Microemulsion sponge phase as a manifestation of the superflexibility critical point of tensionless balanced liquid-liquid interfaces

We have analyzed the mechanical properties of surfactant loaded tensionless balanced liquid/liquid interfaces using self-consistent field theory implementing a coarse grained model. Such a tensionless state, as occurring in microemulsions, signals a first-order interfacial phase transition. Consequently, the interfacial area is set by the amount of surfactant in the system. Near the bulk critical point, such systems suffer an interfacial, so-called superflexibility (SF) critical point as soon as the tensionless state ceases to exist. This happens when the width of the L/L interface becomes comparable to the surfactant size. The bending rigidities vanish upon approaching the SF-point as a power-law. Exclusively near the SF-point, the saddle splay modulus is positive featuring the sponge phase to be its main characteristic.

==> adsamountvschi.dat <==
0.6300000000000000 	 0.0247248264674250 
0.6200000000000000 	 0.0262494136750000 
0.6100000000000000 	 0.0234024601825000 
0.6000000000000000 	 0.0207403743475000 
0.5900000000000000 	 0.0183329520325000 
0.5800000000000001 	 0.0158207341000000 
0.5700000000000001 	 0.0131125315750000 
0.5600000000000001 	 0.0102882627850000 
0.5500000000000000 	 0.0074000503700000 
0.5400000000000000 	 0.0045710346775000 
0.5300000000000000 	 0.0020461594287500 
0.5299000000000000 	 0.0020236408475000 
0.5298000000000000 	 0.0020011908750000 
0.5297000000000001 	 0.0019788104812500 
0.5296000000000001 	 0.0019565007752500 
0.5295000000000001 	 0.0019342608440000 
0.5294000000000000 	 0.0019120919825000 
0.5293000000000000 	 0.0018899951202500 
0.5292000000000000 	 0.0018679695707500 
0.5291000000000000 	 0.0018460163507500 
0.5290000000000000 	 0.0018241379172500 
0.5289000000000000 	 0.0018023324967500 
0.5288000000000000 	 0.0017806006730000 
0.5287000000000001 	 0.0017589437097500 
0.5286000000000001 	 0.0017373623372500 
0.5285000000000001 	 0.0017158564942500 
0.5284000000000000 	 0.0016944276295000 
0.5283000000000000 	 0.0016730745540000 
0.5282000000000000 	 0.0016518007587500 
0.5281000000000000 	 0.0016306037047500 
0.5280000000000000 	 0.0016094854082500 
0.5279000000000000 	 0.0015884467517500 
0.5278000000000000 	 0.0015674870757500 
0.5277000000000001 	 0.0015466092760000 
0.5276000000000001 	 0.0015258121825000 
0.5275000000000001 	 0.0015050958187500 
0.5274000000000000 	 0.0014844631707500 
0.5273000000000000 	 0.0014639120100000 
0.5272000000000000 	 0.0014434453812500 
0.5271000000000000 	 0.0014230619735000 
0.5270000000000000 	 0.0014027642085000 
0.5269000000000000 	 0.0013825511237500 
0.5268000000000000 	 0.0013624241965000 
0.5267000000000001 	 0.0013423845732500 
0.5266000000000001 	 0.0013224331765000 
0.5265000000000001 	 0.0013025694362500 
0.5264000000000000 	 0.0012827931227500 
0.5263000000000000 	 0.0012631073470000 
0.5262000000000000 	 0.0012435118782500 
0.5261000000000000 	 0.0012240066950000 
0.5260000000000000 	 0.0012045941587500 
0.5259000000000000 	 0.0011852731610000 
0.5258000000000000 	 0.0011660463680000 
0.5257000000000001 	 0.0011469132682500 
0.5256000000000001 	 0.0011278741450000 
0.5255000000000001 	 0.0011089306477500 
0.5254000000000000 	 0.0010900838412500 
0.5253000000000000 	 0.0010713340697500 
0.5252000000000000 	 0.0010526829835000 
0.5251000000000000 	 0.0010341286695000 
0.5250000000000000 	 0.0010156762775000 
0.5249000000000000 	 0.0009973239052500 
0.5248000000000000 	 0.0009790713742500 
0.5247000000000001 	 0.0009609227645000 
0.5246000000000001 	 0.0009428773850000 
0.5245000000000001 	 0.0009249371037500 
0.5244000000000000 	 0.0009070982177500 
0.5243000000000000 	 0.0008893706642500 
0.5242000000000000 	 0.0008717457222500 
0.5241000000000000 	 0.0008542328485000 
0.5240000000000000 	 0.0008367962517500 
0.5239000000000000 	 0.0008194974137500 
0.5238000000000000 	 0.0008023076930000 
0.5237000000000001 	 0.0007852313835000 
0.5236000000000001 	 0.0007682676195000 
0.5235000000000001 	 0.0007514169557500 
0.5234000000000000 	 0.0007346828225000 
0.5233000000000000 	 0.0007180644935000 
0.5232000000000000 	 0.0007015637322500 
0.5231000000000000 	 0.0006851825330000 
0.5230000000000000 	 0.0006689212607500 
0.5229000000000000 	 0.0006527802312500 
0.5228000000000000 	 0.0006367623247500 
0.5227000000000001 	 0.0006208685600000 
0.5226000000000001 	 0.0006050993305000 
0.5225000000000001 	 0.0005894579285000 
0.5224000000000000 	 0.0005739438865000 
0.5223000000000000 	 0.0005585595102500 
0.5222000000000000 	 0.0005433067322500 
0.5221000000000000 	 0.0005281862510000 
0.5220000000000000 	 0.0005132003632500 
0.5219000000000000 	 0.0004983500975000 
0.5218000000000000 	 0.0004836381412500 
0.5217000000000001 	 0.0004690655707500 
0.5216000000000001 	 0.0004546334320000 
0.5215000000000001 	 0.0004403449955000 
0.5214000000000000 	 0.0004262020342500 
0.5213000000000000 	 0.0004122051835000 
0.5212000000000000 	 0.0003983586450000 
0.5211000000000000 	 0.0003846633290000 
0.5210000000000000 	 0.0003711220065000 
0.5209000000000000 	 0.0003577373385000 
0.5208000000000000 	 0.0003445106257500 
0.5207000000000001 	 0.0003314379732500 
0.5206000000000001 	 0.0003185460532500 
0.5205000000000001 	 0.0003058148172500 
0.5204000000000000 	 0.0002932017930000 
0.5203000000000000 	 0.0002807991427500 
0.5202000000000000 	 0.0002685719325000 
0.5201000000000000 	 0.0002565214355000 
0.5200000000000000 	 0.0002446503007500 
0.5199000000000000 	 0.0002329642090750 
0.5198000000000000 	 0.0002214660867250 
0.5197000000000001 	 0.0002101592020500 
0.5196000000000001 	 0.0001990499320750 
0.5195000000000001 	 0.0001881371080250 
0.5194000000000000 	 0.0001774289873000 
0.5193000000000000 	 0.0001669517083250 
0.5192000000000000 	 0.0001566408636000 
0.5191000000000000 	 0.0001465688663000 
0.5190000000000000 	 0.0001367342761000 
0.5189000000000000 	 0.0001268456897455 
0.5188750000000000 	 0.0001178856172250 



==> illustration.tikz <==
\begin{tikzpicture}
\draw[red,thick] (-1,-1) -- node[left]{\tiny{$\Delta\varphi$}}(-1,3) -- (3,-1) node[below]{\tiny{$W$}}-- cycle;
\draw[blue,thick, dashed] (0.5,0.5) -- node[left]{\tiny{$\Delta\varphi^*$}} (0.5,1.5) -- node[below]{\tiny{$1$}} (1.5,0.5) -- cycle;
\node (3,6)[below]{(b)};
\end{tikzpicture} 

==> iw.dat <==
0.0000011769280745	7.5722305191375607
0.0000015007986077	7.5720970388769357
0.0000021613237637	7.5690166051186711
0.0000031460097520	7.5651272240116292
0.0000042379621849	7.5611928365801013
0.0000054911634934	7.5572320953757748
0.0000070795799061	7.5525776436158072
0.0000090976875570	7.5482474061717042
0.0000116093132291	7.5212726153471801
0.0000149305263217	7.5323866271137749
0.0000177470177974	7.5418549935226773
0.0000213783809210	7.5337901111495125
0.0000268793372189	7.5214190478822607
0.0000369995849181	7.5092384247682933
0.0000482946860786	7.4951881724197351
0.0000626871443757	7.4747742135538324
0.0000807163725788	7.4641016009472656
0.0001033458527515	7.4225184188689619
0.0001330520958271	7.3848372439050047
0.0001687978072667	7.3535542818159128
0.0001978693562384	7.3065184308162969
0.0002442920420957	7.2829226569474734
0.0003045279816093	7.2351087325444672
0.0003930596275447	7.1643530622647855
0.0005014780046558	7.0943468238853118
0.0006324228553669	6.9800348209326684
0.0008162793141952	6.8234174700408774
0.0011753647902476	6.4971568642817461
0.0014579007510778	6.2734558798709257
0.0017552237781981	6.0936643913401536
0.0021713534484947	5.8741523252264747
0.0031606089004020	5.3714512999919295
0.0041573444659915	4.9773627047873727
0.0051028002041708	4.6474634269595594
0.0060726089436028	4.3714173722655341
0.0071433886945698	4.1383371278139176
0.0080219899926676	3.9430956963427031
0.0090086548827137	3.7691694121185466
0.0090086548827137	3.7691694121185466
0.0100000000000000	3.6261962071402154
0.0109724160566106	3.4774714111172695
0.0117923955227214	3.3569104300958394
0.0130577700894194	3.2187363650645313
0.0146040482553818	3.0649200807258334
0.0174080374447439	2.8328769306556993
0.0203813741899910	2.6415554174370039
0.0244232790478021	2.4497642553570556
0.0283563520883703	2.2825852743193566
0.0345067856597989	2.1323920732381878
0.0392484491626411	2.0277154009077254



==> ka.dat <==
0.0119093000000000 	 0.0008822482809082 	 0.0008822467696104
0.0118093000000000 	 0.0008595985415400 	 0.0008595969904265
0.0117093000000000 	 0.0008374199236522 	 0.0008374183314708
0.0116093000000000 	 0.0008157038916396 	 0.0008157022570479
0.0115093000000001 	 0.0007944418575036 	 0.0007944401791737
0.0114093000000000 	 0.0007736256432468 	 0.0007736239197572
0.0113093000000000 	 0.0007532471866352 	 0.0007532454165219
0.0112093000000000 	 0.0007332984845284 	 0.0007332966662425
0.0111093000000000 	 0.0007137717966576 	 0.0007137699286418
0.0110093000000000 	 0.0006946594971207 	 0.0006946575777131
0.0109093000000000 	 0.0006759541140297 	 0.0006759521415051
0.0108093000000000 	 0.0006576482924560 	 0.0006576462650331
0.0107093000000000 	 0.0006397349450778 	 0.0006397328608695
0.0106093000000000 	 0.0006222068873566 	 0.0006222047444611
0.0105093000000001 	 0.0006050573631099 	 0.0006050551594404
0.0104093000000000 	 0.0005882794613830 	 0.0005882771949094
0.0103093000000000 	 0.0005718666465894 	 0.0005718643150356
0.0102093000000000 	 0.0005558122610437 	 0.0005558098620866
0.0101093000000000 	 0.0005401102061902 	 0.0005401077375623
0.0100093000000000 	 0.0005247539007194 	 0.0005247513598514
0.0099093000000000 	 0.0005097373761817 	 0.0005097347604782
0.0098093000000000 	 0.0004950545781136 	 0.0004950518847631
0.0097093000000000 	 0.0004806994957877 	 0.0004806967220387
0.0096093000000000 	 0.0004666662979728 	 0.0004666634408560
0.0095093000000001 	 0.0004529494414821 	 0.0004529464977696
0.0094093000000000 	 0.0004395430632245 	 0.0004395400296811
0.0093093000000000 	 0.0004264421177456 	 0.0004264389910692
0.0092093000000000 	 0.0004136407692732 	 0.0004136375458940
0.0091093000000000 	 0.0004011337147548 	 0.0004011303908174
0.0090093000000000 	 0.0003889159746541 	 0.0003889125464045
0.0089093000000000 	 0.0003769822950636 	 0.0003769787582601
0.0088093000000000 	 0.0003653277606029 	 0.0003653241109405
0.0087093000000000 	 0.0003539472881837 	 0.0003539435211656
0.0086093000000000 	 0.0003428360467063 	 0.0003428321575969
0.0085093000000001 	 0.0003319894684756 	 0.0003319854522753
0.0084093000000000 	 0.0003214023955775 	 0.0003213982470252
0.0083093000000000 	 0.0003110706182118 	 0.0003110663317755
0.0082093000000000 	 0.0003009897022413 	 0.0003009852721928
0.0081093000000000 	 0.0002911551475075 	 0.0002911505681389
0.0080093000000000 	 0.0002815621614443 	 0.0002815574261380
0.0079093000000000 	 0.0002722064278776 	 0.0002722015298103
0.0078093000000000 	 0.0002630845987590 	 0.0002630795307752
0.0077093000000000 	 0.0002541917867728 	 0.0002541865416609
0.0076093000000000 	 0.0002455238552158 	 0.0002455184250088
0.0075093000000001 	 0.0002370769221395 	 0.0002370712981150
0.0074093000000000 	 0.0002288474056644 	 0.0002288415796742
0.0073093000000000 	 0.0002208306080666 	 0.0002208245705228
0.0072093000000000 	 0.0002130235599666 	 0.0002130173015406
0.0071093000000000 	 0.0002054217277590 	 0.0002054152376036
0.0070093000000000 	 0.0001980219473019 	 0.0001980152146494
0.0069093000000000 	 0.0001908203646594 	 0.0001908133778314
0.0068093000000000 	 0.0001838133322389 	 0.0001838060793977
0.0067093000000000 	 0.0001769971757248 	 0.0001769896432419
0.0066093000000000 	 0.0001703686469902 	 0.0001703608233369
0.0065093000000001 	 0.0001639245336204 	 0.0001639164022776
0.0064093000000000 	 0.0001576607058772 	 0.0001576522510784
0.0063093000000000 	 0.0001515745240934 	 0.0001515657301427
0.0062093000000000 	 0.0001456627609228 	 0.0001456536107845
0.0061093000000000 	 0.0001399216007450 	 0.0001399120765358
0.0060093000000000 	 0.0001343481695720 	 0.0001343382506432
0.0059093000000000 	 0.0001289330108640 	 0.0001289226509123
0.0058093000000000 	 0.0001236846339217 	 0.0001236738327260
0.0057093000000000 	 0.0001185947546518 	 0.0001185834867561
0.0056093000000000 	 0.0001136543509564 	 0.0001136426185030
0.0055093000000001 	 0.0001088713942517 	 0.0001088591462845
0.0054093000000000 	 0.0001042377666144 	 0.0001042249741006
0.0053093000000000 	 0.0000997505641278 	 0.0000997371960320
0.0052093000000000 	 0.0000954069315082 	 0.0000953929546461
0.0051093000000000 	 0.0000912040358105 	 0.0000911894147159
0.0050093000000000 	 0.0000871390920461 	 0.0000871237887028
0.0049093000000000 	 0.0000832093477059 	 0.0000831933214025
0.0048093000000000 	 0.0000794120870202 	 0.0000793952941526
0.0047093000000000 	 0.0000757446160073 	 0.0000757270097518
0.0046093000000000 	 0.0000722042964593 	 0.0000721858266589
0.0045093000000000 	 0.0000687884737925 	 0.0000687690863516
0.0044092999999999 	 0.0000654945949149 	 0.0000654742320173
0.0043093000000000 	 0.0000623200801482 	 0.0000622986794170
0.0042093000000000 	 0.0000592623939115 	 0.0000592398883376
0.0041093000000000 	 0.0000563190603800 	 0.0000562953779198
0.0040093000000000 	 0.0000534875368295 	 0.0000534625998162
0.0039093000000000 	 0.0000507654399741 	 0.0000507391648739
0.0038093000000000 	 0.0000481502939680 	 0.0000481225906245
0.0037093000000000 	 0.0000456397551558 	 0.0000456105266870
0.0036093000000000 	 0.0000432313510983 	 0.0000432004926219
0.0035093000000000 	 0.0000409227957774 	 0.0000408901941322
0.0034092999999999 	 0.0000387117590154 	 0.0000386772935330
0.0033093000000000 	 0.0000365958989047 	 0.0000365594381835
0.0032093000000000 	 0.0000345729434515 	 0.0000345343464958
0.0031093000000000 	 0.0000326405832758 	 0.0000325996981889
0.0030093000000000 	 0.0000307966061395 	 0.0000307532693177
0.0029093000000000 	 0.0000290387286968 	 0.0000289927641887
0.0028093000000000 	 0.0000273648725380 	 0.0000273160929300
0.0027093000000000 	 0.0000257725330023 	 0.0000257207335165
0.0026093000000000 	 0.0000242597797144 	 0.0000242047429295
0.0025093000000000 	 0.0000228243807565 	 0.0000227658758521
0.0024092999999999 	 0.0000214642305179 	 0.0000214020110942
0.0023093000000000 	 0.0000201771087712 	 0.0000201109123698
0.0022093000000000 	 0.0000189609507634 	 0.0000188905010156
0.0021093000000000 	 0.0000178095455320 	 0.0000177344084703
0.0020093000000000 	 0.0000167279745439 	 0.0000166479405424
0.0019093000000000 	 0.0000157109081109 	 0.0000156256451570
0.0018093000000000 	 0.0000147562388049 	 0.0000146654026480
0.0017093000000000 	 0.0000138619388149 	 0.0000137651727006
0.0016093000000000 	 0.0000130259100653 	 0.0000129228518758
0.0015093000000000 	 0.0000122461885541 	 0.0000121364701524
0.0014092999999999 	 0.0000115207813452 	 0.0000114040359063
0.0013093000000000 	 0.0000108476192012 	 0.0000107234930251
0.0012093000000000 	 0.0000102248452709 	 0.0000100929961964
0.0011093000000000 	 0.0000096504887506 	 0.0000095106043488
0.0010093000000000 	 0.0000091226559619 	 0.0000089744645979
0.0009093000000000 	 0.0000086396357659 	 0.0000084829155594
0.0008093000000000 	 0.0000081998340340 	 0.0000080344283817
0.0007093000000000 	 0.0000078016133745 	 0.0000076274579160
0.0006093000000000 	 0.0000074434138226 	 0.0000072605417005
0.0005093000000000 	 0.0000071232704459 	 0.0000069318245420
0.0004092999999999 	 0.0000068388587316 	 0.0000066390729369
0.0003093000000000 	 0.0000065873490053 	 0.0000063795518072
0.0002093000000000 	 0.0000063665329257 	 0.0000061511402811
0.0001093000000000 	 0.0000061758653834 	 0.0000059534386275
0.0000093000000000 	 0.0000060173626257 	 0.0000057887082986
0.0000092000000000 	 0.0000060172209262 	 0.0000057885588849
0.0000091000000000 	 0.0000060170894611 	 0.0000057884231134
0.0000090000000000 	 0.0000060169527915 	 0.0000057882795548
0.0000089000000000 	 0.0000060167710048 	 0.0000057880927231
0.0000088000000000 	 0.0000060166579541 	 0.0000057879735462
0.0000087000000000 	 0.0000060307675654 	 0.0000058026503525
0.0000086000000000 	 0.0000060163803698 	 0.0000057876841727
0.0000085000000000 	 0.0000060162294008 	 0.0000057875296545
0.0000084000000000 	 0.0000060160887607 	 0.0000057873830707
0.0000083000000000 	 0.0000060159652783 	 0.0000057872527828
0.0000082000000000 	 0.0000060158047336 	 0.0000057870867029
0.0000081000000000 	 0.0000060156698955 	 0.0000057869450197
0.0000080000000000 	 0.0000060155198005 	 0.0000057867912674
0.0000078999999999 	 0.0000060153955577 	 0.0000057866598225
0.0000078000000000 	 0.0000060152548174 	 0.0000057865129959
0.0000076999999999 	 0.0000060151031014 	 0.0000057863561738
0.0000076000000000 	 0.0000060149644393 	 0.0000057862131070
0.0000074999999999 	 0.0000060148123133 	 0.0000057860541621
0.0000074000000000 	 0.0000060146841646 	 0.0000057859193389
0.0000073000000000 	 0.0000060145499320 	 0.0000057857801655
0.0000072000000000 	 0.0000060143834900 	 0.0000057856098190
0.0000071000000000 	 0.0000060142697812 	 0.0000057854889107
0.0000070000000000 	 0.0000060141462069 	 0.0000057853590241
0.0000069000000000 	 0.0000060138837142 	 0.0000057850797043
0.0000068000000000 	 0.0000060138278689 	 0.0000057850307919
0.0000067000000000 	 0.0000060137121585 	 0.0000057849077277
0.0000066000000000 	 0.0000060135560120 	 0.0000057847476545
0.0000065000000000 	 0.0000060134113192 	 0.0000057845977971
0.0000064000000000 	 0.0000060132853180 	 0.0000057844638069
0.0000063000000000 	 0.0000060131420554 	 0.0000057843150103
0.0000062000000000 	 0.0000060130001328 	 0.0000057841672740
0.0000061000000000 	 0.0000060128627598 	 0.0000057840251572
0.0000060000000000 	 0.0000060127227786 	 0.0000057838795612
0.0000059000000000 	 0.0000060125863866 	 0.0000057837373878
0.0000057999999999 	 0.0000060124256335 	 0.0000057835712692
0.0000057000000000 	 0.0000060123068491 	 0.0000057834468350
0.0000055999999999 	 0.0000060121397508 	 0.0000057832752762
0.0000055000000000 	 0.0000060120200209 	 0.0000057831482748
0.0000054000000000 	 0.0000060118764334 	 0.0000057829993972
0.0000052000000000 	 0.0000060116063670 	 0.0000057827163143
0.0000051000000000 	 0.0000060114529582 	 0.0000057825590183
0.0000050000000000 	 0.0000060113326299 	 0.0000057824320417
0.0000049000000000 	 0.0000060111778039 	 0.0000057822730190
0.0000048000000000 	 0.0000060110357761 	 0.0000057821243369
0.0000047000000000 	 0.0000060109005329 	 0.0000057819830480
0.0000046000000000 	 0.0000060107544111 	 0.0000057818322027
0.0000045000000000 	 0.0000060106134925 	 0.0000057816856695
0.0000044000000000 	 0.0000060104872605 	 0.0000057815517349
0.0000043000000000 	 0.0000060103472220 	 0.0000057814056964
0.0000042000000000 	 0.0000060101961132 	 0.0000057812505751
0.0000041000000000 	 0.0000060100634503 	 0.0000057811117462
0.0000040000000000 	 0.0000060099171530 	 0.0000057809609618
0.0000038999999999 	 0.0000060097830919 	 0.0000057808210861
0.0000038000000000 	 0.0000060096287073 	 0.0000057806623444
0.0000036999999999 	 0.0000060095199423 	 0.0000057805442168
0.0000036000000000 	 0.0000060093634124 	 0.0000057803833215
0.0000035000000000 	 0.0000060092131741 	 0.0000057802275469
0.0000033000000000 	 0.0000060089616373 	 0.0000057799642324
0.0000032000000000 	 0.0000060088106880 	 0.0000057798081299
0.0000031000000000 	 0.0000060086705938 	 0.0000057796631710
0.0000030000000000 	 0.0000060085372537 	 0.0000057795230103
0.0000028000000000 	 0.0000060082506952 	 0.0000057792253466
0.0000027000000000 	 0.0000060081172764 	 0.0000057790872277
0.0000026000000000 	 0.0000060079795754 	 0.0000057789434475
0.0000025000000000 	 0.0000060078428706 	 0.0000057788006335
0.0000024000000000 	 0.0000060076919274 	 0.0000057786443247
0.0000023000000000 	 0.0000060075594731 	 0.0000057785064872
0.0000022000000000 	 0.0000060074112547 	 0.0000057783529378
0.0000021000000000 	 0.0000060072866586 	 0.0000057782230488
0.0000019999999999 	 0.0000060071424760 	 0.0000057780730695
0.0000019000000000 	 0.0000060069930100 	 0.0000057779173329
0.0000017999999999 	 0.0000060067676405 	 0.0000057776976008
0.0000017000000000 	 0.0000060067251226 	 0.0000057776381703
0.0000015999999999 	 0.0000060066174100 	 0.0000057775220049
0.0000015000000000 	 0.0000060064712762 	 0.0000057773716924
0.0000014000000000 	 0.0000060063177252 	 0.0000057772132451
0.0000013000000000 	 0.0000060061709398 	 0.0000057770615373
0.0000012000000000 	 0.0000060060266609 	 0.0000057769097662
0.0000010000000000 	 0.0000060057602659 	 0.0000057766340316
0.0000009000000000 	 0.0000060056257848 	 0.0000057764941553
0.0000008000000000 	 0.0000060054893616 	 0.0000057763497033
0.0000007000000000 	 0.0000060053664410 	 0.0000057762226346
0.0000006000000000 	 0.0000060051796016 	 0.0000057760330407
0.0000005000000000 	 0.0000060050413063 	 0.0000057758867771
0.0000004000000000 	 0.0000060050950068 	 0.0000057759528005
0.0000003000000000 	 0.0000060047873416 	 0.0000057756211117
0.0000002000000000 	 0.0000060046465821 	 0.0000057754746407
0.0000000999999999 	 0.0000060045191897 	 0.0000057753413806
0.0000000000000000 	 0.0000060043752718 	 0.0000057751921404



==> llscaling.dat <==
0.1000000000000001 	 0.0895657972420797 	  0.0123071029552000 	 0.0277535433367222 	 0.0129099444873581 
0.0899999999999999 	 0.0852186438900227 	  0.0105572740998000 	 0.0263293230252695 	 0.0110227038425243 
0.0800000000000001 	 0.0805818603856714 	  0.0088892447272300 	 0.0248235238069589 	 0.0092376043070340 
0.0699999999999998 	 0.0756011011973777 	  0.0073101879378900 	 0.0232202803045166 	 0.0075608641481425 
0.0600000000000001 	 0.0702020088981594 	  0.0058286746003100 	 0.0214978022282742 	 0.0060000000000000 
0.0499999999999998 	 0.0642779240360156 	  0.0044552219928400 	 0.0196247186953510 	 0.0045643546458764 
0.0400000000000000 	 0.0576657550432538 	  0.0032032128276000 	 0.0175528820168463 	 0.0032659863237109 
0.0299999999999998 	 0.0500919692817819 	  0.0020905921684400 	 0.0152012417362199 	 0.0021213203435596 
0.0200000000000000 	 0.0410251714565271 	  0.0011434951561300 	 0.0124117619034795 	 0.0011547005383793 
0.0099999999999998 	 0.0290985875284633 	  0.0004062577061690 	 0.0087764410084231 	 0.0004082482904638 
0.0089999999999999 	 0.0276138703755245 	  0.0003470381173670 	 0.0083260630010166 	 0.0003485685011587 
0.0080000000000000 	 0.0260426532037186 	  0.0002909780992650 	 0.0078498874781404 	 0.0002921186973361 
0.0069999999999997 	 0.0243682059548939 	  0.0002382782461270 	 0.0073428973669819 	 0.0002390955178724 
0.0059999999999998 	 0.0225675569400346 	  0.0001891804822230 	 0.0067982019729188 	 0.0001897366596101 
0.0049999999999999 	 0.0206076468786494 	  0.0001439848114690 	 0.0062058809517397 	 0.0001443375672974 
0.0040000000000000 	 0.0184377511976425 	  0.0001030775271600 	 0.0055507086673444 	 0.0001032795558989 
0.0029999999999997 	 0.0159725116322711 	  0.0000669835746276 	 0.0048070547149265 	 0.0000670820393250 
0.0019999999999998 	 0.0130455476998012 	  0.0000364790879507 	 0.0039249437390700 	 0.0000365148371670 
0.0009999999999999 	 0.0092273356443163 	  0.0000129036217118 	 0.0027753543336721 	 0.0000129099444874 
0.0008999999999997 	 0.0087539375999681 	  0.0000110178449667 	 0.0026329323025265 	 0.0000110227038425 
0.0007999999999999 	 0.0082531904060601 	  0.0000092339845901 	 0.0024823523806958 	 0.0000092376043070 
0.0006999999999997 	 0.0077195245542758 	  0.0000075582716503 	 0.0023220280304512 	 0.0000075608641481 
0.0005999999999999 	 0.0071449125638240 	  0.0000059982365265 	 0.0021497802228273 	 0.0000060000000000 
0.0004999999999997 	 0.0065166949728408 	  0.0000045632366489 	 0.0019624718695346 	 0.0000045643546459 
0.0004000000000000 	 0.0058120904648136 	  0.0000032653463107 	 0.0017552882016845 	 0.0000032659863237 
0.0002999999999997 	 0.0049818470044217 	  0.0000021210085519 	 0.0015201241736214 	 0.0000021213203436 



==> phi_fc.dat <==
-95.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226050000
-94.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226050000
-93.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226040000
-92.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226040000
-91.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226040000
-90.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226040000
-89.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226040000
-88.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226050000
-87.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226050000
-86.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226040000
-85.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226040000
-84.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226050000
-83.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226050000
-82.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226040000
-81.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226050000
-80.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226050000
-79.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226050000
-78.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226040000
-77.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226030000
-76.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226030000
-75.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226040000
-74.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226040000
-73.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226040000
-72.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226040000
-71.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226040000
-70.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226050000
-69.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226050000
-68.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226060000
-67.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226060000
-66.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226070000
-65.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226070000
-64.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226070000
-63.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226070000
-62.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226070000
-61.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226070000
-60.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226070000
-59.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226070000
-58.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226070000
-57.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226060000
-56.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226060000
-55.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226060000
-54.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226060000
-53.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226050000
-52.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226060000
-51.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226060000
-50.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226060000
-49.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226050000
-48.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226050000
-47.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226050000
-46.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226050000
-45.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226050000
-44.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226060000
-43.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226060000
-42.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226060000
-41.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226060000
-40.5942829100000040 	 0.8138906618000000 	 0.1761508155000000 	 0.0099585226060000
-39.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226060000
-38.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226060000
-37.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226060000
-36.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226060000
-35.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226050000
-34.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226040000
-33.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226030000
-32.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226010000
-31.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585225990000
-30.5942829100000040 	 0.8138906619000000 	 0.1761508155000000 	 0.0099585226040000
-29.5942829100000040 	 0.8138906620000000 	 0.1761508154000000 	 0.0099585226290000
-28.5942829100000040 	 0.8138906620000000 	 0.1761508153000000 	 0.0099585227040000
-27.5942829100000040 	 0.8138906618000000 	 0.1761508153000000 	 0.0099585229020000
-26.5942829100000040 	 0.8138906612000000 	 0.1761508154000000 	 0.0099585233710000
-25.5942829100000040 	 0.8138906596000000 	 0.1761508160000000 	 0.0099585244000000
-24.5942829100000040 	 0.8138906552000000 	 0.1761508183000000 	 0.0099585264980000
-23.5942829100000040 	 0.8138906451000000 	 0.1761508244000000 	 0.0099585304740000
-22.5942829100000040 	 0.8138906232999999 	 0.1761508393000000 	 0.0099585373740000
-21.5942829100000040 	 0.8138905797000000 	 0.1761508724000000 	 0.0099585478790000
-20.5942829100000040 	 0.8138904989000000 	 0.1761509409000000 	 0.0099585601960000
-19.5942829100000040 	 0.8138903631000000 	 0.1761510728000000 	 0.0099585640560000
-18.5942829100000040 	 0.8138901683999999 	 0.1761513060000000 	 0.0099585256450000
-17.5942829100000040 	 0.8138899750000000 	 0.1761516723000000 	 0.0099583526930000
-16.5942829100000040 	 0.8138900446000000 	 0.1761521367000000 	 0.0099578187360000
-15.5942829100000040 	 0.8138911668000000 	 0.1761524243000000 	 0.0099564089260000
-14.5942829100000040 	 0.8138953835000000 	 0.1761515882000000 	 0.0099530282580000
-13.5942829100000040 	 0.8139074728000000 	 0.1761470222000000 	 0.0099455049840000
-12.5942829100000040 	 0.8139377504999999 	 0.1761323418000000 	 0.0099299076980000
-11.5942829100000040 	 0.8140067707999999 	 0.1760930723000000 	 0.0099001568720000
-10.5942829100000040 	 0.8141516197000001 	 0.1759982707000000 	 0.0098501096190000
-9.5942829100000040 	 0.8144294941000000 	 0.1757850750000000 	 0.0097854308880000
-8.5942829100000040 	 0.8149021435000000 	 0.1753323579000000 	 0.0097654986200000
-7.5942829100000040 	 0.8155565215000000 	 0.1744223216000000 	 0.0100211568900000
-6.5942829100000040 	 0.8160697102000000 	 0.1727049356000000 	 0.0112253542500000
-5.5942829100000040 	 0.8152939363000000 	 0.1697324777000000 	 0.0149735860300000
-4.5942829100000040 	 0.8104589016000000 	 0.1652568847000000 	 0.0242842137600000
-3.5942829100000040 	 0.7965952207000000 	 0.1602143818000000 	 0.0431903975100000
-2.5942829100000040 	 0.7672286551000000 	 0.1591924790000000 	 0.0735788658200000
-1.5942829100000040 	 0.7152636159000000 	 0.1758448523000000 	 0.1088915319000000
-0.5942829100000040 	 0.6257272529000000 	 0.2417523263000000 	 0.1325204208000000
0.4057170899999960 	 0.4701375065000000 	 0.3928113196000000 	 0.1370511739000000
1.4057170899999960 	 0.2927249528000000 	 0.5712220104000000 	 0.1360530368000000
2.4057170899999960 	 0.1941493143000000 	 0.6849130063000000 	 0.1209376794000000
3.4057170899999960 	 0.1624817794000000 	 0.7493425365000000 	 0.0881756841300000
4.4057170899999960 	 0.1587527779000000 	 0.7869511635000001 	 0.0542960586600000
5.4057170899999960 	 0.1630542840000000 	 0.8063352786000000 	 0.0306104373800000
6.4057170899999960 	 0.1679975874000000 	 0.8141396268000000 	 0.0178627858400000
7.4057170899999960 	 0.1715818663000000 	 0.8161229236999999 	 0.0122952100300000
8.4057170899999960 	 0.1737530243000000 	 0.8159299278000000 	 0.0103170478700000
9.4057170899999960 	 0.1749395852000000 	 0.8152663885000000 	 0.0097940262740000
10.4057170899999960 	 0.1755439617000000 	 0.8147105566000000 	 0.0097454817180000
11.4057170899999960 	 0.1758348112000000 	 0.8143607196000000 	 0.0098044692240000
12.4057170899999960 	 0.1759672799000000 	 0.8141702412000000 	 0.0098624789650000
13.4057170899999960 	 0.1760238863000000 	 0.8140762762000000 	 0.0098998375520000
14.4057170899999960 	 0.1760460745000000 	 0.8140336312000001 	 0.0099202943090000
15.4057170899999960 	 0.1760536370000000 	 0.8140158874000000 	 0.0099304755600000
16.4057170899999960 	 0.1760555254000000 	 0.8140092917000000 	 0.0099351830070000
17.4057170899999960 	 0.1760555214000000 	 0.8140072687000000 	 0.0099372098880000
18.4057170899999960 	 0.1760550759000000 	 0.8140069122000000 	 0.0099380118990000
19.4057170899999960 	 0.1760546609000000 	 0.8140070467000000 	 0.0099382923470000
20.4057170899999960 	 0.1760543779000000 	 0.8140072528000000 	 0.0099383692300000
21.4057170899999960 	 0.1760542110000000 	 0.8140074125000000 	 0.0099383765090000
22.4057170899999960 	 0.1760541214000000 	 0.8140075129000000 	 0.0099383657440000
23.4057170899999960 	 0.1760540768000000 	 0.8140075691000001 	 0.0099383541390000
24.4057170899999960 	 0.1760540562000000 	 0.8140075979000000 	 0.0099383458700000
25.4057170899999960 	 0.1760540474000000 	 0.8140076117000000 	 0.0099383408780000
26.4057170899999960 	 0.1760540439000000 	 0.8140076179000000 	 0.0099383381550000
27.4057170899999960 	 0.1760540428000000 	 0.8140076204000000 	 0.0099383367810000
28.4057170899999960 	 0.1760540425000000 	 0.8140076213000000 	 0.0099383361350000
29.4057170899999960 	 0.1760540426000000 	 0.8140076216000000 	 0.0099383358520000
30.4057170899999960 	 0.1760540426000000 	 0.8140076216000000 	 0.0099383357400000
31.4057170899999960 	 0.1760540427000000 	 0.8140076216000000 	 0.0099383357000000
32.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356890000
33.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356890000
34.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356920000
35.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356940000
36.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356940000
37.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
38.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
39.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356970000
40.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356970000
41.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356970000
42.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356970000
43.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356970000
44.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356970000
45.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356970000
46.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356970000
47.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
48.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
49.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
50.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
51.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
52.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
53.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
54.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
55.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
56.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
57.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
58.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
59.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
60.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
61.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
62.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356970000
63.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356970000
64.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356970000
65.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356970000
66.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356970000
67.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
68.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
69.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
70.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
71.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
72.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
73.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
74.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
75.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
76.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
77.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
78.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
79.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
80.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
81.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
82.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
83.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
84.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
85.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
86.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
87.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
88.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
89.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
90.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
91.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
92.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
93.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
94.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356950000
95.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
96.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
97.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
98.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
99.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356960000
100.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356970000
101.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356970000
102.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356980000
103.4057170899999960 	 0.1760540428000000 	 0.8140076214999999 	 0.0099383356980000


==> phi_nc.dat <==
-98.9578774999999951 	 0.5961014542000000 	 0.3689598151000000 	 0.0349387306600000
-97.9578774999999951 	 0.5961014542000000 	 0.3689598151000000 	 0.0349387306600000
-96.9578774999999951 	 0.5961014542000000 	 0.3689598151000000 	 0.0349387306600000
-95.9578774999999951 	 0.5961014542000000 	 0.3689598152000000 	 0.0349387306600000
-94.9578774999999951 	 0.5961014542000000 	 0.3689598152000000 	 0.0349387306600000
-93.9578774999999951 	 0.5961014542000000 	 0.3689598152000000 	 0.0349387306700000
-92.9578774999999951 	 0.5961014541000000 	 0.3689598152000000 	 0.0349387306700000
-91.9578774999999951 	 0.5961014541000000 	 0.3689598152000000 	 0.0349387306700000
-90.9578774999999951 	 0.5961014541000000 	 0.3689598152000000 	 0.0349387306700000
-89.9578774999999951 	 0.5961014541000000 	 0.3689598152000000 	 0.0349387306700000
-88.9578774999999951 	 0.5961014541000000 	 0.3689598152000000 	 0.0349387306700000
-87.9578774999999951 	 0.5961014541000000 	 0.3689598152000000 	 0.0349387306700000
-86.9578774999999951 	 0.5961014542000000 	 0.3689598152000000 	 0.0349387306600000
-85.9578774999999951 	 0.5961014542000000 	 0.3689598152000000 	 0.0349387306600000
-84.9578774999999951 	 0.5961014542000000 	 0.3689598151000000 	 0.0349387306600000
-83.9578774999999951 	 0.5961014542000000 	 0.3689598151000000 	 0.0349387306600000
-82.9578774999999951 	 0.5961014542000000 	 0.3689598151000000 	 0.0349387306600000
-81.9578774999999951 	 0.5961014543000001 	 0.3689598151000000 	 0.0349387306600000
-80.9578774999999951 	 0.5961014543000001 	 0.3689598151000000 	 0.0349387306500000
-79.9578774999999951 	 0.5961014543000001 	 0.3689598151000000 	 0.0349387306500000
-78.9578774999999951 	 0.5961014542000000 	 0.3689598151000000 	 0.0349387306500000
-77.9578774999999951 	 0.5961014542000000 	 0.3689598151000000 	 0.0349387306600000
-76.9578774999999951 	 0.5961014542000000 	 0.3689598151000000 	 0.0349387306600000
-75.9578774999999951 	 0.5961014542000000 	 0.3689598152000000 	 0.0349387306600000
-74.9578774999999951 	 0.5961014542000000 	 0.3689598152000000 	 0.0349387306700000
-73.9578774999999951 	 0.5961014541000000 	 0.3689598152000000 	 0.0349387306700000
-72.9578774999999951 	 0.5961014541000000 	 0.3689598152000000 	 0.0349387306700000
-71.9578774999999951 	 0.5961014540000000 	 0.3689598153000000 	 0.0349387306800000
-70.9578774999999951 	 0.5961014540000000 	 0.3689598153000000 	 0.0349387306900000
-69.9578774999999951 	 0.5961014539000000 	 0.3689598154000000 	 0.0349387307000000
-68.9578774999999951 	 0.5961014538000000 	 0.3689598155000000 	 0.0349387307100000
-67.9578774999999951 	 0.5961014537000000 	 0.3689598155000000 	 0.0349387307100000
-66.9578774999999951 	 0.5961014537000000 	 0.3689598156000000 	 0.0349387307100000
-65.9578774999999951 	 0.5961014537000000 	 0.3689598156000000 	 0.0349387307100000
-64.9578774999999951 	 0.5961014537000000 	 0.3689598156000000 	 0.0349387306900000
-63.9578774999999951 	 0.5961014539000000 	 0.3689598154000000 	 0.0349387306600000
-62.9578774999999951 	 0.5961014543000001 	 0.3689598151000000 	 0.0349387306000000
-61.9578774999999951 	 0.5961014549000000 	 0.3689598146000000 	 0.0349387305100000
-60.9578774999999951 	 0.5961014559000000 	 0.3689598137000000 	 0.0349387303800000
-59.9578774999999951 	 0.5961014574000000 	 0.3689598124000000 	 0.0349387302000000
-58.9578774999999951 	 0.5961014593000000 	 0.3689598107000000 	 0.0349387299800000
-57.9578774999999951 	 0.5961014617000000 	 0.3689598086000000 	 0.0349387297100000
-56.9578774999999951 	 0.5961014644000000 	 0.3689598062000000 	 0.0349387294400000
-55.9578774999999951 	 0.5961014671000000 	 0.3689598037000000 	 0.0349387292000000
-54.9578774999999951 	 0.5961014694000000 	 0.3689598015000000 	 0.0349387290600000
-53.9578774999999951 	 0.5961014704000001 	 0.3689598004000000 	 0.0349387291500000
-52.9578774999999951 	 0.5961014689000000 	 0.3689598015000000 	 0.0349387296000000
-51.9578774999999951 	 0.5961014633000000 	 0.3689598061000000 	 0.0349387306000000
-50.9578774999999951 	 0.5961014517000000 	 0.3689598160000000 	 0.0349387323800000
-49.9578774999999951 	 0.5961014316000000 	 0.3689598333000000 	 0.0349387351700000
-48.9578774999999951 	 0.5961014007000000 	 0.3689598601000000 	 0.0349387391700000
-47.9578774999999951 	 0.5961013571000000 	 0.3689598984000000 	 0.0349387445200000
-46.9578774999999951 	 0.5961012998000000 	 0.3689599491000000 	 0.0349387511500000
-45.9578774999999951 	 0.5961012298000000 	 0.3689600114000000 	 0.0349387587100000
-44.9578774999999951 	 0.5961011518000000 	 0.3689600818000000 	 0.0349387663700000
-43.9578774999999951 	 0.5961010753000000 	 0.3689601520000000 	 0.0349387726600000
-42.9578774999999951 	 0.5961010170000000 	 0.3689602077000000 	 0.0349387752500000
-41.9578774999999951 	 0.5961010027000000 	 0.3689602265000000 	 0.0349387708000000
-40.9578774999999951 	 0.5961010689000000 	 0.3689601763000000 	 0.0349387547800000
-39.9578774999999951 	 0.5961012640000000 	 0.3689600145000000 	 0.0349387216000000
-38.9578774999999951 	 0.5961016472000000 	 0.3689596880000000 	 0.0349386648100000
-37.9578774999999951 	 0.5961022850000000 	 0.3689591372000000 	 0.0349385778400000
-36.9578774999999951 	 0.5961032434000000 	 0.3689583014000000 	 0.0349384551700000
-35.9578774999999951 	 0.5961045738000000 	 0.3689571319000000 	 0.0349382943200000
-34.9578774999999951 	 0.5961062915999999 	 0.3689556098000000 	 0.0349380986200000
-33.9578774999999951 	 0.5961083457000000 	 0.3689537733000000 	 0.0349378810200000
-32.9578774999999951 	 0.5961105773000001 	 0.3689517538000000 	 0.0349376688600000
-31.9578774999999951 	 0.5961126702000000 	 0.3689498205000000 	 0.0349375093300000
-30.9578774999999951 	 0.5961140937000000 	 0.3689484311000000 	 0.0349374751700000
-29.9578774999999951 	 0.5961140461000000 	 0.3689482844000000 	 0.0349376694300000
-28.9578774999999951 	 0.5961114091000000 	 0.3689503630000000 	 0.0349382278700000
-27.9578774999999951 	 0.5961047322000000 	 0.3689559514000000 	 0.0349393164600000
-26.9578774999999951 	 0.5960922717000000 	 0.3689666075000000 	 0.0349411207600000
-25.9578774999999951 	 0.5960721204000000 	 0.3689840563000000 	 0.0349438232900000
-24.9578774999999951 	 0.5960424683000000 	 0.3690099675000000 	 0.0349475641700000
-23.9578774999999951 	 0.5960020452000000 	 0.3690455744000000 	 0.0349523804100000
-22.9578774999999951 	 0.5959507917000000 	 0.3690910881000000 	 0.0349581202100000
-21.9578774999999951 	 0.5958907979000000 	 0.3691448714000000 	 0.0349643307300000
-20.9578774999999951 	 0.5958275242000000 	 0.3692023538000000 	 0.0349701220100000
-19.9578774999999951 	 0.5957712697000001 	 0.3692547144000000 	 0.0349740158900000
-18.9578774999999951 	 0.5957387814000000 	 0.3692874219000000 	 0.0349737966600000
-17.9578774999999951 	 0.5957547884000000 	 0.3692788213000000 	 0.0349663902600000
-16.9578774999999951 	 0.5958531035000000 	 0.3691990863000000 	 0.0349478101700000
-15.9578774999999951 	 0.5960767615000000 	 0.3690100151000000 	 0.0349132233600000
-14.9578774999999951 	 0.5964764618000000 	 0.3686663244000000 	 0.0348572137700000
-13.9578774999999951 	 0.5971063671000000 	 0.3681192659000000 	 0.0347743670100000
-12.9578774999999951 	 0.5980160752000000 	 0.3673235364000000 	 0.0346603884300000
-11.9578774999999951 	 0.5992373284000000 	 0.3662485505000000 	 0.0345141211300000
-10.9578774999999951 	 0.6007637294000000 	 0.3648952167000000 	 0.0343410538900000
-9.9578774999999951 	 0.6025214082000000 	 0.3633194682000000 	 0.0341591236000000
-8.9578774999999951 	 0.6043283778000000 	 0.3616640764000000 	 0.0340075457600000
-7.9578774999999951 	 0.6058407954000000 	 0.3602008040000000 	 0.0339584006500000
-6.9578774999999951 	 0.6064870493000000 	 0.3593853059000000 	 0.0341276447800000
-5.9578774999999951 	 0.6053986937000000 	 0.3599252808000000 	 0.0346760254400000
-4.9578774999999951 	 0.6013654859999999 	 0.3628523262000000 	 0.0357821878500000
-3.9578774999999951 	 0.5928733238000000 	 0.3695585819000000 	 0.0375680942400000
-2.9578774999999951 	 0.5783211650000000 	 0.3817004748000000 	 0.0399783602700000
-1.9578774999999951 	 0.5565212286000000 	 0.4008067954000000 	 0.0426719759900000
-0.9578774999999951 	 0.5274839392000000 	 0.4274774980000000 	 0.0450385628000000
0.0421225000000049 	 0.4931700630000000 	 0.4604244679000000 	 0.0464054691300000
1.0421225000000049 	 0.4574799990000000 	 0.4961778287000000 	 0.0463421722300000
2.0421225000000049 	 0.4249551312000000 	 0.5301757086000000 	 0.0448691601600000
3.0421225000000049 	 0.3989035669000000 	 0.5586485063000000 	 0.0424479268400000
4.0421225000000049 	 0.3804268199000000 	 0.5798156560000000 	 0.0397575241500000
5.0421225000000049 	 0.3688078132000000 	 0.5938011021000000 	 0.0373910847300000
6.0421225000000049 	 0.3624816905000000 	 0.6018546385000000 	 0.0356636710200000
7.0421225000000049 	 0.3598044993000000 	 0.6055847940000000 	 0.0346107066600000
8.0421225000000049 	 0.3594135618000000 	 0.6064851863000000 	 0.0341012519000000
9.0421225000000049 	 0.3603069193000000 	 0.6057370261000000 	 0.0339560546000000
10.0421225000000049 	 0.3618009681000000 	 0.6041813949000000 	 0.0340176369700000
11.0421225000000049 	 0.3634580069000000 	 0.6023679823000000 	 0.0341740107500000
12.0421225000000049 	 0.3650190654000000 	 0.6006245957000000 	 0.0343563388600000
13.0421225000000049 	 0.3663501534000000 	 0.5991222298000000 	 0.0345276168200000
14.0421225000000049 	 0.3674010730000000 	 0.5979276752000000 	 0.0346712518900000
15.0421225000000049 	 0.3681743732000000 	 0.5970431257000000 	 0.0347825011200000
16.0421225000000049 	 0.3687024419000000 	 0.5964346627000000 	 0.0348628954000000
17.0421225000000049 	 0.3690312391000000 	 0.5960518751000000 	 0.0349168857600000
18.0421225000000049 	 0.3692094348000000 	 0.5958406447000000 	 0.0349499205100000
19.0421225000000049 	 0.3692818169000000 	 0.5957507996000000 	 0.0349673835700000
20.0421225000000049 	 0.3692859054000000 	 0.5957400512000000 	 0.0349740434200000
21.0421225000000049 	 0.3692508148000000 	 0.5957753751000000 	 0.0349738101400000
22.0421225000000049 	 0.3691975517000000 	 0.5958327662000000 	 0.0349696821600000
23.0421225000000049 	 0.3691401094000000 	 0.5958960827999999 	 0.0349638077700000
24.0421225000000049 	 0.3690868956000000 	 0.5959554948000000 	 0.0349576096600000
25.0421225000000049 	 0.3690421856000000 	 0.5960058792000000 	 0.0349519352400000
26.0421225000000049 	 0.3690074228000000 	 0.5960453702000000 	 0.0349472070500000
27.0421225000000049 	 0.3689822814000000 	 0.5960741615000000 	 0.0349435570100000
28.0421225000000049 	 0.3689654721000000 	 0.5960935914000000 	 0.0349409364900000
29.0421225000000049 	 0.3689553082000000 	 0.5961054920000000 	 0.0349391997800000
30.0421225000000049 	 0.3689500723000000 	 0.5961117649000000 	 0.0349381628500000
31.0421225000000049 	 0.3689482266000000 	 0.5961141323000000 	 0.0349376411100000
32.0421225000000049 	 0.3689485117000000 	 0.5961140174000000 	 0.0349374708800000
33.0421225000000049 	 0.3689499702000000 	 0.5961125107000000 	 0.0349375191400000
34.0421225000000049 	 0.3689519255000000 	 0.5961103890000000 	 0.0349376855100000
35.0421225000000049 	 0.3689539377000000 	 0.5961081627000000 	 0.0349378996400000
36.0421225000000049 	 0.3689557512000000 	 0.5961061326000000 	 0.0349381162200000
37.0421225000000049 	 0.3689572441000000 	 0.5961044465999999 	 0.0349383093200000
38.0421225000000049 	 0.3689583842000000 	 0.5961031488000000 	 0.0349384669900000
39.0421225000000049 	 0.3689591938000000 	 0.5961022197000000 	 0.0349385864900000
40.0421225000000049 	 0.3689597234000000 	 0.5961016059000001 	 0.0349386706800000
41.0421225000000049 	 0.3689600337000000 	 0.5961012411000000 	 0.0349387252200000
42.0421225000000049 	 0.3689601843000000 	 0.5961010590000000 	 0.0349387567200000
43.0421225000000049 	 0.3689602272000000 	 0.5961010013000000 	 0.0349387715600000
44.0421225000000049 	 0.3689602042000000 	 0.5961010206000000 	 0.0349387752700000
45.0421225000000049 	 0.3689601465000000 	 0.5961010812999999 	 0.0349387722400000
46.0421225000000049 	 0.3689600758000000 	 0.5961011584000000 	 0.0349387657600000
47.0421225000000049 	 0.3689600059000000 	 0.5961012361000000 	 0.0349387580600000
48.0421225000000049 	 0.3689599444000000 	 0.5961013051000000 	 0.0349387505600000
49.0421225000000049 	 0.3689598947000000 	 0.5961013612000000 	 0.0349387440200000
50.0421225000000049 	 0.3689598575000000 	 0.5961014037000000 	 0.0349387387900000
51.0421225000000049 	 0.3689598315000000 	 0.5961014336000000 	 0.0349387349000000
52.0421225000000049 	 0.3689598149000000 	 0.5961014529000001 	 0.0349387322000000
53.0421225000000049 	 0.3689598056000000 	 0.5961014640000000 	 0.0349387305000000
54.0421225000000049 	 0.3689598013000000 	 0.5961014690999999 	 0.0349387295500000
55.0421225000000049 	 0.3689598005000000 	 0.5961014703000000 	 0.0349387291400000
56.0421225000000049 	 0.3689598017000000 	 0.5961014692000000 	 0.0349387290800000
57.0421225000000049 	 0.3689598039000000 	 0.5961014668000000 	 0.0349387292300000
58.0421225000000049 	 0.3689598065000000 	 0.5961014641000000 	 0.0349387294700000
59.0421225000000049 	 0.3689598089000000 	 0.5961014614000000 	 0.0349387297500000
60.0421225000000049 	 0.3689598110000000 	 0.5961014590000000 	 0.0349387300100000
61.0421225000000049 	 0.3689598126000000 	 0.5961014571000000 	 0.0349387302300000
62.0421225000000049 	 0.3689598138000000 	 0.5961014556999999 	 0.0349387304000000
63.0421225000000049 	 0.3689598147000000 	 0.5961014548000000 	 0.0349387305300000
64.0421225000000049 	 0.3689598152000000 	 0.5961014541000000 	 0.0349387306200000
65.0421225000000049 	 0.3689598155000000 	 0.5961014538000000 	 0.0349387306800000
66.0421225000000049 	 0.3689598157000000 	 0.5961014536000000 	 0.0349387307100000
67.0421225000000049 	 0.3689598157000000 	 0.5961014536000000 	 0.0349387307200000
68.0421225000000049 	 0.3689598157000000 	 0.5961014536000000 	 0.0349387307300000
69.0421225000000049 	 0.3689598156000000 	 0.5961014537000000 	 0.0349387307200000
70.0421225000000049 	 0.3689598155000000 	 0.5961014538000000 	 0.0349387307100000
71.0421225000000049 	 0.3689598154000000 	 0.5961014539000000 	 0.0349387307000000
72.0421225000000049 	 0.3689598153000000 	 0.5961014540000000 	 0.0349387306800000
73.0421225000000049 	 0.3689598153000000 	 0.5961014541000000 	 0.0349387306700000
74.0421225000000049 	 0.3689598152000000 	 0.5961014541000000 	 0.0349387306700000
75.0421225000000049 	 0.3689598151000000 	 0.5961014542000000 	 0.0349387306600000
76.0421225000000049 	 0.3689598151000000 	 0.5961014542000000 	 0.0349387306500000
77.0421225000000049 	 0.3689598151000000 	 0.5961014543000001 	 0.0349387306500000
78.0421225000000049 	 0.3689598150000000 	 0.5961014543000001 	 0.0349387306500000
79.0421225000000049 	 0.3689598150000000 	 0.5961014544000000 	 0.0349387306400000
80.0421225000000049 	 0.3689598150000000 	 0.5961014544000000 	 0.0349387306400000
81.0421225000000049 	 0.3689598150000000 	 0.5961014544000000 	 0.0349387306400000
82.0421225000000049 	 0.3689598150000000 	 0.5961014544000000 	 0.0349387306400000
83.0421225000000049 	 0.3689598150000000 	 0.5961014544000000 	 0.0349387306300000
84.0421225000000049 	 0.3689598150000000 	 0.5961014544000000 	 0.0349387306400000
85.0421225000000049 	 0.3689598150000000 	 0.5961014543000001 	 0.0349387306400000
86.0421225000000049 	 0.3689598150000000 	 0.5961014543000001 	 0.0349387306400000
87.0421225000000049 	 0.3689598151000000 	 0.5961014543000001 	 0.0349387306400000
88.0421225000000049 	 0.3689598151000000 	 0.5961014543000001 	 0.0349387306500000
89.0421225000000049 	 0.3689598151000000 	 0.5961014542000000 	 0.0349387306500000
90.0421225000000049 	 0.3689598151000000 	 0.5961014542000000 	 0.0349387306600000
91.0421225000000049 	 0.3689598152000000 	 0.5961014542000000 	 0.0349387306600000
92.0421225000000049 	 0.3689598152000000 	 0.5961014542000000 	 0.0349387306600000
93.0421225000000049 	 0.3689598152000000 	 0.5961014542000000 	 0.0349387306600000
94.0421225000000049 	 0.3689598152000000 	 0.5961014542000000 	 0.0349387306600000
95.0421225000000049 	 0.3689598151000000 	 0.5961014542000000 	 0.0349387306600000
96.0421225000000049 	 0.3689598151000000 	 0.5961014542000000 	 0.0349387306600000
97.0421225000000049 	 0.3689598151000000 	 0.5961014542000000 	 0.0349387306600000
98.0421225000000049 	 0.3689598151000000 	 0.5961014542000000 	 0.0349387306600000
99.0421225000000049 	 0.3689598151000000 	 0.5961014542000000 	 0.0349387306600000
100.0421225000000049 	 0.3689598151000000 	 0.5961014542000000 	 0.0349387306600000


==> pp10.dat <==
-113.3182578761811925 	 0.0000000000000166 
-113.1190586769819930 	 0.0000000000000166 
-112.9198594777827935 	 0.0000000000000165 
-112.7206602785835940 	 0.0000000000000165 
-112.5214610793843946 	 0.0000000000000165 
-112.3222618801851951 	 0.0000000000000165 
-112.1230626809859956 	 0.0000000000000165 
-111.9238634817867961 	 0.0000000000000166 
-111.7246642825875966 	 0.0000000000000166 
-111.5254650833883971 	 0.0000000000000166 
-111.3262658841891977 	 0.0000000000000166 
-111.1270666849899982 	 0.0000000000000166 
-110.9278674857907987 	 0.0000000000000166 
-110.7286682865915992 	 0.0000000000000165 
-110.5294690873923997 	 0.0000000000000165 
-110.3302698881932002 	 0.0000000000000165 
-110.1310706889940008 	 0.0000000000000165 
-109.9318714897948013 	 0.0000000000000165 
-109.7326722905956018 	 0.0000000000000164 
-109.5334730913964023 	 0.0000000000000164 
-109.3342738921972028 	 0.0000000000000164 
-109.1350746929980033 	 0.0000000000000164 
-108.9358754937988039 	 0.0000000000000164 
-108.7366762945996044 	 0.0000000000000164 
-108.5374770954004191 	 0.0000000000000163 
-108.3382778962012196 	 0.0000000000000163 
-108.1390786970020201 	 0.0000000000000163 
-107.9398794978028207 	 0.0000000000000163 
-107.7406802986036212 	 0.0000000000000163 
-107.5414810994044217 	 0.0000000000000163 
-107.3422819002052222 	 0.0000000000000163 
-107.1430827010060227 	 0.0000000000000163 
-106.9438835018068232 	 0.0000000000000163 
-106.7446843026076237 	 0.0000000000000163 
-106.5454851034084243 	 0.0000000000000163 
-106.3462859042092248 	 0.0000000000000163 
-106.1470867050100253 	 0.0000000000000163 
-105.9478875058108258 	 0.0000000000000163 
-105.7486883066116263 	 0.0000000000000163 
-105.5494891074124268 	 0.0000000000000163 
-105.3502899082132274 	 0.0000000000000163 
-105.1510907090140279 	 0.0000000000000163 
-104.9518915098148284 	 0.0000000000000163 
-104.7526923106156289 	 0.0000000000000163 
-104.5534931114164294 	 0.0000000000000163 
-104.3542939122172299 	 0.0000000000000163 
-104.1550947130180305 	 0.0000000000000163 
-103.9558955138188310 	 0.0000000000000163 
-103.7566963146196315 	 0.0000000000000163 
-103.5574971154204320 	 0.0000000000000163 
-103.3582979162212325 	 0.0000000000000163 
-103.1590987170220330 	 0.0000000000000163 
-102.9598995178228336 	 0.0000000000000163 
-102.7607003186236341 	 0.0000000000000163 
-102.5615011194244346 	 0.0000000000000163 
-102.3623019202252351 	 0.0000000000000163 
-102.1631027210260356 	 0.0000000000000163 
-101.9639035218268361 	 0.0000000000000163 
-101.7647043226276367 	 0.0000000000000163 
-101.5655051234284372 	 0.0000000000000164 
-101.3663059242292377 	 0.0000000000000164 
-101.1671067250300382 	 0.0000000000000164 
-100.9679075258308387 	 0.0000000000000165 
-100.7687083266316392 	 0.0000000000000165 
-100.5695091274324398 	 0.0000000000000165 
-100.3703099282332403 	 0.0000000000000165 
-100.1711107290340408 	 0.0000000000000165 
-99.9719115298348413 	 0.0000000000000165 
-99.7727123306356418 	 0.0000000000000165 
-99.5735131314364423 	 0.0000000000000165 
-99.3743139322372429 	 0.0000000000000165 
-99.1751147330380434 	 0.0000000000000166 
-98.9759155338388439 	 0.0000000000000166 
-98.7767163346396444 	 0.0000000000000166 
-98.5775171354404449 	 0.0000000000000166 
-98.3783179362412454 	 0.0000000000000166 
-98.1791187370420460 	 0.0000000000000166 
-97.9799195378428465 	 0.0000000000000166 
-97.7807203386436470 	 0.0000000000000166 
-97.5815211394444475 	 0.0000000000000166 
-97.3823219402452480 	 0.0000000000000166 
-97.1831227410460485 	 0.0000000000000166 
-96.9839235418468633 	 0.0000000000000166 
-96.7847243426476638 	 0.0000000000000166 
-96.5855251434484643 	 0.0000000000000166 
-96.3863259442492648 	 0.0000000000000166 
-96.1871267450500653 	 0.0000000000000166 
-95.9879275458508658 	 0.0000000000000165 
-95.7887283466516664 	 0.0000000000000165 
-95.5895291474524669 	 0.0000000000000165 
-95.3903299482532674 	 0.0000000000000165 
-95.1911307490540679 	 0.0000000000000165 
-94.9919315498548684 	 0.0000000000000165 
-94.7927323506556689 	 0.0000000000000165 
-94.5935331514564695 	 0.0000000000000166 
-94.3943339522572700 	 0.0000000000000166 
-94.1951347530580705 	 0.0000000000000166 
-93.9959355538588710 	 0.0000000000000166 
-93.7967363546596715 	 0.0000000000000165 
-93.5975371554604720 	 0.0000000000000165 
-93.3983379562612726 	 0.0000000000000164 
-93.1991387570620731 	 0.0000000000000164 
-92.9999395578628736 	 0.0000000000000164 
-92.8007403586636741 	 0.0000000000000164 
-92.6015411594644746 	 0.0000000000000164 
-92.4023419602652751 	 0.0000000000000163 
-92.2031427610660756 	 0.0000000000000163 
-92.0039435618668762 	 0.0000000000000163 
-91.8047443626676767 	 0.0000000000000163 
-91.6055451634684772 	 0.0000000000000163 
-91.4063459642692777 	 0.0000000000000163 
-91.2071467650700782 	 0.0000000000000163 
-91.0079475658708787 	 0.0000000000000163 
-90.8087483666716793 	 0.0000000000000163 
-90.6095491674724798 	 0.0000000000000163 
-90.4103499682732803 	 0.0000000000000162 
-90.2111507690740808 	 0.0000000000000162 
-90.0119515698748813 	 0.0000000000000162 
-89.8127523706756818 	 0.0000000000000162 
-89.6135531714764966 	 0.0000000000000162 
-89.4143539722772971 	 0.0000000000000162 
-89.2151547730780976 	 0.0000000000000162 
-89.0159555738788981 	 0.0000000000000161 
-88.8167563746796986 	 0.0000000000000161 
-88.6175571754804992 	 0.0000000000000161 
-88.4183579762812997 	 0.0000000000000161 
-88.2191587770821002 	 0.0000000000000161 
-88.0199595778829007 	 0.0000000000000160 
-87.8207603786837012 	 0.0000000000000160 
-87.6215611794845017 	 0.0000000000000160 
-87.4223619802853023 	 0.0000000000000160 
-87.2231627810861028 	 0.0000000000000160 
-87.0239635818869033 	 0.0000000000000160 
-86.8247643826877038 	 0.0000000000000159 
-86.6255651834885043 	 0.0000000000000159 
-86.4263659842893048 	 0.0000000000000159 
-86.2271667850901053 	 0.0000000000000158 
-86.0279675858909059 	 0.0000000000000158 
-85.8287683866917064 	 0.0000000000000157 
-85.6295691874925069 	 0.0000000000000157 
-85.4303699882933074 	 0.0000000000000156 
-85.2311707890941079 	 0.0000000000000156 
-85.0319715898949084 	 0.0000000000000155 
-84.8327723906957090 	 0.0000000000000155 
-84.6335731914965095 	 0.0000000000000154 
-84.4343739922973100 	 0.0000000000000153 
-84.2351747930981105 	 0.0000000000000153 
-84.0359755938989110 	 0.0000000000000152 
-83.8367763946997115 	 0.0000000000000151 
-83.6375771955005121 	 0.0000000000000151 
-83.4383779963013126 	 0.0000000000000150 
-83.2391787971021131 	 0.0000000000000149 
-83.0399795979029136 	 0.0000000000000149 
-82.8407803987037141 	 0.0000000000000148 
-82.6415811995045146 	 0.0000000000000147 
-82.4423820003053152 	 0.0000000000000147 
-82.2431828011061157 	 0.0000000000000146 
-82.0439836019069162 	 0.0000000000000146 
-81.8447844027077167 	 0.0000000000000145 
-81.6455852035085172 	 0.0000000000000145 
-81.4463860043093177 	 0.0000000000000145 
-81.2471868051101183 	 0.0000000000000144 
-81.0479876059109188 	 0.0000000000000144 
-80.8487884067117193 	 0.0000000000000143 
-80.6495892075125198 	 0.0000000000000143 
-80.4503900083133203 	 0.0000000000000143 
-80.2511908091141208 	 0.0000000000000144 
-80.0519916099149214 	 0.0000000000000144 
-79.8527924107157219 	 0.0000000000000145 
-79.6535932115165224 	 0.0000000000000147 
-79.4543940123173229 	 0.0000000000000149 
-79.2551948131181234 	 0.0000000000000151 
-79.0559956139189239 	 0.0000000000000153 
-78.8567964147197245 	 0.0000000000000155 
-78.6575972155205250 	 0.0000000000000158 
-78.4583980163213255 	 0.0000000000000162 
-78.2591988171221260 	 0.0000000000000166 
-78.0599996179229265 	 0.0000000000000171 
-77.8608004187237270 	 0.0000000000000177 
-77.6616012195245276 	 0.0000000000000183 
-77.4624020203253281 	 0.0000000000000190 
-77.2632028211261286 	 0.0000000000000197 
-77.0640036219269291 	 0.0000000000000205 
-76.8648044227277296 	 0.0000000000000214 
-76.6656052235285301 	 0.0000000000000224 
-76.4664060243293306 	 0.0000000000000235 
-76.2672068251301312 	 0.0000000000000247 
-76.0680076259309317 	 0.0000000000000260 
-75.8688084267317464 	 0.0000000000000275 
-75.6696092275325469 	 0.0000000000000290 
-75.4704100283333474 	 0.0000000000000307 
-75.2712108291341480 	 0.0000000000000324 
-75.0720116299349485 	 0.0000000000000342 
-74.8728124307357490 	 0.0000000000000362 
-74.6736132315365495 	 0.0000000000000382 
-74.4744140323373500 	 0.0000000000000404 
-74.2752148331381505 	 0.0000000000000426 
-74.0760156339389511 	 0.0000000000000450 
-73.8768164347397516 	 0.0000000000000476 
-73.6776172355405521 	 0.0000000000000502 
-73.4784180363413526 	 0.0000000000000529 
-73.2792188371421531 	 0.0000000000000557 
-73.0800196379429536 	 0.0000000000000585 
-72.8808204387437542 	 0.0000000000000614 
-72.6816212395445547 	 0.0000000000000643 
-72.4824220403453552 	 0.0000000000000673 
-72.2832228411461557 	 0.0000000000000703 
-72.0840236419469562 	 0.0000000000000734 
-71.8848244427477567 	 0.0000000000000764 
-71.6856252435485573 	 0.0000000000000795 
-71.4864260443493578 	 0.0000000000000824 
-71.2872268451501583 	 0.0000000000000853 
-71.0880276459509588 	 0.0000000000000880 
-70.8888284467517735 	 0.0000000000000905 
-70.6896292475525740 	 0.0000000000000928 
-70.4904300483533746 	 0.0000000000000948 
-70.2912308491541751 	 0.0000000000000966 
-70.0920316499549756 	 0.0000000000000980 
-69.8928324507557761 	 0.0000000000000990 
-69.6936332515565766 	 0.0000000000000995 
-69.4944340523573771 	 0.0000000000000995 
-69.2952348531581777 	 0.0000000000000989 
-69.0960356539589782 	 0.0000000000000976 
-68.8968364547597787 	 0.0000000000000956 
-68.6976372555605792 	 0.0000000000000928 
-68.4984380563613797 	 0.0000000000000890 
-68.2992388571621802 	 0.0000000000000843 
-68.1000396579629808 	 0.0000000000000784 
-67.9008404587637813 	 0.0000000000000713 
-67.7016412595645818 	 0.0000000000000628 
-67.5024420603653823 	 0.0000000000000529 
-67.3032428611661828 	 0.0000000000000415 
-67.1040436619669833 	 0.0000000000000284 
-66.9048444627677839 	 0.0000000000000135 
-66.7056452635685844 	 -0.0000000000000033 
-66.5064460643693849 	 -0.0000000000000222 
-66.3072468651701854 	 -0.0000000000000433 
-66.1080476659709859 	 -0.0000000000000666 
-65.9088484667717864 	 -0.0000000000000924 
-65.7096492675725870 	 -0.0000000000001208 
-65.5104500683733875 	 -0.0000000000001519 
-65.3112508691741880 	 -0.0000000000001858 
-65.1120516699749885 	 -0.0000000000002227 
-64.9128524707757890 	 -0.0000000000002627 
-64.7136532715765895 	 -0.0000000000003058 
-64.5144540723773900 	 -0.0000000000003523 
-64.3152548731781906 	 -0.0000000000004023 
-64.1160556739789911 	 -0.0000000000004558 
-63.9168564747797916 	 -0.0000000000005129 
-63.7176572755805921 	 -0.0000000000005736 
-63.5184580763813926 	 -0.0000000000006379 
-63.3192588771821931 	 -0.0000000000007060 
-63.1200596779829937 	 -0.0000000000007777 
-62.9208604787837942 	 -0.0000000000008531 
-62.7216612795845947 	 -0.0000000000009320 
-62.5224620803853952 	 -0.0000000000010144 
-62.3232628811861957 	 -0.0000000000011002 
-62.1240636819869962 	 -0.0000000000011892 
-61.9248644827877968 	 -0.0000000000012813 
-61.7256652835885973 	 -0.0000000000013759 
-61.5264660843893978 	 -0.0000000000014729 
-61.3272668851901983 	 -0.0000000000015718 
-61.1280676859909988 	 -0.0000000000016723 
-60.9288684867918064 	 -0.0000000000017739 
-60.7296692875926070 	 -0.0000000000018757 
-60.5304700883934075 	 -0.0000000000019771 
-60.3312708891942080 	 -0.0000000000020776 
-60.1320716899950085 	 -0.0000000000021763 
-59.9328724907958090 	 -0.0000000000022721 
-59.7336732915966095 	 -0.0000000000023639 
-59.5344740923974101 	 -0.0000000000024506 
-59.3352748931982106 	 -0.0000000000025308 
-59.1360756939990111 	 -0.0000000000026034 
-58.9368764947998116 	 -0.0000000000026667 
-58.7376772956006121 	 -0.0000000000027188 
-58.5384780964014126 	 -0.0000000000027581 
-58.3392788972022132 	 -0.0000000000027825 
-58.1400796980030137 	 -0.0000000000027903 
-57.9408804988038142 	 -0.0000000000027791 
-57.7416812996046147 	 -0.0000000000027461 
-57.5424821004054152 	 -0.0000000000026889 
-57.3432829012062157 	 -0.0000000000026048 
-57.1440837020070163 	 -0.0000000000024912 
-56.9448845028078168 	 -0.0000000000023447 
-56.7456853036086173 	 -0.0000000000021621 
-56.5464861044094178 	 -0.0000000000019398 
-56.3472869052102183 	 -0.0000000000016746 
-56.1480877060110188 	 -0.0000000000013628 
-55.9488885068118265 	 -0.0000000000010005 
-55.7496893076126270 	 -0.0000000000005835 
-55.5504901084134275 	 -0.0000000000001077 
-55.3512909092142280 	 0.0000000000004311 
-55.1520917100150285 	 0.0000000000010372 
-54.9528925108158290 	 0.0000000000017149 
-54.7536933116166296 	 0.0000000000024690 
-54.5544941124174301 	 0.0000000000033039 
-54.3552949132182306 	 0.0000000000042241 
-54.1560957140190311 	 0.0000000000052343 
-53.9568965148198316 	 0.0000000000063388 
-53.7576973156206321 	 0.0000000000075418 
-53.5584981164214327 	 0.0000000000088477 
-53.3592989172222332 	 0.0000000000102607 
-53.1600997180230337 	 0.0000000000117851 
-52.9609005188238342 	 0.0000000000134239 
-52.7617013196246347 	 0.0000000000151799 
-52.5625021204254352 	 0.0000000000170559 
-52.3633029212262358 	 0.0000000000190544 
-52.1641037220270363 	 0.0000000000211781 
-51.9649045228278368 	 0.0000000000234271 
-51.7657053236286373 	 0.0000000000258007 
-51.5665061244294378 	 0.0000000000282981 
-51.3673069252302383 	 0.0000000000309186 
-51.1681077260310389 	 0.0000000000336609 
-50.9689085268318465 	 0.0000000000365199 
-50.7697093276326470 	 0.0000000000394886 
-50.5705101284334475 	 0.0000000000425600 
-50.3713109292342480 	 0.0000000000457269 
-50.1721117300350414 	 0.0000000000489817 
-49.9729125308358419 	 0.0000000000523106 
-49.7737133316366425 	 0.0000000000556965 
-49.5745141324374430 	 0.0000000000591223 
-49.3753149332382435 	 0.0000000000625709 
-49.1761157340390440 	 0.0000000000660243 
-48.9769165348398445 	 0.0000000000694559 
-48.7777173356406450 	 0.0000000000728341 
-48.5785181364414598 	 0.0000000000761273 
-48.3793189372422603 	 0.0000000000793037 
-48.1801197380430608 	 0.0000000000823307 
-47.9809205388438613 	 0.0000000000851639 
-47.7817213396446618 	 0.0000000000877522 
-47.5825221404454624 	 0.0000000000900442 
-47.3833229412462629 	 0.0000000000919886 
-47.1841237420470634 	 0.0000000000935329 
-46.9849245428478639 	 0.0000000000946103 
-46.7857253436486644 	 0.0000000000951453 
-46.5865261444494649 	 0.0000000000950622 
-46.3873269452502655 	 0.0000000000942851 
-46.1881277460510660 	 0.0000000000927370 
-45.9889285468518665 	 0.0000000000903251 
-45.7897293476526670 	 0.0000000000869463 
-45.5905301484534675 	 0.0000000000824968 
-45.3913309492542680 	 0.0000000000768734 
-45.1921317500550686 	 0.0000000000699712 
-44.9929325508558691 	 0.0000000000616706 
-44.7937333516566696 	 0.0000000000518409 
-44.5945341524574701 	 0.0000000000403513 
-44.3953349532582706 	 0.0000000000270711 
-44.1961357540590711 	 0.0000000000118686 
-43.9969365548598716 	 -0.0000000000053988 
-43.7977373556606722 	 -0.0000000000248818 
-43.5985381564614727 	 -0.0000000000467316 
-43.3993389572622732 	 -0.0000000000710991 
-43.2001397580630737 	 -0.0000000000981356 
-43.0009405588638742 	 -0.0000000001279933 
-42.8017413596646747 	 -0.0000000001608257 
-42.6025421604654753 	 -0.0000000001967864 
-42.4033429612662758 	 -0.0000000002360287 
-42.2041437620670763 	 -0.0000000002787052 
-42.0049445628678768 	 -0.0000000003249522 
-41.8057453636686773 	 -0.0000000003748924 
-41.6065461644694778 	 -0.0000000004286484 
-41.4073469652702784 	 -0.0000000004863425 
-41.2081477660710789 	 -0.0000000005480947 
-41.0089485668718794 	 -0.0000000006139812 
-40.8097493676726799 	 -0.0000000006840398 
-40.6105501684734804 	 -0.0000000007583070 
-40.4113509692742809 	 -0.0000000008368195 
-40.2121517700750815 	 -0.0000000009196096 
-40.0129525708758820 	 -0.0000000010066260 
-39.8137533716766825 	 -0.0000000010977407 
-39.6145541724774830 	 -0.0000000011928230 
-39.4153549732782835 	 -0.0000000012917420 
-39.2161557740790840 	 -0.0000000013943605 
-39.0169565748798846 	 -0.0000000015004054 
-38.8177573756806851 	 -0.0000000016094716 
-38.6185581764814998 	 -0.0000000017211488 
-38.4193589772823003 	 -0.0000000018350264 
-38.2201597780831008 	 -0.0000000019506858 
-38.0209605788839013 	 -0.0000000020675076 
-37.8217613796847019 	 -0.0000000021846683 
-37.6225621804855024 	 -0.0000000023013352 
-37.4233629812863029 	 -0.0000000024166754 
-37.2241637820871034 	 -0.0000000025298457 
-37.0249645828879039 	 -0.0000000026397313 
-36.8257653836887044 	 -0.0000000027449248 
-36.6265661844895050 	 -0.0000000028440046 
-36.4273669852903055 	 -0.0000000029355492 
-36.2281677860911060 	 -0.0000000030181251 
-36.0289685868919065 	 -0.0000000030899578 
-35.8297693876927070 	 -0.0000000031488860 
-35.6305701884935075 	 -0.0000000031927277 
-35.4313709892943081 	 -0.0000000032193009 
-35.2321717900951086 	 -0.0000000032264113 
-35.0329725908959091 	 -0.0000000032114720 
-34.8337733916967096 	 -0.0000000031714269 
-34.6345741924975101 	 -0.0000000031031924 
-34.4353749932983106 	 -0.0000000030036850 
-34.2361757940991112 	 -0.0000000028698098 
-34.0369765948999117 	 -0.0000000026980695 
-33.8377773957007122 	 -0.0000000024844592 
-33.6385781965015127 	 -0.0000000022249422 
-33.4393789973023132 	 -0.0000000019154816 
-33.2401797981031137 	 -0.0000000015520321 
-33.0409805989039143 	 -0.0000000011302097 
-32.8417813997047148 	 -0.0000000006451811 
-32.6425822005055153 	 -0.0000000000920819 
-32.4433830013063158 	 0.0000000005339525 
-32.2441838021071163 	 0.0000000012377898 
-32.0449846029079168 	 0.0000000020244570 
-31.8457854037087174 	 0.0000000028992038 
-31.6465862045095179 	 0.0000000038672964 
-31.4473870053103184 	 0.0000000049340009 
-31.2481878061111189 	 0.0000000061045801 
-31.0489886069119194 	 0.0000000073841131 
-30.8497894077127199 	 0.0000000087774084 
-30.6505902085135205 	 0.0000000102892523 
-30.4513910093143210 	 0.0000000119244316 
-30.2521918101151215 	 0.0000000136877204 
-30.0529926109159220 	 0.0000000155831555 
-29.8537934117167225 	 0.0000000176136245 
-29.6545942125175230 	 0.0000000197819160 
-29.4553950133183235 	 0.0000000220908183 
-29.2561958141191241 	 0.0000000245430979 
-29.0569966149199246 	 0.0000000271399776 
-28.8577974157207251 	 0.0000000298801437 
-28.6585982165215398 	 0.0000000327620466 
-28.4593990173223403 	 0.0000000357841366 
-28.2601998181231409 	 0.0000000389448324 
-28.0610006189239414 	 0.0000000422399341 
-27.8618014197247419 	 0.0000000456606988 
-27.6626022205255424 	 0.0000000491979303 
-27.4634030213263429 	 0.0000000528424325 
-27.2642038221271434 	 0.0000000565849695 
-27.0650046229279440 	 0.0000000604123650 
-26.8658054237287445 	 0.0000000643042248 
-26.6666062245295450 	 0.0000000682393832 
-26.4674070253303455 	 0.0000000721966740 
-26.2682078261311460 	 0.0000000761548860 
-26.0690086269319465 	 0.0000000800873843 
-25.8698094277327471 	 0.0000000839570370 
-25.6706102285335476 	 0.0000000877255113 
-25.4714110293343481 	 0.0000000913544742 
-25.2722118301351486 	 0.0000000948055460 
-25.0730126309359491 	 0.0000000980334410 
-24.8738134317367496 	 0.0000001009787464 
-24.6746142325375502 	 0.0000001035803216 
-24.4754150333383507 	 0.0000001057770263 
-24.2762158341391512 	 0.0000001075076760 
-24.0770166349399517 	 0.0000001087029538 
-23.8778174357407522 	 0.0000001092759511 
-23.6786182365415527 	 0.0000001091374621 
-23.4794190373423532 	 0.0000001081982810 
-23.2802198381431538 	 0.0000001063691653 
-23.0810206389439543 	 0.0000001035521176 
-22.8818214397447548 	 0.0000000996291042 
-22.6826222405455553 	 0.0000000944793008 
-22.4834230413463558 	 0.0000000879818830 
-22.2842238421471563 	 0.0000000800160003 
-22.0850246429479569 	 0.0000000704524694 
-21.8858254437487574 	 0.0000000591419226 
-21.6866262445495579 	 0.0000000459319959 
-21.4874270453503584 	 0.0000000306703252 
-21.2882278461511589 	 0.0000000132045319 
-21.0890286469519594 	 -0.0000000066240765 
-20.8898294477527600 	 -0.0000000289903902 
-20.6906302485535605 	 -0.0000000540718602 
-20.4914310493543610 	 -0.0000000820459377 
-20.2922318501551615 	 -0.0000001130900766 
-20.0930326509559620 	 -0.0000001473836920 
-19.8938334517567625 	 -0.0000001851115279 
-19.6946342525575631 	 -0.0000002264592253 
-19.4954350533583636 	 -0.0000002716124253 
-19.2962358541591641 	 -0.0000003207567631 
-19.0970366549599646 	 -0.0000003740720305 
-18.8978374557607651 	 -0.0000004317211834 
-18.6986382565615799 	 -0.0000004938641639 
-18.4994390573623804 	 -0.0000005606609142 
-18.3002398581631809 	 -0.0000006322713654 
-18.1010406589639814 	 -0.0000007088365412 
-17.9018414597647819 	 -0.0000007904396883 
-17.7026422605655824 	 -0.0000008771530561 
-17.5034430613663829 	 -0.0000009690488942 
-17.3042438621671835 	 -0.0000010661994406 
-17.1050446629679840 	 -0.0000011686368642 
-16.9058454637687845 	 -0.0000012762634177 
-16.7066462645695850 	 -0.0000013889550707 
-16.5074470653703855 	 -0.0000015065877926 
-16.3082478661711860 	 -0.0000016290375449 
-16.1090486669719866 	 -0.0000017561071355 
-15.9098494677727871 	 -0.0000018873476044 
-15.7106502685735876 	 -0.0000020222558702 
-15.5114510693743881 	 -0.0000021603288511 
-15.3122518701751886 	 -0.0000023010634624 
-15.1130526709759891 	 -0.0000024438349080 
-14.9138534717767897 	 -0.0000025875736078 
-14.7146542725775902 	 -0.0000027311084070 
-14.5154550733783907 	 -0.0000028732681508 
-14.3162558741791912 	 -0.0000030128816843 
-14.1170566749799917 	 -0.0000031485927882 
-13.9178574757807922 	 -0.0000032783269694 
-13.7186582765815928 	 -0.0000033998355002 
-13.5194590773823933 	 -0.0000035108696526 
-13.3202598781831938 	 -0.0000036091806987 
-13.1210606789839943 	 -0.0000036922702343 
-12.9218614797847948 	 -0.0000037566105766 
-12.7226622805855953 	 -0.0000037984088479 
-12.5234630813863959 	 -0.0000038138721702 
-12.3242638821871964 	 -0.0000037992076654 
-12.1250646829879969 	 -0.0000037503482768 
-11.9258654837887974 	 -0.0000036620263503 
-11.7266662845895979 	 -0.0000035286456980 
-11.5274670853903984 	 -0.0000033446101238 
-11.3282678861911990 	 -0.0000031043234317 
-11.1290686869919995 	 -0.0000028020196970 
-10.9298694877928000 	 -0.0000024311434405 
-10.7306702885936005 	 -0.0000019849097699 
-10.5314710893944010 	 -0.0000014565337679 
-10.3322718901952015 	 -0.0000008392305169 
-10.1330726909960021 	 -0.0000001264261270 
-9.9338734917968026 	 0.0000006874102045 
-9.7346742925976031 	 0.0000016074875668 
-9.5354750933984036 	 0.0000026390149581 
-9.3362758941992041 	 0.0000037872013763 
-9.1370766950000046 	 0.0000050562231142 
-8.9378774958008051 	 0.0000064448309491 
-8.7386782966016199 	 0.0000079500001317 
-8.5394790974024204 	 0.0000095687048970 
-8.3402798982032209 	 0.0000112979194799 
-8.1410806990040214 	 0.0000131323426392 
-7.9418814998048219 	 0.0000150539620057 
-7.7426823006056225 	 0.0000170403534466 
-7.5434831014064230 	 0.0000190690884598 
-7.3442839022072235 	 0.0000211177385431 
-7.1450847030080240 	 0.0000231606703845 
-6.9458855038088245 	 0.0000251532064635 
-6.7466863046096250 	 0.0000270436624120 
-6.5474871054104256 	 0.0000287803429825 
-6.3482879062112261 	 0.0000303115529280 
-6.1490887070120266 	 0.0000315839577198 
-5.9498895078128271 	 0.0000325338546357 
-5.7506903086136276 	 0.0000330934991383 
-5.5514911094144281 	 0.0000331951375203 
-5.3522919102152287 	 0.0000327710160743 
-5.1530927110160292 	 0.0000317584394064 
-4.9538935118168297 	 0.0000301287861465 
-4.7546943126176302 	 0.0000278675015544 
-4.5554951134184307 	 0.0000249600751477 
-4.3562959142192312 	 0.0000213919964441 
-4.1570967150200318 	 0.0000171616114177 
-3.9578975158208323 	 0.0000123595714527 
-3.7586983166216328 	 0.0000071168616640 
-3.5594991174224333 	 0.0000015646362084 
-3.3602999182232338 	 -0.0000041659507572 
-3.1611007190240343 	 -0.0000099392908434 
-2.9619015198248348 	 -0.0000155856619218 
-2.7627023206256354 	 -0.0000209195718696 
-2.5635031214264359 	 -0.0000257554432887 
-2.3643039222272364 	 -0.0000299076987813 
-2.1651047230280369 	 -0.0000332097004266 
-1.9659055238288374 	 -0.0000356496855219 
-1.7667063246296379 	 -0.0000372915988947 
-1.5675071254304385 	 -0.0000381999000877 
-1.3683079262312390 	 -0.0000384390486440 
-1.1691087270320395 	 -0.0000380840575437 
-0.9699095278328400 	 -0.0000373021797505 
-0.7707103286336405 	 -0.0000363083261195 
-0.5715111294344410 	 -0.0000353178062968 
-0.3723119302352416 	 -0.0000345459299284 
-0.1731127310360421 	 -0.0000341884148757 
0.0260864681631574 	 -0.0000342577415725 
0.2252856673623569 	 -0.0000346663667418 
0.4244848665615564 	 -0.0000353257351748 
0.6236840657607559 	 -0.0000361472916628 
0.8228832649599553 	 -0.0000370358527998 
1.0220824641591548 	 -0.0000378298139261 
1.2212816633583401 	 -0.0000383292794358 
1.4204808625575396 	 -0.0000383338923817 
1.6196800617567391 	 -0.0000376432958169 
1.8188792609559385 	 -0.0000360727063854 
2.0180784601551380 	 -0.0000336047907467 
2.2172776593543375 	 -0.0000303241251119 
2.4164768585535370 	 -0.0000263167291435 
2.6156760577527365 	 -0.0000216686225040 
2.8148752569519360 	 -0.0000164710857947 
3.0140744561511355 	 -0.0000108761877507 
3.2132736553503349 	 -0.0000050750401478 
3.4124728545495344 	 0.0000007406023429 
3.6116720537487339 	 0.0000063789850504 
3.8108712529479334 	 0.0000116545792082 
4.0100704521471329 	 0.0000164592946579 
4.2092696513463324 	 0.0000207375155260 
4.4084688505455318 	 0.0000244346207200 
4.6076680497447313 	 0.0000274959891471 
4.8068672489439308 	 0.0000298714380427 
5.0060664481431303 	 0.0000315703215203 
5.2052656473423298 	 0.0000326445460143 
5.4044648465415293 	 0.0000331469388001 
5.6036640457407287 	 0.0000331303271526 
5.8028632449399282 	 0.0000326479784350 
6.0020624441391277 	 0.0000317595398247 
6.2012616433383272 	 0.0000305294668125 
6.4004608425375267 	 0.0000290223327766 
6.5996600417367262 	 0.0000273027110952 
6.7988592409359256 	 0.0000254342442919 
6.9980584401351251 	 0.0000234659588964 
7.1972576393343246 	 0.0000214352676076 
7.3964568385335241 	 0.0000193792626709 
7.5956560377327236 	 0.0000173350363312 
7.7948552369319231 	 0.0000153389003394 
7.9940544361311225 	 0.0000134138599093 
8.1932536353303220 	 0.0000115717746142 
8.3924528345295215 	 0.0000098241599706 
8.5916520337287210 	 0.0000081825314950 
8.7908512329279205 	 0.0000066580325643 
8.9900504321271200 	 0.0000052548989953 
9.1892496313263194 	 0.0000039712683729 
9.3884488305255189 	 0.0000028050687967 
9.5876480297247184 	 0.0000017542283664 
9.7868472289239179 	 0.0000008165663664 
9.9860464281231174 	 -0.0000000123034944 
10.1852456273223169 	 -0.0000007388196268 
10.3844448265215163 	 -0.0000013694985151 
10.5836440257207158 	 -0.0000019108566437 
10.7828432249199153 	 -0.0000023694077009 
10.9820424241191148 	 -0.0000027516032866 
11.1812416233183001 	 -0.0000030638341211 
11.3804408225174996 	 -0.0000033124883707 
11.5796400217166990 	 -0.0000035039542015 
11.7788392209158985 	 -0.0000036445877758 
11.9780384201150980 	 -0.0000037399638561 
12.1772376193142975 	 -0.0000037948497707 
12.3764368185134970 	 -0.0000038139756359 
12.5756360177126965 	 -0.0000038020715677 
12.7748352169118959 	 -0.0000037638381759 
12.9740344161110954 	 -0.0000037031807944 
13.1732336153102949 	 -0.0000036231387229 
13.3724328145094944 	 -0.0000035267075713 
13.5716320137086939 	 -0.0000034168829491 
13.7708312129079076 	 -0.0000032966407454 
13.9700304121071071 	 -0.0000031683674901 
14.1692296113063065 	 -0.0000030337733097 
14.3684288105055060 	 -0.0000028945310967 
14.5676280097047055 	 -0.0000027523137440 
14.7668272089039050 	 -0.0000026087828863 
14.9660264081031045 	 -0.0000024652252847 
15.1652256073023040 	 -0.0000023224742153 
15.3644248065015034 	 -0.0000021813357954 
15.5636240057007029 	 -0.0000020426161422 
15.7628232048999024 	 -0.0000019071155951 
15.9620224040991019 	 -0.0000017754189359 
16.1612216032982730 	 -0.0000016478360627 
16.3604208024974724 	 -0.0000015246590099 
16.5596200016966719 	 -0.0000014061798121 
16.7588192008958714 	 -0.0000012926878016 
16.9580184000950709 	 -0.0000011843586790 
17.1572175992942704 	 -0.0000010812153642 
17.3564167984934699 	 -0.0000009832700297 
17.5556159976926693 	 -0.0000008905348477 
17.7548151968918688 	 -0.0000008030208657 
17.9540143960910683 	 -0.0000007206854412 
18.1532135952902678 	 -0.0000006434098059 
18.3524127944894673 	 -0.0000005710694071 
18.5516119936886668 	 -0.0000005035396921 
18.7508111928878662 	 -0.0000004406957371 
18.9500103920870657 	 -0.0000003823923568 
19.1492095912862652 	 -0.0000003284540625 
19.3484087904854647 	 -0.0000002787028834 
19.5476079896846642 	 -0.0000002329608489 
19.7468071888838637 	 -0.0000001910499493 
19.9460063880830631 	 -0.0000001527897153 
20.1452055872822626 	 -0.0000001179957968 
20.3444047864814621 	 -0.0000000864835014 
20.5436039856806616 	 -0.0000000580681370 
20.7428031848798611 	 -0.0000000325650975 
20.9420023840790606 	 -0.0000000097961054 
21.1412015832782600 	 0.0000000104065760 
21.3404007824774595 	 0.0000000282096857 
21.5395999816766590 	 0.0000000437799628 
21.7387991808758585 	 0.0000000572840319 
21.9379983800750580 	 0.0000000688786139 
22.1371975792742575 	 0.0000000787030145 
22.3363967784734569 	 0.0000000868947715 
22.5355959776726564 	 0.0000000935914222 
22.7347951768718559 	 0.0000000989304029 
22.9339943760710554 	 0.0000001030386636 
23.1331935752702549 	 0.0000001060236784 
23.3323927744694544 	 0.0000001079908035 
23.5315919736686538 	 0.0000001090453952 
23.7307911728678533 	 0.0000001092927343 
23.9299903720670528 	 0.0000001088286513 
24.1291895712662523 	 0.0000001077304310 
24.3283887704654518 	 0.0000001060732003 
24.5275879696646513 	 0.0000001039320864 
24.7267871688638508 	 0.0000001013821669 
24.9259863680630502 	 0.0000000984908350 
25.1251855672622497 	 0.0000000953095434 
25.3243847664614492 	 0.0000000918877628 
25.5235839656606487 	 0.0000000882749643 
25.7227831648598482 	 0.0000000845205895 
25.9219823640590477 	 0.0000000806683258 
26.1211815632582471 	 0.0000000767492372 
26.3203807624574466 	 0.0000000727927124 
26.5195799616566461 	 0.0000000688281400 
26.7187791608558456 	 0.0000000648848933 
26.9179783600550451 	 0.0000000609883551 
27.1171775592542446 	 0.0000000571546466 
27.3163767584534440 	 0.0000000533985780 
27.5155759576526435 	 0.0000000497349597 
27.7147751568518430 	 0.0000000461785944 
27.9139743560510425 	 0.0000000427417352 
28.1131735552502420 	 0.0000000394303693 
28.3123727544494415 	 0.0000000362495389 
28.5115719536486409 	 0.0000000332042863 
28.7107711528478404 	 0.0000000302996507 
28.9099703520470399 	 0.0000000275391974 
29.1091695512462394 	 0.0000000249226558 
29.3083687504454389 	 0.0000000224491394 
29.5075679496446384 	 0.0000000201177617 
29.7067671488438378 	 0.0000000179276349 
29.9059663480430373 	 0.0000000158771388 
30.1051655472422368 	 0.0000000139626324 
30.3043647464414363 	 0.0000000121801293 
30.5035639456406358 	 0.0000000105256433 
30.7027631448398353 	 0.0000000089951876 
30.9019623440390347 	 0.0000000075845118 
31.1011615432382342 	 0.0000000062885932 
31.3003607424374337 	 0.0000000051022687 
31.4995599416366332 	 0.0000000040203754 
31.6987591408358327 	 0.0000000030377502 
31.8979583400350322 	 0.0000000021492328 
32.0971575392342316 	 0.0000000013496706 
32.2963567384334311 	 0.0000000006339126 
32.4955559376326306 	 -0.0000000000031922 
32.6947551368318301 	 -0.0000000005667947 
32.8939543360310296 	 -0.0000000010619143 
33.0931535352302291 	 -0.0000000014931379 
33.2923527344294286 	 -0.0000000018649636 
33.4915519336286280 	 -0.0000000021818891 
33.6907511328278275 	 -0.0000000024484125 
33.8899503320270270 	 -0.0000000026688573 
34.0891495312262265 	 -0.0000000028469373 
34.2883487304254260 	 -0.0000000029862335 
34.4875479296246255 	 -0.0000000030903268 
34.6867471288238249 	 -0.0000000031627981 
34.8859463280230244 	 -0.0000000032070587 
35.0851455272222239 	 -0.0000000032258909 
35.2843447264214234 	 -0.0000000032219312 
35.4835439256206229 	 -0.0000000031978161 
35.6827431248198224 	 -0.0000000031561821 
35.8819423240190218 	 -0.0000000030995234 
36.0811415232181929 	 -0.0000000030297739 
36.2803407224173924 	 -0.0000000029487295 
36.4795399216165919 	 -0.0000000028581862 
36.6787391208157914 	 -0.0000000027599397 
36.8779383200149908 	 -0.0000000026556780 
37.0771375192141903 	 -0.0000000025466360 
37.2763367184133898 	 -0.0000000024339309 
37.4755359176125893 	 -0.0000000023186792 
37.6747351168117888 	 -0.0000000022019980 
37.8739343160109883 	 -0.0000000020849281 
38.0731335152101877 	 -0.0000000019681734 
38.2723327144093872 	 -0.0000000018523439 
38.4715319136085867 	 -0.0000000017380499 
38.6707311128077862 	 -0.0000000016259015 
38.8699303120069857 	 -0.0000000015164595 
39.0691295112061852 	 -0.0000000014100525 
39.2683287104053846 	 -0.0000000013069405 
39.4675279096045841 	 -0.0000000012073835 
39.6667271088037836 	 -0.0000000011116415 
39.8659263080029831 	 -0.0000000010199454 
40.0651255072021826 	 -0.0000000009323792 
40.2643247064013821 	 -0.0000000008489814 
40.4635239056005815 	 -0.0000000007697901 
40.6627231047997810 	 -0.0000000006948438 
40.8619223039989805 	 -0.0000000006241654 
41.0611215031981800 	 -0.0000000005576958 
41.2603207023973795 	 -0.0000000004953487 
41.4595199015965790 	 -0.0000000004370380 
41.6587191007957784 	 -0.0000000003826774 
41.8579182999949779 	 -0.0000000003321741 
42.0571174991941774 	 -0.0000000002853983 
42.2563166983933769 	 -0.0000000002422075 
42.4555158975925764 	 -0.0000000002024587 
42.6547150967917759 	 -0.0000000001660092 
42.8539142959909753 	 -0.0000000001327150 
43.0531134951901748 	 -0.0000000001024238 
43.2523126943893743 	 -0.0000000000749801 
43.4515118935885738 	 -0.0000000000502285 
43.6507110927877733 	 -0.0000000000280137 
43.8499102919869728 	 -0.0000000000081816 
44.0491094911861722 	 0.0000000000094139 
44.2483086903853717 	 0.0000000000249155 
44.4475078895845712 	 0.0000000000384659 
44.6467070887837707 	 0.0000000000502079 
44.8459062879829702 	 0.0000000000602820 
45.0451054871821697 	 0.0000000000688128 
45.2443046863813692 	 0.0000000000759185 
45.4435038855805686 	 0.0000000000817170 
45.6427030847797681 	 0.0000000000863264 
45.8419022839789676 	 0.0000000000898623 
46.0411014831781671 	 0.0000000000924227 
46.2403006823773666 	 0.0000000000940973 
46.4394998815765661 	 0.0000000000949762 
46.6386990807757655 	 0.0000000000951493 
46.8378982799749650 	 0.0000000000947043 
47.0370974791741645 	 0.0000000000937126 
47.2362966783733640 	 0.0000000000922376 
47.4354958775725635 	 0.0000000000903428 
47.6346950767717630 	 0.0000000000880917 
47.8338942759709624 	 0.0000000000855460 
48.0330934751701619 	 0.0000000000827539 
48.2322926743693614 	 0.0000000000797567 
48.4314918735685609 	 0.0000000000765954 
48.6306910727677604 	 0.0000000000733114 
48.8298902719669599 	 0.0000000000699447 
49.0290894711661593 	 0.0000000000665248 
49.2282886703653588 	 0.0000000000630759 
49.4274878695645583 	 0.0000000000596220 
49.6266870687637578 	 0.0000000000561871 
49.8258862679629573 	 0.0000000000527945 
50.0250854671621568 	 0.0000000000494600 
50.2242846663613562 	 0.0000000000461955 
50.4234838655605557 	 0.0000000000430127 
50.6226830647597552 	 0.0000000000399234 
50.8218822639589547 	 0.0000000000369388 
51.0210814631581542 	 0.0000000000340654 
51.2202806623573537 	 0.0000000000313069 
51.4194798615565531 	 0.0000000000286670 
51.6186790607557526 	 0.0000000000261491 
51.8178782599549521 	 0.0000000000237568 
52.0170774591541516 	 0.0000000000214905 
52.2162766583533511 	 0.0000000000193491 
52.4154758575525506 	 0.0000000000173314 
52.6146750567517500 	 0.0000000000154363 
52.8138742559509495 	 0.0000000000136622 
53.0130734551501490 	 0.0000000000120067 
53.2122726543493485 	 0.0000000000104659 
53.4114718535485480 	 0.0000000000090362 
53.6106710527477475 	 0.0000000000077141 
53.8098702519469470 	 0.0000000000064956 
54.0090694511461464 	 0.0000000000053768 
54.2082686503453459 	 0.0000000000043529 
54.4074678495445454 	 0.0000000000034195 
54.6066670487437449 	 0.0000000000025721 
54.8058662479429444 	 0.0000000000018061 
55.0050654471421439 	 0.0000000000011170 
55.2042646463413433 	 0.0000000000005005 
55.4034638455405428 	 -0.0000000000000481 
55.6026630447397423 	 -0.0000000000005330 
55.8018622439389418 	 -0.0000000000009586 
56.0010614431381128 	 -0.0000000000013292 
56.2002606423373123 	 -0.0000000000016484 
56.3994598415365118 	 -0.0000000000019202 
56.5986590407357113 	 -0.0000000000021484 
56.7978582399349108 	 -0.0000000000023368 
56.9970574391341103 	 -0.0000000000024888 
57.1962566383333098 	 -0.0000000000026073 
57.3954558375325092 	 -0.0000000000026955 
57.5946550367317087 	 -0.0000000000027564 
57.7938542359309082 	 -0.0000000000027928 
57.9930534351301077 	 -0.0000000000028075 
58.1922526343293072 	 -0.0000000000028025 
58.3914518335285067 	 -0.0000000000027802 
58.5906510327277061 	 -0.0000000000027428 
58.7898502319269056 	 -0.0000000000026924 
58.9890494311261051 	 -0.0000000000026309 
59.1882486303253046 	 -0.0000000000025597 
59.3874478295245041 	 -0.0000000000024804 
59.5866470287237036 	 -0.0000000000023944 
59.7858462279229030 	 -0.0000000000023032 
59.9850454271221025 	 -0.0000000000022081 
60.1842446263213020 	 -0.0000000000021098 
60.3834438255205015 	 -0.0000000000020094 
60.5826430247197010 	 -0.0000000000019078 
60.7818422239189005 	 -0.0000000000018059 
60.9810414231180999 	 -0.0000000000017043 
61.1802406223172994 	 -0.0000000000016036 
61.3794398215164989 	 -0.0000000000015043 
61.5786390207156984 	 -0.0000000000014069 
61.7778382199148979 	 -0.0000000000013118 
61.9770374191140974 	 -0.0000000000012194 
62.1762366183132968 	 -0.0000000000011299 
62.3754358175124963 	 -0.0000000000010435 
62.5746350167116958 	 -0.0000000000009604 
62.7738342159108953 	 -0.0000000000008809 
62.9730334151100948 	 -0.0000000000008049 
63.1722326143092943 	 -0.0000000000007325 
63.3714318135084937 	 -0.0000000000006638 
63.5706310127076932 	 -0.0000000000005989 
63.7698302119068927 	 -0.0000000000005376 
63.9690294111060922 	 -0.0000000000004800 
64.1682286103052917 	 -0.0000000000004260 
64.3674278095044912 	 -0.0000000000003755 
64.5666270087036906 	 -0.0000000000003285 
64.7658262079028901 	 -0.0000000000002848 
64.9650254071020896 	 -0.0000000000002443 
65.1642246063012891 	 -0.0000000000002069 
65.3634238055004886 	 -0.0000000000001725 
65.5626230046996881 	 -0.0000000000001410 
65.7618222038988876 	 -0.0000000000001122 
65.9610214030980870 	 -0.0000000000000861 
66.1602206022972865 	 -0.0000000000000624 
66.3594198014964860 	 -0.0000000000000410 
66.5586190006956855 	 -0.0000000000000219 
66.7578181998948850 	 -0.0000000000000048 
66.9570173990940845 	 0.0000000000000103 
67.1562165982932839 	 0.0000000000000237 
67.3554157974924834 	 0.0000000000000353 
67.5546149966916829 	 0.0000000000000454 
67.7538141958908824 	 0.0000000000000540 
67.9530133950900819 	 0.0000000000000612 
68.1522125942892814 	 0.0000000000000672 
68.3514117934884808 	 0.0000000000000721 
68.5506109926876803 	 0.0000000000000760 
68.7498101918868798 	 0.0000000000000789 
68.9490093910860793 	 0.0000000000000810 
69.1482085902852788 	 0.0000000000000824 
69.3474077894844783 	 0.0000000000000831 
69.5466069886836777 	 0.0000000000000831 
69.7458061878828772 	 0.0000000000000826 
69.9450053870820767 	 0.0000000000000816 
70.1442045862812762 	 0.0000000000000802 
70.3434037854804757 	 0.0000000000000784 
70.5426029846796752 	 0.0000000000000763 
70.7418021838788746 	 0.0000000000000740 
70.9410013830780741 	 0.0000000000000715 
71.1402005822772736 	 0.0000000000000688 
71.3393997814764731 	 0.0000000000000660 
71.5385989806756726 	 0.0000000000000631 
71.7377981798748721 	 0.0000000000000601 
71.9369973790740715 	 0.0000000000000571 
72.1361965782732710 	 0.0000000000000540 
72.3353957774724705 	 0.0000000000000510 
72.5345949766716700 	 0.0000000000000479 
72.7337941758708695 	 0.0000000000000450 
72.9329933750700690 	 0.0000000000000421 
73.1321925742692684 	 0.0000000000000392 
73.3313917734684679 	 0.0000000000000365 
73.5305909726676674 	 0.0000000000000338 
73.7297901718668669 	 0.0000000000000312 
73.9289893710660664 	 0.0000000000000287 
74.1281885702652659 	 0.0000000000000263 
74.3273877694644654 	 0.0000000000000240 
74.5265869686636648 	 0.0000000000000219 
74.7257861678628643 	 0.0000000000000198 
74.9249853670620638 	 0.0000000000000179 
75.1241845662612633 	 0.0000000000000161 
75.3233837654604628 	 0.0000000000000145 
75.5225829646596623 	 0.0000000000000129 
75.7217821638588617 	 0.0000000000000114 
75.9209813630580328 	 0.0000000000000100 
76.1201805622572323 	 0.0000000000000088 
76.3193797614564318 	 0.0000000000000076 
76.5185789606556312 	 0.0000000000000065 
76.7177781598548307 	 0.0000000000000055 
76.9169773590540302 	 0.0000000000000046 
77.1161765582532297 	 0.0000000000000038 
77.3153757574524292 	 0.0000000000000031 
77.5145749566516287 	 0.0000000000000024 
77.7137741558508282 	 0.0000000000000018 
77.9129733550500276 	 0.0000000000000013 
78.1121725542492271 	 0.0000000000000008 
78.3113717534484266 	 0.0000000000000003 
78.5105709526476261 	 -0.0000000000000000 
78.7097701518468256 	 -0.0000000000000004 
78.9089693510460251 	 -0.0000000000000007 
79.1081685502452245 	 -0.0000000000000009 
79.3073677494444240 	 -0.0000000000000011 
79.5065669486436235 	 -0.0000000000000013 
79.7057661478428230 	 -0.0000000000000014 
79.9049653470420225 	 -0.0000000000000015 
80.1041645462412220 	 -0.0000000000000016 
80.3033637454404214 	 -0.0000000000000017 
80.5025629446396209 	 -0.0000000000000018 
80.7017621438388204 	 -0.0000000000000018 
80.9009613430380199 	 -0.0000000000000018 
81.1001605422372194 	 -0.0000000000000019 
81.2993597414364189 	 -0.0000000000000019 
81.4985589406356183 	 -0.0000000000000019 
81.6977581398348178 	 -0.0000000000000019 
81.8969573390340173 	 -0.0000000000000018 
82.0961565382332168 	 -0.0000000000000018 
82.2953557374324163 	 -0.0000000000000018 
82.4945549366316158 	 -0.0000000000000018 
82.6937541358308152 	 -0.0000000000000018 
82.8929533350300147 	 -0.0000000000000018 
83.0921525342292142 	 -0.0000000000000018 
83.2913517334284137 	 -0.0000000000000018 
83.4905509326276132 	 -0.0000000000000018 
83.6897501318268127 	 -0.0000000000000018 
83.8889493310260121 	 -0.0000000000000018 
84.0881485302252116 	 -0.0000000000000018 
84.2873477294244111 	 -0.0000000000000017 
84.4865469286236106 	 -0.0000000000000017 
84.6857461278228101 	 -0.0000000000000016 
84.8849453270220096 	 -0.0000000000000016 
85.0841445262212090 	 -0.0000000000000016 
85.2833437254204085 	 -0.0000000000000016 
85.4825429246196080 	 -0.0000000000000016 
85.6817421238188075 	 -0.0000000000000017 


==> pp7.dat <==
-104.1811811811811879 	 0.0000000898163830 
-103.9819819819819884 	 0.0000000898163725 
-103.7827827827827889 	 0.0000000898163667 
-103.5835835835835894 	 0.0000000898163648 
-103.3843843843843899 	 0.0000000898163659 
-103.1851851851851904 	 0.0000000898163691 
-102.9859859859859910 	 0.0000000898163737 
-102.7867867867867915 	 0.0000000898163787 
-102.5875875875875920 	 0.0000000898163835 
-102.3883883883883925 	 0.0000000898163870 
-102.1891891891891930 	 0.0000000898163885 
-101.9899899899899935 	 0.0000000898163873 
-101.7907907907907941 	 0.0000000898163843 
-101.5915915915915946 	 0.0000000898163803 
-101.3923923923923951 	 0.0000000898163764 
-101.1931931931931956 	 0.0000000898163736 
-100.9939939939939961 	 0.0000000898163726 
-100.7947947947947966 	 0.0000000898163733 
-100.5955955955955972 	 0.0000000898163751 
-100.3963963963963977 	 0.0000000898163774 
-100.1971971971971982 	 0.0000000898163797 
-99.9979979979979987 	 0.0000000898163815 
-99.7987987987987992 	 0.0000000898163827 
-99.5995995995995997 	 0.0000000898163831 
-99.4004004004004003 	 0.0000000898163827 
-99.2012012012012008 	 0.0000000898163815 
-99.0020020020020013 	 0.0000000898163794 
-98.8028028028028160 	 0.0000000898163768 
-98.6036036036036165 	 0.0000000898163745 
-98.4044044044044171 	 0.0000000898163729 
-98.2052052052052176 	 0.0000000898163726 
-98.0060060060060181 	 0.0000000898163742 
-97.8068068068068186 	 0.0000000898163770 
-97.6076076076076191 	 0.0000000898163803 
-97.4084084084084196 	 0.0000000898163830 
-97.2092092092092201 	 0.0000000898163845 
-97.0100100100100207 	 0.0000000898163839 
-96.8108108108108212 	 0.0000000898163817 
-96.6116116116116217 	 0.0000000898163787 
-96.4124124124124222 	 0.0000000898163756 
-96.2132132132132227 	 0.0000000898163733 
-96.0140140140140232 	 0.0000000898163725 
-95.8148148148148238 	 0.0000000898163730 
-95.6156156156156243 	 0.0000000898163745 
-95.4164164164164248 	 0.0000000898163766 
-95.2172172172172253 	 0.0000000898163790 
-95.0180180180180258 	 0.0000000898163812 
-94.8188188188188263 	 0.0000000898163830 
-94.6196196196196269 	 0.0000000898163842 
-94.4204204204204274 	 0.0000000898163844 
-94.2212212212212279 	 0.0000000898163835 
-94.0220220220220284 	 0.0000000898163812 
-93.8228228228228289 	 0.0000000898163782 
-93.6236236236236294 	 0.0000000898163750 
-93.4244244244244300 	 0.0000000898163726 
-93.2252252252252305 	 0.0000000898163717 
-93.0260260260260310 	 0.0000000898163730 
-92.8268268268268315 	 0.0000000898163759 
-92.6276276276276320 	 0.0000000898163795 
-92.4284284284284325 	 0.0000000898163829 
-92.2292292292292331 	 0.0000000898163849 
-92.0300300300300336 	 0.0000000898163847 
-91.8308308308308341 	 0.0000000898163828 
-91.6316316316316346 	 0.0000000898163798 
-91.4324324324324351 	 0.0000000898163769 
-91.2332332332332356 	 0.0000000898163748 
-91.0340340340340362 	 0.0000000898163744 
-90.8348348348348367 	 0.0000000898163755 
-90.6356356356356372 	 0.0000000898163775 
-90.4364364364364377 	 0.0000000898163797 
-90.2372372372372382 	 0.0000000898163814 
-90.0380380380380387 	 0.0000000898163821 
-89.8388388388388535 	 0.0000000898163817 
-89.6396396396396540 	 0.0000000898163807 
-89.4404404404404545 	 0.0000000898163793 
-89.2412412412412550 	 0.0000000898163779 
-89.0420420420420555 	 0.0000000898163769 
-88.8428428428428560 	 0.0000000898163764 
-88.6436436436436566 	 0.0000000898163764 
-88.4444444444444571 	 0.0000000898163767 
-88.2452452452452576 	 0.0000000898163775 
-88.0460460460460581 	 0.0000000898163787 
-87.8468468468468586 	 0.0000000898163800 
-87.6476476476476591 	 0.0000000898163813 
-87.4484484484484597 	 0.0000000898163822 
-87.2492492492492602 	 0.0000000898163824 
-87.0500500500500607 	 0.0000000898163817 
-86.8508508508508612 	 0.0000000898163803 
-86.6516516516516617 	 0.0000000898163786 
-86.4524524524524622 	 0.0000000898163770 
-86.2532532532532628 	 0.0000000898163759 
-86.0540540540540633 	 0.0000000898163758 
-85.8548548548548638 	 0.0000000898163766 
-85.6556556556556643 	 0.0000000898163780 
-85.4564564564564648 	 0.0000000898163796 
-85.2572572572572653 	 0.0000000898163810 
-85.0580580580580659 	 0.0000000898163819 
-84.8588588588588664 	 0.0000000898163822 
-84.6596596596596669 	 0.0000000898163819 
-84.4604604604604674 	 0.0000000898163810 
-84.2612612612612679 	 0.0000000898163797 
-84.0620620620620684 	 0.0000000898163780 
-83.8628628628628690 	 0.0000000898163761 
-83.6636636636636695 	 0.0000000898163745 
-83.4644644644644700 	 0.0000000898163735 
-83.2652652652652705 	 0.0000000898163736 
-83.0660660660660710 	 0.0000000898163751 
-82.8668668668668715 	 0.0000000898163779 
-82.6676676676676720 	 0.0000000898163810 
-82.4684684684684726 	 0.0000000898163837 
-82.2692692692692731 	 0.0000000898163852 
-82.0700700700700736 	 0.0000000898163847 
-81.8708708708708741 	 0.0000000898163823 
-81.6716716716716746 	 0.0000000898163789 
-81.4724724724724751 	 0.0000000898163755 
-81.2732732732732757 	 0.0000000898163729 
-81.0740740740740762 	 0.0000000898163719 
-80.8748748748748767 	 0.0000000898163727 
-80.6756756756756772 	 0.0000000898163746 
-80.4764764764764777 	 0.0000000898163771 
-80.2772772772772782 	 0.0000000898163796 
-80.0780780780780788 	 0.0000000898163814 
-79.8788788788788793 	 0.0000000898163823 
-79.6796796796796798 	 0.0000000898163824 
-79.4804804804804803 	 0.0000000898163818 
-79.2812812812812808 	 0.0000000898163807 
-79.0820820820820813 	 0.0000000898163793 
-78.8828828828828819 	 0.0000000898163776 
-78.6836836836836824 	 0.0000000898163761 
-78.4844844844844829 	 0.0000000898163749 
-78.2852852852852834 	 0.0000000898163743 
-78.0860860860860839 	 0.0000000898163746 
-77.8868868868868987 	 0.0000000898163757 
-77.6876876876876992 	 0.0000000898163774 
-77.4884884884884997 	 0.0000000898163792 
-77.2892892892893002 	 0.0000000898163807 
-77.0900900900901007 	 0.0000000898163817 
-76.8908908908909012 	 0.0000000898163820 
-76.6916916916917017 	 0.0000000898163817 
-76.4924924924925023 	 0.0000000898163810 
-76.2932932932933028 	 0.0000000898163801 
-76.0940940940941033 	 0.0000000898163791 
-75.8948948948949038 	 0.0000000898163781 
-75.6956956956957043 	 0.0000000898163773 
-75.4964964964965048 	 0.0000000898163768 
-75.2972972972973054 	 0.0000000898163765 
-75.0980980980981059 	 0.0000000898163767 
-74.8988988988989064 	 0.0000000898163773 
-74.6996996996997069 	 0.0000000898163781 
-74.5005005005005074 	 0.0000000898163790 
-74.3013013013013079 	 0.0000000898163797 
-74.1021021021021085 	 0.0000000898163801 
-73.9029029029029090 	 0.0000000898163801 
-73.7037037037037095 	 0.0000000898163798 
-73.5045045045045100 	 0.0000000898163794 
-73.3053053053053105 	 0.0000000898163788 
-73.1061061061061110 	 0.0000000898163784 
-72.9069069069069116 	 0.0000000898163781 
-72.7077077077077121 	 0.0000000898163780 
-72.5085085085085126 	 0.0000000898163780 
-72.3093093093093131 	 0.0000000898163781 
-72.1101101101101136 	 0.0000000898163784 
-71.9109109109109141 	 0.0000000898163789 
-71.7117117117117289 	 0.0000000898163793 
-71.5125125125125294 	 0.0000000898163796 
-71.3133133133133299 	 0.0000000898163797 
-71.1141141141141304 	 0.0000000898163794 
-70.9149149149149309 	 0.0000000898163789 
-70.7157157157157314 	 0.0000000898163782 
-70.5165165165165320 	 0.0000000898163776 
-70.3173173173173325 	 0.0000000898163772 
-70.1181181181181330 	 0.0000000898163773 
-69.9189189189189335 	 0.0000000898163779 
-69.7197197197197340 	 0.0000000898163788 
-69.5205205205205345 	 0.0000000898163797 
-69.3213213213213351 	 0.0000000898163804 
-69.1221221221221356 	 0.0000000898163807 
-68.9229229229229361 	 0.0000000898163804 
-68.7237237237237366 	 0.0000000898163798 
-68.5245245245245371 	 0.0000000898163791 
-68.3253253253253376 	 0.0000000898163785 
-68.1261261261261382 	 0.0000000898163783 
-67.9269269269269387 	 0.0000000898163784 
-67.7277277277277392 	 0.0000000898163788 
-67.5285285285285397 	 0.0000000898163793 
-67.3293293293293402 	 0.0000000898163796 
-67.1301301301301407 	 0.0000000898163795 
-66.9309309309309413 	 0.0000000898163790 
-66.7317317317317418 	 0.0000000898163783 
-66.5325325325325423 	 0.0000000898163777 
-66.3333333333333428 	 0.0000000898163774 
-66.1341341341341433 	 0.0000000898163777 
-65.9349349349349438 	 0.0000000898163786 
-65.7357357357357444 	 0.0000000898163798 
-65.5365365365365449 	 0.0000000898163810 
-65.3373373373373454 	 0.0000000898163816 
-65.1381381381381459 	 0.0000000898163813 
-64.9389389389389464 	 0.0000000898163800 
-64.7397397397397469 	 0.0000000898163782 
-64.5405405405405475 	 0.0000000898163762 
-64.3413413413413480 	 0.0000000898163746 
-64.1421421421421485 	 0.0000000898163739 
-63.9429429429429490 	 0.0000000898163744 
-63.7437437437437495 	 0.0000000898163757 
-63.5445445445445500 	 0.0000000898163774 
-63.3453453453453506 	 0.0000000898163791 
-63.1461461461461511 	 0.0000000898163804 
-62.9469469469469516 	 0.0000000898163810 
-62.7477477477477521 	 0.0000000898163811 
-62.5485485485485526 	 0.0000000898163808 
-62.3493493493493531 	 0.0000000898163804 
-62.1501501501501536 	 0.0000000898163799 
-61.9509509509509542 	 0.0000000898163795 
-61.7517517517517618 	 0.0000000898163792 
-61.5525525525525623 	 0.0000000898163788 
-61.3533533533533628 	 0.0000000898163783 
-61.1541541541541633 	 0.0000000898163775 
-60.9549549549549639 	 0.0000000898163765 
-60.7557557557557644 	 0.0000000898163755 
-60.5565565565565649 	 0.0000000898163748 
-60.3573573573573654 	 0.0000000898163749 
-60.1581581581581659 	 0.0000000898163759 
-59.9589589589589664 	 0.0000000898163779 
-59.7597597597597670 	 0.0000000898163805 
-59.5605605605605675 	 0.0000000898163828 
-59.3613613613613680 	 0.0000000898163842 
-59.1621621621621685 	 0.0000000898163841 
-58.9629629629629690 	 0.0000000898163820 
-58.7637637637637695 	 0.0000000898163788 
-58.5645645645645700 	 0.0000000898163754 
-58.3653653653653706 	 0.0000000898163728 
-58.1661661661661711 	 0.0000000898163721 
-57.9669669669669716 	 0.0000000898163738 
-57.7677677677677721 	 0.0000000898163771 
-57.5685685685685726 	 0.0000000898163810 
-57.3693693693693731 	 0.0000000898163845 
-57.1701701701701737 	 0.0000000898163865 
-56.9709709709709742 	 0.0000000898163864 
-56.7717717717717818 	 0.0000000898163846 
-56.5725725725725823 	 0.0000000898163818 
-56.3733733733733828 	 0.0000000898163787 
-56.1741741741741833 	 0.0000000898163761 
-55.9749749749749839 	 0.0000000898163745 
-55.7757757757757844 	 0.0000000898163737 
-55.5765765765765849 	 0.0000000898163738 
-55.3773773773773854 	 0.0000000898163745 
-55.1781781781781859 	 0.0000000898163757 
-54.9789789789789864 	 0.0000000898163772 
-54.7797797797797870 	 0.0000000898163787 
-54.5805805805805875 	 0.0000000898163801 
-54.3813813813813880 	 0.0000000898163810 
-54.1821821821821885 	 0.0000000898163814 
-53.9829829829829890 	 0.0000000898163809 
-53.7837837837837895 	 0.0000000898163798 
-53.5845845845845901 	 0.0000000898163785 
-53.3853853853853906 	 0.0000000898163773 
-53.1861861861861911 	 0.0000000898163764 
-52.9869869869869916 	 0.0000000898163763 
-52.7877877877877921 	 0.0000000898163766 
-52.5885885885885926 	 0.0000000898163773 
-52.3893893893893932 	 0.0000000898163781 
-52.1901901901901937 	 0.0000000898163788 
-51.9909909909909942 	 0.0000000898163793 
-51.7917917917918018 	 0.0000000898163794 
-51.5925925925926023 	 0.0000000898163793 
-51.3933933933934028 	 0.0000000898163789 
-51.1941941941942034 	 0.0000000898163783 
-50.9949949949950039 	 0.0000000898163774 
-50.7957957957958044 	 0.0000000898163765 
-50.5965965965966049 	 0.0000000898163759 
-50.3973973973974054 	 0.0000000898163758 
-50.1981981981982059 	 0.0000000898163766 
-49.9989989989990065 	 0.0000000898163783 
-49.7997997997998070 	 0.0000000898163805 
-49.6006006006006075 	 0.0000000898163829 
-49.4014014014014080 	 0.0000000898163847 
-49.2022022022022085 	 0.0000000898163854 
-49.0030030030030090 	 0.0000000898163848 
-48.8038038038038096 	 0.0000000898163831 
-48.6046046046046101 	 0.0000000898163812 
-48.4054054054054106 	 0.0000000898163797 
-48.2062062062062111 	 0.0000000898163795 
-48.0070070070070116 	 0.0000000898163811 
-47.8078078078078121 	 0.0000000898163842 
-47.6086086086086127 	 0.0000000898163884 
-47.4094094094094132 	 0.0000000898163929 
-47.2102102102102137 	 0.0000000898163973 
-47.0110110110110142 	 0.0000000898164010 
-46.8118118118118218 	 0.0000000898164041 
-46.6126126126126223 	 0.0000000898164067 
-46.4134134134134229 	 0.0000000898164090 
-46.2142142142142234 	 0.0000000898164113 
-46.0150150150150239 	 0.0000000898164136 
-45.8158158158158244 	 0.0000000898164165 
-45.6166166166166249 	 0.0000000898164202 
-45.4174174174174254 	 0.0000000898164251 
-45.2182182182182260 	 0.0000000898164317 
-45.0190190190190265 	 0.0000000898164401 
-44.8198198198198270 	 0.0000000898164500 
-44.6206206206206275 	 0.0000000898164608 
-44.4214214214214280 	 0.0000000898164718 
-44.2222222222222285 	 0.0000000898164824 
-44.0230230230230291 	 0.0000000898164919 
-43.8238238238238296 	 0.0000000898165007 
-43.6246246246246301 	 0.0000000898165093 
-43.4254254254254306 	 0.0000000898165183 
-43.2262262262262311 	 0.0000000898165284 
-43.0270270270270316 	 0.0000000898165400 
-42.8278278278278322 	 0.0000000898165529 
-42.6286286286286327 	 0.0000000898165666 
-42.4294294294294332 	 0.0000000898165804 
-42.2302302302302337 	 0.0000000898165939 
-42.0310310310310342 	 0.0000000898166063 
-41.8318318318318418 	 0.0000000898166172 
-41.6326326326326424 	 0.0000000898166259 
-41.4334334334334429 	 0.0000000898166318 
-41.2342342342342434 	 0.0000000898166342 
-41.0350350350350368 	 0.0000000898166327 
-40.8358358358358373 	 0.0000000898166264 
-40.6366366366366378 	 0.0000000898166145 
-40.4374374374374383 	 0.0000000898165962 
-40.2382382382382389 	 0.0000000898165707 
-40.0390390390390394 	 0.0000000898165371 
-39.8398398398398399 	 0.0000000898164932 
-39.6406406406406404 	 0.0000000898164365 
-39.4414414414414551 	 0.0000000898163639 
-39.2422422422422557 	 0.0000000898162730 
-39.0430430430430562 	 0.0000000898161608 
-38.8438438438438567 	 0.0000000898160241 
-38.6446446446446572 	 0.0000000898158595 
-38.4454454454454577 	 0.0000000898156637 
-38.2462462462462582 	 0.0000000898154331 
-38.0470470470470588 	 0.0000000898151642 
-37.8478478478478593 	 0.0000000898148514 
-37.6486486486486598 	 0.0000000898144877 
-37.4494494494494603 	 0.0000000898140664 
-37.2502502502502608 	 0.0000000898135806 
-37.0510510510510613 	 0.0000000898130233 
-36.8518518518518619 	 0.0000000898123864 
-36.6526526526526624 	 0.0000000898116610 
-36.4534534534534629 	 0.0000000898108384 
-36.2542542542542634 	 0.0000000898099096 
-36.0550550550550639 	 0.0000000898088657 
-35.8558558558558644 	 0.0000000898076958 
-35.6566566566566649 	 0.0000000898063882 
-35.4574574574574655 	 0.0000000898049308 
-35.2582582582582660 	 0.0000000898033115 
-35.0590590590590665 	 0.0000000898015186 
-34.8598598598598670 	 0.0000000897995406 
-34.6606606606606675 	 0.0000000897973667 
-34.4614614614614680 	 0.0000000897949860 
-34.2622622622622686 	 0.0000000897923878 
-34.0630630630630691 	 0.0000000897895614 
-33.8638638638638696 	 0.0000000897865014 
-33.6646646646646701 	 0.0000000897832062 
-33.4654654654654706 	 0.0000000897796742 
-33.2662662662662711 	 0.0000000897759039 
-33.0670670670670717 	 0.0000000897718949 
-32.8678678678678722 	 0.0000000897676623 
-32.6686686686686727 	 0.0000000897632346 
-32.4694694694694732 	 0.0000000897586405 
-32.2702702702702737 	 0.0000000897539088 
-32.0710710710710742 	 0.0000000897490701 
-31.8718718718718748 	 0.0000000897441907 
-31.6726726726726753 	 0.0000000897393677 
-31.4734734734734758 	 0.0000000897346992 
-31.2742742742742763 	 0.0000000897302834 
-31.0750750750750768 	 0.0000000897262220 
-30.8758758758758773 	 0.0000000897226890 
-30.6766766766766779 	 0.0000000897199247 
-30.4774774774774784 	 0.0000000897181720 
-30.2782782782782789 	 0.0000000897176736 
-30.0790790790790794 	 0.0000000897186783 
-29.8798798798798799 	 0.0000000897215637 
-29.6806806806806804 	 0.0000000897268323 
-29.4814814814814952 	 0.0000000897349918 
-29.2822822822822957 	 0.0000000897465498 
-29.0830830830830962 	 0.0000000897620229 
-28.8838838838838967 	 0.0000000897821432 
-28.6846846846846972 	 0.0000000898078626 
-28.4854854854854977 	 0.0000000898401427 
-28.2862862862862983 	 0.0000000898799453 
-28.0870870870870988 	 0.0000000899282444 
-27.8878878878878993 	 0.0000000899863392 
-27.6886886886886998 	 0.0000000900558780 
-27.4894894894895003 	 0.0000000901385264 
-27.2902902902903008 	 0.0000000902359501 
-27.0910910910911014 	 0.0000000903498298 
-26.8918918918919019 	 0.0000000904822878 
-26.6926926926927024 	 0.0000000906359469 
-26.4934934934935029 	 0.0000000908134566 
-26.2942942942943034 	 0.0000000910174664 
-26.0950950950951039 	 0.0000000912506413 
-25.8958958958959045 	 0.0000000915161458 
-25.6966966966967050 	 0.0000000918177403 
-25.4974974974975055 	 0.0000000921592205 
-25.2982982982983060 	 0.0000000925443820 
-25.0990990990991065 	 0.0000000929770302 
-24.8998998998999070 	 0.0000000934613337 
-24.7007007007007076 	 0.0000000940019173 
-24.5015015015015081 	 0.0000000946034351 
-24.3023023023023086 	 0.0000000952705412 
-24.1031031031031091 	 0.0000000960078837 
-23.9039039039039096 	 0.0000000968198669 
-23.7047047047047101 	 0.0000000977105723 
-23.5055055055055107 	 0.0000000986840588 
-23.3063063063063112 	 0.0000000997443852 
-23.1071071071071117 	 0.0000001008955715 
-22.9079079079079122 	 0.0000001021398281 
-22.7087087087087127 	 0.0000001034768343 
-22.5095095095095132 	 0.0000001049060804 
-22.3103103103103138 	 0.0000001064270568 
-22.1111111111111143 	 0.0000001080391567 
-21.9119119119119148 	 0.0000001097366428 
-21.7127127127127153 	 0.0000001115062065 
-21.5135135135135158 	 0.0000001133339306 
-21.3143143143143163 	 0.0000001152058976 
-21.1151151151151169 	 0.0000001171080024 
-20.9159159159159174 	 0.0000001190147223 
-20.7167167167167179 	 0.0000001208827582 
-20.5175175175175184 	 0.0000001226672728 
-20.3183183183183189 	 0.0000001243234284 
-20.1191191191191194 	 0.0000001258060722 
-19.9199199199199199 	 0.0000001270477706 
-19.7207207207207205 	 0.0000001279444805 
-19.5215215215215352 	 0.0000001283887542 
-19.3223223223223357 	 0.0000001282731438 
-19.1231231231231362 	 0.0000001274897250 
-18.9239239239239367 	 0.0000001258910329 
-18.7247247247247373 	 0.0000001232610138 
-18.5255255255255378 	 0.0000001193767693 
-18.3263263263263383 	 0.0000001140154011 
-18.1271271271271388 	 0.0000001069533594 
-17.9279279279279393 	 0.0000000979027032 
-17.7287287287287398 	 0.0000000864575306 
-17.5295295295295404 	 0.0000000721993273 
-17.3303303303303409 	 0.0000000547095788 
-17.1311311311311414 	 0.0000000335689742 
-16.9319319319319419 	 0.0000000082629885 
-16.7327327327327424 	 -0.0000000219071854 
-16.5335335335335429 	 -0.0000000576614392 
-16.3343343343343435 	 -0.0000000997196646 
-16.1351351351351440 	 -0.0000001488025845 
-15.9359359359359445 	 -0.0000002057532266 
-15.7367367367367450 	 -0.0000002716648173 
-15.5375375375375455 	 -0.0000003476611796 
-15.3383383383383460 	 -0.0000004348661361 
-15.1391391391391466 	 -0.0000005344041367 
-14.9399399399399471 	 -0.0000006475155451 
-14.7407407407407476 	 -0.0000007756914710 
-14.5415415415415481 	 -0.0000009204557640 
-14.3423423423423486 	 -0.0000010833322737 
-14.1431431431431491 	 -0.0000012658448621 
-13.9439439439439496 	 -0.0000014695203179 
-13.7447447447447502 	 -0.0000016958921278 
-13.5455455455455507 	 -0.0000019464947118 
-13.3463463463463512 	 -0.0000022228624896 
-13.1471471471471517 	 -0.0000025265287101 
-12.9479479479479522 	 -0.0000028586544668 
-12.7487487487487527 	 -0.0000032194993704 
-12.5495495495495533 	 -0.0000036091892058 
-12.3503503503503538 	 -0.0000040278497577 
-12.1511511511511543 	 -0.0000044756039343 
-11.9519519519519548 	 -0.0000049513066852 
-11.7527527527527553 	 -0.0000054505603518 
-11.5535535535535558 	 -0.0000059684530163 
-11.3543543543543564 	 -0.0000065000727609 
-11.1551551551551569 	 -0.0000070405030765 
-10.9559559559559574 	 -0.0000075818703222 
-10.7567567567567579 	 -0.0000081082635438 
-10.5575575575575584 	 -0.0000086024192464 
-10.3583583583583589 	 -0.0000090470739354 
-10.1591591591591595 	 -0.0000094249590606 
-9.9599599599599600 	 -0.0000097137017048 
-9.7607607607607605 	 -0.0000098762223013 
-9.5615615615615752 	 -0.0000098728085797 
-9.3623623623623757 	 -0.0000096637482698 
-9.1631631631631763 	 -0.0000092093259966 
-8.9639639639639768 	 -0.0000084643994292 
-8.7647647647647773 	 -0.0000073672429693 
-8.5655655655655778 	 -0.0000058529745211 
-8.3663663663663783 	 -0.0000038567119887 
-8.1671671671671788 	 -0.0000013135744420 
-7.9679679679679793 	 0.0000018372194408 
-7.7687687687687799 	 0.0000056431588573 
-7.5695695695695804 	 0.0000101490438720 
-7.3703703703703809 	 0.0000153996745490 
-7.1711711711711814 	 0.0000214398468403 
-6.9719719719719819 	 0.0000282768282505 
-6.7727727727727824 	 0.0000357887272960 
-6.5735735735735830 	 0.0000438258875062 
-6.3743743743743835 	 0.0000522386524104 
-6.1751751751751840 	 0.0000608773627084 
-5.9759759759759845 	 0.0000694795051389 
-5.7767767767767850 	 0.0000773701515565 
-5.5775775775775855 	 0.0000837801912092 
-5.3783783783783861 	 0.0000879405133448 
-5.1791791791791866 	 0.0000890820070940 
-4.9799799799799871 	 0.0000863166333927 
-4.7807807807807876 	 0.0000782947677258 
-4.5815815815815881 	 0.0000635548167732 
-4.3823823823823886 	 0.0000406351872144 
-4.1831831831831892 	 0.0000080742857291 
-3.9839839839839897 	 -0.0000352596440419 
-3.7847847847847902 	 -0.0000891386231093 
-3.5855855855855907 	 -0.0001529843345998 
-3.3863863863863912 	 -0.0002262184612946 
-3.1871871871871917 	 -0.0003082626859751 
-2.9879879879879923 	 -0.0003968016873129 
-2.7887887887887928 	 -0.0004819140012541 
-2.5895895895895933 	 -0.0005515968049856 
-2.3903903903903938 	 -0.0005938472235045 
-2.1911911911911943 	 -0.0005966623818080 
-1.9919919919919948 	 -0.0005503228862507 
-1.7927927927927954 	 -0.0004557317915542 
-1.5935935935935959 	 -0.0003168786119863 
-1.3943943943943964 	 -0.0001377532000442 
-1.1951951951951969 	 0.0000776545917746 
-0.9959959959959974 	 0.0003222157258620 
-0.7967967967967979 	 0.0005732844791944 
-0.5975975975975985 	 0.0008034294119497 
-0.3983983983983990 	 0.0009852177238460 
-0.1991991991991995 	 0.0010912166146009 
0.0000000000000000 	 0.0010998821422417 
0.1991991991991995 	 0.0010206086157089 
0.3983983983983848 	 0.0008729150394619 
0.5975975975975842 	 0.0006763262097513 
0.7967967967967837 	 0.0004503669228275 
0.9959959959959832 	 0.0002140026855150 
1.1951951951951827 	 -0.0000169252640062 
1.3943943943943822 	 -0.0002276600551688 
1.5935935935935817 	 -0.0004034458913574 
1.7927927927927811 	 -0.0005295269759565 
1.9919919919919806 	 -0.0005941830353821 
2.1911911911911801 	 -0.0006037320379861 
2.3903903903903796 	 -0.0005711286792951 
2.5895895895895791 	 -0.0005093379590595 
2.7887887887887786 	 -0.0004313248770295 
2.9879879879879780 	 -0.0003490204392889 
3.1871871871871775 	 -0.0002678158071277 
3.3863863863863770 	 -0.0001905527251821 
3.5855855855855765 	 -0.0001200671541781 
3.7847847847847760 	 -0.0000591950548417 
3.9839839839839755 	 -0.0000103606759045 
4.1831831831831749 	 0.0000267851257967 
4.3823823823823744 	 0.0000537364206145 
4.5815815815815739 	 0.0000719908811896 
4.7807807807807734 	 0.0000830461801627 
4.9799799799799729 	 0.0000883536776114 
5.1791791791791724 	 0.0000890322236318 
5.3783783783783718 	 0.0000860553749063 
5.5775775775775713 	 0.0000803960791806 
5.7767767767767708 	 0.0000730272842005 
5.9759759759759703 	 0.0000648639593681 
6.1751751751751698 	 0.0000563770339282 
6.3743743743743693 	 0.0000478321676034 
6.5735735735735688 	 0.0000394939101375 
6.7727727727727682 	 0.0000316268112742 
6.9719719719719677 	 0.0000244738180562 
7.1711711711711672 	 0.0000181012241273 
7.3703703703703667 	 0.0000124889697901 
7.5695695695695662 	 0.0000076164082535 
7.7687687687687657 	 0.0000034628927266 
7.9679679679679651 	 0.0000000045223562 
8.1671671671671646 	 -0.0000028110451213 
8.3663663663663641 	 -0.0000050508468732 
8.5655655655655636 	 -0.0000067820430303 
8.7647647647647631 	 -0.0000080717937236 
8.9639639639639626 	 -0.0000089859515683 
9.1631631631631620 	 -0.0000095781402875 
9.3623623623623615 	 -0.0000098953082259 
9.5615615615615610 	 -0.0000099843361937 
9.7607607607607605 	 -0.0000098921050013 
9.9599599599599600 	 -0.0000096640240731 
10.1591591591591595 	 -0.0000093307580529 
10.3583583583583447 	 -0.0000089144714203 
10.5575575575575442 	 -0.0000084372262420 
10.7567567567567437 	 -0.0000079210845848 
10.9559559559559432 	 -0.0000073873022895 
11.1551551551551427 	 -0.0000068484665126 
11.3543543543543421 	 -0.0000063118886762 
11.5535535535535416 	 -0.0000057848054769 
11.7527527527527411 	 -0.0000052744536113 
11.9519519519519406 	 -0.0000047877445923 
12.1511511511511401 	 -0.0000043278325628 
12.3503503503503396 	 -0.0000038954583793 
12.5495495495495391 	 -0.0000034913231605 
12.7487487487487385 	 -0.0000031161280250 
12.9479479479479380 	 -0.0000027704800644 
13.1471471471471375 	 -0.0000024538168496 
13.3463463463463370 	 -0.0000021647834557 
13.5455455455455365 	 -0.0000019020099341 
13.7447447447447360 	 -0.0000016641263364 
13.9439439439439354 	 -0.0000014497536191 
14.1431431431431349 	 -0.0000012573907375 
14.3423423423423344 	 -0.0000010854494501 
14.5415415415415339 	 -0.0000009323396284 
14.7407407407407334 	 -0.0000007964711438 
14.9399399399399329 	 -0.0000006762671383 
15.1391391391391323 	 -0.0000005703431333 
15.3383383383383318 	 -0.0000004774596412 
15.5375375375375313 	 -0.0000003963807298 
15.7367367367367308 	 -0.0000003258704665 
15.9359359359359303 	 -0.0000002647071481 
16.1351351351351298 	 -0.0000002118924940 
16.3343343343343292 	 -0.0000001666057547 
16.5335335335335287 	 -0.0000001280310792 
16.7327327327327282 	 -0.0000000953526166 
16.9319319319319277 	 -0.0000000677645995 
17.1311311311311272 	 -0.0000000446331739 
17.3303303303303267 	 -0.0000000254684818 
17.5295295295295261 	 -0.0000000097851103 
17.7287287287287256 	 0.0000000029023536 
17.9279279279279251 	 0.0000000130732729 
18.1271271271271246 	 0.0000000210947103 
18.3263263263263241 	 0.0000000272345865 
18.5255255255255236 	 0.0000000317574160 
18.7247247247247230 	 0.0000000349277138 
18.9239239239239225 	 0.0000000370067296 
19.1231231231231220 	 0.0000000381895375 
19.3223223223223215 	 0.0000000386096398 
19.5215215215215210 	 0.0000000383981964 
19.7207207207207205 	 0.0000000376863670 
19.9199199199199199 	 0.0000000366037008 
20.1191191191191194 	 0.0000000352439770 
20.3183183183183047 	 0.0000000336659015 
20.5175175175175042 	 0.0000000319267087 
20.7167167167167037 	 0.0000000300836333 
20.9159159159159032 	 0.0000000281931863 
21.1151151151151026 	 0.0000000262942176 
21.3143143143143021 	 0.0000000244073276 
21.5135135135135016 	 0.0000000225522757 
21.7127127127127011 	 0.0000000207488212 
21.9119119119119006 	 0.0000000190164358 
22.1111111111111001 	 0.0000000173668401 
22.3103103103102995 	 0.0000000158033141 
22.5095095095094990 	 0.0000000143287117 
22.7087087087086985 	 0.0000000129458872 
22.9079079079079122 	 0.0000000116576012 
23.1071071071071117 	 0.0000000104638256 
23.3063063063063112 	 0.0000000093613315 
23.5055055055055107 	 0.0000000083467136 
23.7047047047047101 	 0.0000000074165669 
23.9039039039039096 	 0.0000000065674692 
24.1031031031031091 	 0.0000000057954342 
24.3023023023023086 	 0.0000000050957927 
24.5015015015015081 	 0.0000000044638346 
24.7007007007007076 	 0.0000000038948501 
24.8998998998999070 	 0.0000000033841363 
25.0990990990991065 	 0.0000000029272565 
25.2982982982982776 	 0.0000000025201141 
25.4974974974974771 	 0.0000000021586340 
25.6966966966966766 	 0.0000000018387416 
25.8958958958958760 	 0.0000000015563729 
26.0950950950950755 	 0.0000000013079252 
26.2942942942942750 	 0.0000000010904154 
26.4934934934934745 	 0.0000000009009041 
26.6926926926926740 	 0.0000000007364519 
26.8918918918918735 	 0.0000000005941281 
27.0910910910910729 	 0.0000000004714125 
27.2902902902902724 	 0.0000000003663672 
27.4894894894894719 	 0.0000000002770985 
27.6886886886886714 	 0.0000000002017127 
27.8878878878878709 	 0.0000000001383215 
28.0870870870870704 	 0.0000000000853314 
28.2862862862862698 	 0.0000000000415895 
28.4854854854854693 	 0.0000000000059788 
28.6846846846846688 	 -0.0000000000226173 
28.8838838838838683 	 -0.0000000000453127 
29.0830830830830678 	 -0.0000000000630336 
29.2822822822822673 	 -0.0000000000764103 
29.4814814814814667 	 -0.0000000000860468 
29.6806806806806662 	 -0.0000000000925472 
29.8798798798798657 	 -0.0000000000965141 
30.0790790790790652 	 -0.0000000000984419 
30.2782782782782647 	 -0.0000000000986445 
30.4774774774774642 	 -0.0000000000974190 
30.6766766766766636 	 -0.0000000000950622 
30.8758758758758631 	 -0.0000000000918704 
31.0750750750750626 	 -0.0000000000880822 
31.2742742742742621 	 -0.0000000000838345 
31.4734734734734616 	 -0.0000000000792542 
31.6726726726726611 	 -0.0000000000744680 
31.8718718718718605 	 -0.0000000000696023 
32.0710710710710600 	 -0.0000000000647561 
32.2702702702702595 	 -0.0000000000599764 
32.4694694694694590 	 -0.0000000000553051 
32.6686686686686585 	 -0.0000000000507838 
32.8678678678678580 	 -0.0000000000464540 
33.0670670670670575 	 -0.0000000000423456 
33.2662662662662569 	 -0.0000000000384653 
33.4654654654654564 	 -0.0000000000348172 
33.6646646646646559 	 -0.0000000000314054 
33.8638638638638554 	 -0.0000000000282337 
34.0630630630630549 	 -0.0000000000253020 
34.2622622622622544 	 -0.0000000000226012 
34.4614614614614538 	 -0.0000000000201209 
34.6606606606606533 	 -0.0000000000178510 
34.8598598598598528 	 -0.0000000000157811 
35.0590590590590523 	 -0.0000000000139008 
35.2582582582582518 	 -0.0000000000121987 
35.4574574574574513 	 -0.0000000000106634 
35.6566566566566507 	 -0.0000000000092835 
35.8558558558558502 	 -0.0000000000080478 
36.0550550550550497 	 -0.0000000000069449 
36.2542542542542492 	 -0.0000000000059645 
36.4534534534534487 	 -0.0000000000050960 
36.6526526526526482 	 -0.0000000000043290 
36.8518518518518476 	 -0.0000000000036531 
37.0510510510510471 	 -0.0000000000030588 
37.2502502502502466 	 -0.0000000000025388 
37.4494494494494461 	 -0.0000000000020863 
37.6486486486486456 	 -0.0000000000016943 
37.8478478478478451 	 -0.0000000000013559 
38.0470470470470445 	 -0.0000000000010649 
38.2462462462462440 	 -0.0000000000008165 
38.4454454454454435 	 -0.0000000000006062 
38.6446446446446430 	 -0.0000000000004293 
38.8438438438438425 	 -0.0000000000002815 
39.0430430430430420 	 -0.0000000000001587 
39.2422422422422414 	 -0.0000000000000578 
39.4414414414414409 	 0.0000000000000237 
39.6406406406406404 	 0.0000000000000887 
39.8398398398398399 	 0.0000000000001397 
40.0390390390390394 	 0.0000000000001793 
40.2382382382382389 	 0.0000000000002088 
40.4374374374374383 	 0.0000000000002297 
40.6366366366366378 	 0.0000000000002433 
40.8358358358358373 	 0.0000000000002510 
41.0350350350350368 	 0.0000000000002538 
41.2342342342342363 	 0.0000000000002526 
41.4334334334334358 	 0.0000000000002479 
41.6326326326326353 	 0.0000000000002406 
41.8318318318318347 	 0.0000000000002311 
42.0310310310310342 	 0.0000000000002201 
42.2302302302302337 	 0.0000000000002081 
42.4294294294294332 	 0.0000000000001956 
42.6286286286286327 	 0.0000000000001832 
42.8278278278278322 	 0.0000000000001714 
43.0270270270270316 	 0.0000000000001604 
43.2262262262262311 	 0.0000000000001500 
43.4254254254254306 	 0.0000000000001398 
43.6246246246246301 	 0.0000000000001292 
43.8238238238238296 	 0.0000000000001180 
44.0230230230230291 	 0.0000000000001058 
44.2222222222222285 	 0.0000000000000933 
44.4214214214214280 	 0.0000000000000814 
44.6206206206206275 	 0.0000000000000707 
44.8198198198198270 	 0.0000000000000621 
45.0190190190190265 	 0.0000000000000562 
45.2182182182181975 	 0.0000000000000522 
45.4174174174173970 	 0.0000000000000494 
45.6166166166165965 	 0.0000000000000467 
45.8158158158157960 	 0.0000000000000432 
46.0150150150149955 	 0.0000000000000383 
46.2142142142141950 	 0.0000000000000324 
46.4134134134133944 	 0.0000000000000262 
46.6126126126125939 	 0.0000000000000203 
46.8118118118117934 	 0.0000000000000155 
47.0110110110109929 	 0.0000000000000122 
47.2102102102101924 	 0.0000000000000103 
47.4094094094093919 	 0.0000000000000094 
47.6086086086085913 	 0.0000000000000090 
47.8078078078077908 	 0.0000000000000089 
48.0070070070069903 	 0.0000000000000087 
48.2062062062061898 	 0.0000000000000082 
48.4054054054053893 	 0.0000000000000074 
48.6046046046045888 	 0.0000000000000063 
48.8038038038037882 	 0.0000000000000047 
49.0030030030029877 	 0.0000000000000027 
49.2022022022021872 	 0.0000000000000005 
49.4014014014013867 	 -0.0000000000000015 
49.6006006006005862 	 -0.0000000000000030 
49.7997997997997857 	 -0.0000000000000036 
49.9989989989989851 	 -0.0000000000000032 
50.1981981981981846 	 -0.0000000000000019 
50.3973973973973841 	 -0.0000000000000003 
50.5965965965965836 	 0.0000000000000012 
50.7957957957957831 	 0.0000000000000022 
50.9949949949949826 	 0.0000000000000024 
51.1941941941941820 	 0.0000000000000018 
51.3933933933933815 	 0.0000000000000008 
51.5925925925925810 	 -0.0000000000000002 
51.7917917917917805 	 -0.0000000000000009 
51.9909909909909800 	 -0.0000000000000011 
52.1901901901901795 	 -0.0000000000000008 
52.3893893893893789 	 -0.0000000000000002 
52.5885885885885784 	 0.0000000000000003 
52.7877877877877779 	 0.0000000000000005 
52.9869869869869774 	 0.0000000000000002 
53.1861861861861769 	 -0.0000000000000004 
53.3853853853853764 	 -0.0000000000000013 
53.5845845845845759 	 -0.0000000000000020 
53.7837837837837753 	 -0.0000000000000025 
53.9829829829829748 	 -0.0000000000000025 
54.1821821821821743 	 -0.0000000000000020 
54.3813813813813738 	 -0.0000000000000012 
54.5805805805805733 	 -0.0000000000000002 
54.7797797797797728 	 0.0000000000000009 
54.9789789789789722 	 0.0000000000000019 
55.1781781781781717 	 0.0000000000000026 
55.3773773773773712 	 0.0000000000000031 
55.5765765765765707 	 0.0000000000000030 
55.7757757757757702 	 0.0000000000000023 
55.9749749749749697 	 0.0000000000000008 
56.1741741741741691 	 -0.0000000000000011 
56.3733733733733686 	 -0.0000000000000030 
56.5725725725725681 	 -0.0000000000000045 
56.7717717717717676 	 -0.0000000000000050 
56.9709709709709671 	 -0.0000000000000043 
57.1701701701701666 	 -0.0000000000000025 
57.3693693693693660 	 -0.0000000000000002 
57.5685685685685655 	 0.0000000000000022 
57.7677677677677650 	 0.0000000000000042 
57.9669669669669645 	 0.0000000000000052 
58.1661661661661640 	 0.0000000000000052 
58.3653653653653635 	 0.0000000000000044 
58.5645645645645629 	 0.0000000000000030 
58.7637637637637624 	 0.0000000000000010 
58.9629629629629619 	 -0.0000000000000013 
59.1621621621621614 	 -0.0000000000000036 
59.3613613613613609 	 -0.0000000000000055 
59.5605605605605604 	 -0.0000000000000065 
59.7597597597597598 	 -0.0000000000000063 
59.9589589589589593 	 -0.0000000000000044 
60.1581581581581588 	 -0.0000000000000014 
60.3573573573573583 	 0.0000000000000020 
60.5565565565565578 	 0.0000000000000050 
60.7557557557557573 	 0.0000000000000067 
60.9549549549549567 	 0.0000000000000064 
61.1541541541541562 	 0.0000000000000042 
61.3533533533533557 	 0.0000000000000011 
61.5525525525525552 	 -0.0000000000000021 
61.7517517517517547 	 -0.0000000000000047 
61.9509509509509542 	 -0.0000000000000058 
62.1501501501501536 	 -0.0000000000000054 
62.3493493493493531 	 -0.0000000000000039 
62.5485485485485526 	 -0.0000000000000018 
62.7477477477477521 	 0.0000000000000006 
62.9469469469469516 	 0.0000000000000027 
63.1461461461461511 	 0.0000000000000044 
63.3453453453453506 	 0.0000000000000055 
63.5445445445445500 	 0.0000000000000058 
63.7437437437437495 	 0.0000000000000052 
63.9429429429429490 	 0.0000000000000035 
64.1421421421421485 	 0.0000000000000009 
64.3413413413413480 	 -0.0000000000000018 
64.5405405405405475 	 -0.0000000000000040 
64.7397397397397469 	 -0.0000000000000052 
64.9389389389389464 	 -0.0000000000000048 
65.1381381381381175 	 -0.0000000000000029 
65.3373373373373170 	 -0.0000000000000002 
65.5365365365365165 	 0.0000000000000024 
65.7357357357357159 	 0.0000000000000043 
65.9349349349349154 	 0.0000000000000047 
66.1341341341341149 	 0.0000000000000036 
66.3333333333333144 	 0.0000000000000016 
66.5325325325325139 	 -0.0000000000000007 
66.7317317317317134 	 -0.0000000000000027 
66.9309309309309128 	 -0.0000000000000039 
67.1301301301301123 	 -0.0000000000000041 
67.3293293293293118 	 -0.0000000000000035 
67.5285285285285113 	 -0.0000000000000024 
67.7277277277277108 	 -0.0000000000000009 
67.9269269269269103 	 0.0000000000000008 
68.1261261261261097 	 0.0000000000000024 
68.3253253253253092 	 0.0000000000000036 
68.5245245245245087 	 0.0000000000000041 
68.7237237237237082 	 0.0000000000000038 
68.9229229229229077 	 0.0000000000000022 
69.1221221221221072 	 -0.0000000000000003 
69.3213213213213066 	 -0.0000000000000031 
69.5205205205205061 	 -0.0000000000000053 
69.7197197197197056 	 -0.0000000000000064 
69.9189189189189051 	 -0.0000000000000055 
70.1181181181181046 	 -0.0000000000000029 
70.3173173173173041 	 0.0000000000000006 
70.5165165165165035 	 0.0000000000000039 
70.7157157157157030 	 0.0000000000000060 
70.9149149149149025 	 0.0000000000000060 
71.1141141141141020 	 0.0000000000000039 
71.3133133133133015 	 0.0000000000000005 
71.5125125125125010 	 -0.0000000000000030 
71.7117117117117004 	 -0.0000000000000058 
71.9109109109108999 	 -0.0000000000000069 
72.1101101101100994 	 -0.0000000000000061 
72.3093093093092989 	 -0.0000000000000040 
72.5085085085084984 	 -0.0000000000000013 
72.7077077077076979 	 0.0000000000000013 
72.9069069069068973 	 0.0000000000000032 
73.1061061061060968 	 0.0000000000000040 
73.3053053053052963 	 0.0000000000000040 
73.5045045045044958 	 0.0000000000000033 
73.7037037037036953 	 0.0000000000000021 
73.9029029029028948 	 0.0000000000000006 
74.1021021021020942 	 -0.0000000000000010 
74.3013013013012937 	 -0.0000000000000024 
74.5005005005004932 	 -0.0000000000000032 
74.6996996996996927 	 -0.0000000000000033 
74.8988988988988922 	 -0.0000000000000023 
75.0980980980980917 	 -0.0000000000000004 
75.2972972972972912 	 0.0000000000000020 
75.4964964964964906 	 0.0000000000000042 
75.6956956956956901 	 0.0000000000000056 
75.8948948948948896 	 0.0000000000000057 
76.0940940940940891 	 0.0000000000000043 
76.2932932932932886 	 0.0000000000000021 
76.4924924924924881 	 -0.0000000000000004 
76.6916916916916875 	 -0.0000000000000024 
76.8908908908908870 	 -0.0000000000000034 
77.0900900900900865 	 -0.0000000000000032 
77.2892892892892860 	 -0.0000000000000020 
77.4884884884884855 	 -0.0000000000000004 
77.6876876876876850 	 0.0000000000000013 
77.8868868868868844 	 0.0000000000000027 
78.0860860860860839 	 0.0000000000000036 
78.2852852852852834 	 0.0000000000000039 
78.4844844844844829 	 0.0000000000000036 
78.6836836836836824 	 0.0000000000000027 
78.8828828828828819 	 0.0000000000000014 
79.0820820820820813 	 -0.0000000000000004 
79.2812812812812808 	 -0.0000000000000023 
79.4804804804804803 	 -0.0000000000000038 
79.6796796796796798 	 -0.0000000000000045 
79.8788788788788793 	 -0.0000000000000042 
80.0780780780780788 	 -0.0000000000000027 
80.2772772772772782 	 -0.0000000000000006 
80.4764764764764777 	 0.0000000000000015 
80.6756756756756772 	 0.0000000000000031 
80.8748748748748767 	 0.0000000000000034 
81.0740740740740762 	 0.0000000000000024 
81.2732732732732757 	 0.0000000000000006 
81.4724724724724751 	 -0.0000000000000015 
81.6716716716716746 	 -0.0000000000000033 
81.8708708708708741 	 -0.0000000000000041 
82.0700700700700736 	 -0.0000000000000036 
82.2692692692692731 	 -0.0000000000000023 
82.4684684684684726 	 -0.0000000000000007 
82.6676676676676720 	 0.0000000000000009 
82.8668668668668715 	 0.0000000000000020 
83.0660660660660710 	 0.0000000000000022 
83.2652652652652705 	 0.0000000000000018 
83.4644644644644700 	 0.0000000000000010 
83.6636636636636695 	 -0.0000000000000001 
83.8628628628628690 	 -0.0000000000000013 
84.0620620620620684 	 -0.0000000000000024 
84.2612612612612679 	 -0.0000000000000032 
84.4604604604604674 	 -0.0000000000000035 
84.6596596596596669 	 -0.0000000000000032 
84.8588588588588664 	 -0.0000000000000019 
85.0580580580580374 	 0.0000000000000001 
85.2572572572572369 	 0.0000000000000024 
85.4564564564564364 	 0.0000000000000043 
85.6556556556556359 	 0.0000000000000052 
85.8548548548548354 	 0.0000000000000044 
86.0540540540540349 	 0.0000000000000018 
86.2532532532532343 	 -0.0000000000000017 
86.4524524524524338 	 -0.0000000000000051 
86.6516516516516333 	 -0.0000000000000073 
86.8508508508508328 	 -0.0000000000000072 
87.0500500500500323 	 -0.0000000000000043 
87.2492492492492318 	 0.0000000000000003 
87.4484484484484312 	 0.0000000000000052 
87.6476476476476307 	 0.0000000000000090 
87.8468468468468302 	 0.0000000000000104 
88.0460460460460297 	 0.0000000000000088 
88.2452452452452292 	 0.0000000000000051 
88.4444444444444287 	 0.0000000000000005 
88.6436436436436281 	 -0.0000000000000037 
88.8428428428428276 	 -0.0000000000000063 
89.0420420420420271 	 -0.0000000000000065 
89.2412412412412266 	 -0.0000000000000049 
89.4404404404404261 	 -0.0000000000000021 
89.6396396396396256 	 0.0000000000000009 
89.8388388388388250 	 0.0000000000000035 
90.0380380380380245 	 0.0000000000000050 
90.2372372372372240 	 0.0000000000000054 
90.4364364364364235 	 0.0000000000000048 
90.6356356356356230 	 0.0000000000000033 
90.8348348348348225 	 0.0000000000000009 
91.0340340340340219 	 -0.0000000000000021 
91.2332332332332214 	 -0.0000000000000051 
91.4324324324324209 	 -0.0000000000000075 
91.6316316316316204 	 -0.0000000000000086 
91.8308308308308199 	 -0.0000000000000077 
92.0300300300300194 	 -0.0000000000000045 
92.2292292292292188 	 0.0000000000000002 
92.4284284284284183 	 0.0000000000000051 
92.6276276276276178 	 0.0000000000000090 
92.8268268268268173 	 0.0000000000000109 
93.0260260260260168 	 0.0000000000000098 
93.2252252252252163 	 0.0000000000000065 
93.4244244244244157 	 0.0000000000000017 
93.6236236236236152 	 -0.0000000000000036 
93.8228228228228147 	 -0.0000000000000086 
94.0220220220220142 	 -0.0000000000000123 
94.2212212212212137 	 -0.0000000000000140 
94.4204204204204132 	 -0.0000000000000127 
94.6196196196196126 	 -0.0000000000000075 
94.8188188188188121 	 0.0000000000000024 


==> pp8.dat <==
-105.7091438381811912 	 -0.0000000077229435 
-105.5099446389819917 	 -0.0000000077229464 
-105.3107454397827922 	 -0.0000000077229480 
-105.1115462405835927 	 -0.0000000077229485 
-104.9123470413843933 	 -0.0000000077229482 
-104.7131478421851938 	 -0.0000000077229473 
-104.5139486429859943 	 -0.0000000077229460 
-104.3147494437867948 	 -0.0000000077229445 
-104.1155502445875953 	 -0.0000000077229431 
-103.9163510453883958 	 -0.0000000077229420 
-103.7171518461891964 	 -0.0000000077229415 
-103.5179526469899969 	 -0.0000000077229416 
-103.3187534477907974 	 -0.0000000077229423 
-103.1195542485915979 	 -0.0000000077229435 
-102.9203550493923984 	 -0.0000000077229449 
-102.7211558501931989 	 -0.0000000077229464 
-102.5219566509939995 	 -0.0000000077229478 
-102.3227574517948000 	 -0.0000000077229490 
-102.1235582525956005 	 -0.0000000077229496 
-101.9243590533964010 	 -0.0000000077229495 
-101.7251598541972015 	 -0.0000000077229484 
-101.5259606549980020 	 -0.0000000077229463 
-101.3267614557988026 	 -0.0000000077229435 
-101.1275622565996031 	 -0.0000000077229408 
-100.9283630574004178 	 -0.0000000077229387 
-100.7291638582012183 	 -0.0000000077229379 
-100.5299646590020188 	 -0.0000000077229389 
-100.3307654598028194 	 -0.0000000077229412 
-100.1315662606036199 	 -0.0000000077229441 
-99.9323670614044204 	 -0.0000000077229467 
-99.7331678622052209 	 -0.0000000077229484 
-99.5339686630060214 	 -0.0000000077229485 
-99.3347694638068219 	 -0.0000000077229473 
-99.1355702646076224 	 -0.0000000077229455 
-98.9363710654084230 	 -0.0000000077229438 
-98.7371718662092235 	 -0.0000000077229426 
-98.5379726670100240 	 -0.0000000077229426 
-98.3387734678108245 	 -0.0000000077229436 
-98.1395742686116250 	 -0.0000000077229450 
-97.9403750694124255 	 -0.0000000077229463 
-97.7411758702132261 	 -0.0000000077229471 
-97.5419766710140266 	 -0.0000000077229469 
-97.3427774718148271 	 -0.0000000077229458 
-97.1435782726156276 	 -0.0000000077229443 
-96.9443790734164281 	 -0.0000000077229428 
-96.7451798742172286 	 -0.0000000077229417 
-96.5459806750180292 	 -0.0000000077229413 
-96.3467814758188297 	 -0.0000000077229416 
-96.1475822766196302 	 -0.0000000077229424 
-95.9483830774204307 	 -0.0000000077229434 
-95.7491838782212312 	 -0.0000000077229445 
-95.5499846790220317 	 -0.0000000077229454 
-95.3507854798228323 	 -0.0000000077229462 
-95.1515862806236328 	 -0.0000000077229467 
-94.9523870814244333 	 -0.0000000077229468 
-94.7531878822252338 	 -0.0000000077229467 
-94.5539886830260343 	 -0.0000000077229462 
-94.3547894838268348 	 -0.0000000077229454 
-94.1555902846276354 	 -0.0000000077229447 
-93.9563910854284359 	 -0.0000000077229443 
-93.7571918862292364 	 -0.0000000077229443 
-93.5579926870300369 	 -0.0000000077229449 
-93.3587934878308374 	 -0.0000000077229461 
-93.1595942886316379 	 -0.0000000077229472 
-92.9603950894324385 	 -0.0000000077229480 
-92.7611958902332390 	 -0.0000000077229480 
-92.5619966910340395 	 -0.0000000077229469 
-92.3627974918348400 	 -0.0000000077229449 
-92.1635982926356405 	 -0.0000000077229426 
-91.9643990934364410 	 -0.0000000077229404 
-91.7651998942372416 	 -0.0000000077229390 
-91.5660006950380421 	 -0.0000000077229388 
-91.3668014958388426 	 -0.0000000077229397 
-91.1676022966396431 	 -0.0000000077229413 
-90.9684030974404436 	 -0.0000000077229434 
-90.7692038982412441 	 -0.0000000077229455 
-90.5700046990420446 	 -0.0000000077229474 
-90.3708054998428452 	 -0.0000000077229487 
-90.1716063006436457 	 -0.0000000077229496 
-89.9724071014444462 	 -0.0000000077229498 
-89.7732079022452467 	 -0.0000000077229493 
-89.5740087030460472 	 -0.0000000077229480 
-89.3748095038468620 	 -0.0000000077229463 
-89.1756103046476625 	 -0.0000000077229443 
-88.9764111054484630 	 -0.0000000077229425 
-88.7772119062492635 	 -0.0000000077229412 
-88.5780127070500640 	 -0.0000000077229407 
-88.3788135078508645 	 -0.0000000077229410 
-88.1796143086516651 	 -0.0000000077229417 
-87.9804151094524656 	 -0.0000000077229427 
-87.7812159102532661 	 -0.0000000077229434 
-87.5820167110540666 	 -0.0000000077229438 
-87.3828175118548671 	 -0.0000000077229437 
-87.1836183126556676 	 -0.0000000077229434 
-86.9844191134564682 	 -0.0000000077229432 
-86.7852199142572687 	 -0.0000000077229433 
-86.5860207150580692 	 -0.0000000077229439 
-86.3868215158588697 	 -0.0000000077229449 
-86.1876223166596702 	 -0.0000000077229461 
-85.9884231174604707 	 -0.0000000077229473 
-85.7892239182612713 	 -0.0000000077229481 
-85.5900247190620718 	 -0.0000000077229482 
-85.3908255198628723 	 -0.0000000077229478 
-85.1916263206636728 	 -0.0000000077229469 
-84.9924271214644733 	 -0.0000000077229458 
-84.7932279222652738 	 -0.0000000077229447 
-84.5940287230660743 	 -0.0000000077229438 
-84.3948295238668749 	 -0.0000000077229432 
-84.1956303246676754 	 -0.0000000077229428 
-83.9964311254684759 	 -0.0000000077229426 
-83.7972319262692764 	 -0.0000000077229425 
-83.5980327270700769 	 -0.0000000077229426 
-83.3988335278708774 	 -0.0000000077229428 
-83.1996343286716780 	 -0.0000000077229432 
-83.0004351294724785 	 -0.0000000077229436 
-82.8012359302732790 	 -0.0000000077229441 
-82.6020367310740795 	 -0.0000000077229448 
-82.4028375318748800 	 -0.0000000077229455 
-82.2036383326756805 	 -0.0000000077229463 
-82.0044391334764953 	 -0.0000000077229469 
-81.8052399342772958 	 -0.0000000077229472 
-81.6060407350780963 	 -0.0000000077229473 
-81.4068415358788968 	 -0.0000000077229471 
-81.2076423366796973 	 -0.0000000077229466 
-81.0084431374804979 	 -0.0000000077229457 
-80.8092439382812984 	 -0.0000000077229446 
-80.6100447390820989 	 -0.0000000077229432 
-80.4108455398828994 	 -0.0000000077229417 
-80.2116463406836999 	 -0.0000000077229404 
-80.0124471414845004 	 -0.0000000077229397 
-79.8132479422853010 	 -0.0000000077229398 
-79.6140487430861015 	 -0.0000000077229412 
-79.4148495438869020 	 -0.0000000077229436 
-79.2156503446877025 	 -0.0000000077229463 
-79.0164511454885030 	 -0.0000000077229488 
-78.8172519462893035 	 -0.0000000077229503 
-78.6180527470901040 	 -0.0000000077229501 
-78.4188535478909046 	 -0.0000000077229483 
-78.2196543486917051 	 -0.0000000077229456 
-78.0204551494925056 	 -0.0000000077229429 
-77.8212559502933061 	 -0.0000000077229411 
-77.6220567510941066 	 -0.0000000077229409 
-77.4228575518949071 	 -0.0000000077229424 
-77.2236583526957077 	 -0.0000000077229447 
-77.0244591534965082 	 -0.0000000077229472 
-76.8252599542973087 	 -0.0000000077229487 
-76.6260607550981092 	 -0.0000000077229487 
-76.4268615558989097 	 -0.0000000077229469 
-76.2276623566997102 	 -0.0000000077229441 
-76.0284631575005108 	 -0.0000000077229413 
-75.8292639583013113 	 -0.0000000077229394 
-75.6300647591021118 	 -0.0000000077229392 
-75.4308655599029123 	 -0.0000000077229409 
-75.2316663607037128 	 -0.0000000077229436 
-75.0324671615045133 	 -0.0000000077229466 
-74.8332679623053139 	 -0.0000000077229489 
-74.6340687631061144 	 -0.0000000077229498 
-74.4348695639069149 	 -0.0000000077229489 
-74.2356703647077154 	 -0.0000000077229470 
-74.0364711655085159 	 -0.0000000077229446 
-73.8372719663093164 	 -0.0000000077229425 
-73.6380727671101170 	 -0.0000000077229412 
-73.4388735679109175 	 -0.0000000077229411 
-73.2396743687117180 	 -0.0000000077229418 
-73.0404751695125185 	 -0.0000000077229429 
-72.8412759703133190 	 -0.0000000077229441 
-72.6420767711141195 	 -0.0000000077229449 
-72.4428775719149201 	 -0.0000000077229452 
-72.2436783727157206 	 -0.0000000077229452 
-72.0444791735165211 	 -0.0000000077229449 
-71.8452799743173216 	 -0.0000000077229447 
-71.6460807751181221 	 -0.0000000077229447 
-71.4468815759189226 	 -0.0000000077229449 
-71.2476823767197232 	 -0.0000000077229452 
-71.0484831775205237 	 -0.0000000077229455 
-70.8492839783213242 	 -0.0000000077229456 
-70.6500847791221247 	 -0.0000000077229454 
-70.4508855799229252 	 -0.0000000077229448 
-70.2516863807237257 	 -0.0000000077229441 
-70.0524871815245262 	 -0.0000000077229436 
-69.8532879823253268 	 -0.0000000077229435 
-69.6540887831261273 	 -0.0000000077229441 
-69.4548895839269278 	 -0.0000000077229453 
-69.2556903847277283 	 -0.0000000077229467 
-69.0564911855285288 	 -0.0000000077229479 
-68.8572919863293293 	 -0.0000000077229482 
-68.6580927871301299 	 -0.0000000077229472 
-68.4588935879309304 	 -0.0000000077229448 
-68.2596943887317451 	 -0.0000000077229418 
-68.0604951895325456 	 -0.0000000077229391 
-67.8612959903333461 	 -0.0000000077229375 
-67.6620967911341467 	 -0.0000000077229380 
-67.4628975919349472 	 -0.0000000077229407 
-67.2636983927357477 	 -0.0000000077229448 
-67.0644991935365482 	 -0.0000000077229490 
-66.8652999943373487 	 -0.0000000077229523 
-66.6661007951381492 	 -0.0000000077229534 
-66.4669015959389498 	 -0.0000000077229520 
-66.2677023967397503 	 -0.0000000077229488 
-66.0685031975405508 	 -0.0000000077229449 
-65.8693039983413513 	 -0.0000000077229414 
-65.6701047991421518 	 -0.0000000077229393 
-65.4709055999429523 	 -0.0000000077229392 
-65.2717064007437529 	 -0.0000000077229405 
-65.0725072015445534 	 -0.0000000077229425 
-64.8733080023453539 	 -0.0000000077229445 
-64.6741088031461544 	 -0.0000000077229459 
-64.4749096039469549 	 -0.0000000077229463 
-64.2757104047477554 	 -0.0000000077229458 
-64.0765112055485559 	 -0.0000000077229449 
-63.8773120063493565 	 -0.0000000077229440 
-63.6781128071501570 	 -0.0000000077229434 
-63.4789136079509575 	 -0.0000000077229434 
-63.2797144087517651 	 -0.0000000077229437 
-63.0805152095525656 	 -0.0000000077229443 
-62.8813160103533662 	 -0.0000000077229449 
-62.6821168111541667 	 -0.0000000077229453 
-62.4829176119549672 	 -0.0000000077229454 
-62.2837184127557677 	 -0.0000000077229453 
-62.0845192135565682 	 -0.0000000077229451 
-61.8853200143573687 	 -0.0000000077229447 
-61.6861208151581693 	 -0.0000000077229443 
-61.4869216159589698 	 -0.0000000077229439 
-61.2877224167597703 	 -0.0000000077229436 
-61.0885232175605708 	 -0.0000000077229434 
-60.8893240183613713 	 -0.0000000077229433 
-60.6901248191621718 	 -0.0000000077229435 
-60.4909256199629723 	 -0.0000000077229439 
-60.2917264207637729 	 -0.0000000077229445 
-60.0925272215645734 	 -0.0000000077229451 
-59.8933280223653739 	 -0.0000000077229458 
-59.6941288231661744 	 -0.0000000077229463 
-59.4949296239669749 	 -0.0000000077229467 
-59.2957304247677754 	 -0.0000000077229470 
-59.0965312255685760 	 -0.0000000077229471 
-58.8973320263693765 	 -0.0000000077229470 
-58.6981328271701770 	 -0.0000000077229468 
-58.4989336279709775 	 -0.0000000077229465 
-58.2997344287717851 	 -0.0000000077229460 
-58.1005352295725856 	 -0.0000000077229456 
-57.9013360303733862 	 -0.0000000077229451 
-57.7021368311741867 	 -0.0000000077229448 
-57.5029376319749872 	 -0.0000000077229447 
-57.3037384327757877 	 -0.0000000077229447 
-57.1045392335765882 	 -0.0000000077229449 
-56.9053400343773887 	 -0.0000000077229452 
-56.7061408351781893 	 -0.0000000077229458 
-56.5069416359789898 	 -0.0000000077229465 
-56.3077424367797903 	 -0.0000000077229473 
-56.1085432375805908 	 -0.0000000077229482 
-55.9093440383813913 	 -0.0000000077229489 
-55.7101448391821918 	 -0.0000000077229493 
-55.5109456399829924 	 -0.0000000077229495 
-55.3117464407837929 	 -0.0000000077229495 
-55.1125472415845934 	 -0.0000000077229495 
-54.9133480423853939 	 -0.0000000077229496 
-54.7141488431861944 	 -0.0000000077229499 
-54.5149496439869949 	 -0.0000000077229505 
-54.3157504447877955 	 -0.0000000077229514 
-54.1165512455885960 	 -0.0000000077229523 
-53.9173520463893965 	 -0.0000000077229530 
-53.7181528471901970 	 -0.0000000077229535 
-53.5189536479909975 	 -0.0000000077229535 
-53.3197544487918051 	 -0.0000000077229533 
-53.1205552495926057 	 -0.0000000077229530 
-52.9213560503934062 	 -0.0000000077229529 
-52.7221568511942067 	 -0.0000000077229533 
-52.5229576519950072 	 -0.0000000077229543 
-52.3237584527958077 	 -0.0000000077229556 
-52.1245592535966082 	 -0.0000000077229569 
-51.9253600543974088 	 -0.0000000077229578 
-51.7261608551982093 	 -0.0000000077229580 
-51.5269616559990098 	 -0.0000000077229571 
-51.3277624567998103 	 -0.0000000077229554 
-51.1285632576006108 	 -0.0000000077229531 
-50.9293640584014113 	 -0.0000000077229507 
-50.7301648592022119 	 -0.0000000077229483 
-50.5309656600030124 	 -0.0000000077229463 
-50.3317664608038129 	 -0.0000000077229444 
-50.1325672616046134 	 -0.0000000077229422 
-49.9333680624054139 	 -0.0000000077229395 
-49.7341688632062144 	 -0.0000000077229358 
-49.5349696640070150 	 -0.0000000077229309 
-49.3357704648078155 	 -0.0000000077229245 
-49.1365712656086160 	 -0.0000000077229168 
-48.9373720664094165 	 -0.0000000077229078 
-48.7381728672102170 	 -0.0000000077228973 
-48.5389736680110175 	 -0.0000000077228855 
-48.3397744688118252 	 -0.0000000077228723 
-48.1405752696126257 	 -0.0000000077228574 
-47.9413760704134262 	 -0.0000000077228409 
-47.7421768712142267 	 -0.0000000077228227 
-47.5429776720150272 	 -0.0000000077228025 
-47.3437784728158277 	 -0.0000000077227802 
-47.1445792736166283 	 -0.0000000077227553 
-46.9453800744174288 	 -0.0000000077227276 
-46.7461808752182293 	 -0.0000000077226965 
-46.5469816760190298 	 -0.0000000077226619 
-46.3477824768198303 	 -0.0000000077226236 
-46.1485832776206308 	 -0.0000000077225816 
-45.9493840784214314 	 -0.0000000077225359 
-45.7501848792222319 	 -0.0000000077224866 
-45.5509856800230324 	 -0.0000000077224335 
-45.3517864808238329 	 -0.0000000077223765 
-45.1525872816246334 	 -0.0000000077223157 
-44.9533880824254339 	 -0.0000000077222507 
-44.7541888832262345 	 -0.0000000077221814 
-44.5549896840270350 	 -0.0000000077221078 
-44.3557904848278355 	 -0.0000000077220300 
-44.1565912856286360 	 -0.0000000077219484 
-43.9573920864294365 	 -0.0000000077218631 
-43.7581928872302370 	 -0.0000000077217747 
-43.5589936880310375 	 -0.0000000077216833 
-43.3597944888318452 	 -0.0000000077215901 
-43.1605952896326457 	 -0.0000000077214965 
-42.9613960904334462 	 -0.0000000077214037 
-42.7621968912342467 	 -0.0000000077213131 
-42.5629976920350401 	 -0.0000000077212261 
-42.3637984928358406 	 -0.0000000077211449 
-42.1645992936366412 	 -0.0000000077210721 
-41.9654000944374417 	 -0.0000000077210101 
-41.7662008952382422 	 -0.0000000077209614 
-41.5670016960390427 	 -0.0000000077209288 
-41.3678024968398432 	 -0.0000000077209169 
-41.1686032976406437 	 -0.0000000077209314 
-40.9694040984414585 	 -0.0000000077209780 
-40.7702048992422590 	 -0.0000000077210623 
-40.5710057000430595 	 -0.0000000077211902 
-40.3718065008438600 	 -0.0000000077213701 
-40.1726073016446605 	 -0.0000000077216112 
-39.9734081024454611 	 -0.0000000077219232 
-39.7742089032462616 	 -0.0000000077223157 
-39.5750097040470621 	 -0.0000000077227984 
-39.3758105048478626 	 -0.0000000077233850 
-39.1766113056486631 	 -0.0000000077240916 
-38.9774121064494636 	 -0.0000000077249343 
-38.7782129072502642 	 -0.0000000077259291 
-38.5790137080510647 	 -0.0000000077270924 
-38.3798145088518652 	 -0.0000000077284446 
-38.1806153096526657 	 -0.0000000077300088 
-37.9814161104534662 	 -0.0000000077318079 
-37.7822169112542667 	 -0.0000000077338652 
-37.5830177120550672 	 -0.0000000077362040 
-37.3838185128558678 	 -0.0000000077388528 
-37.1846193136566683 	 -0.0000000077418437 
-36.9854201144574688 	 -0.0000000077452089 
-36.7862209152582693 	 -0.0000000077489805 
-36.5870217160590698 	 -0.0000000077531908 
-36.3878225168598703 	 -0.0000000077578737 
-36.1886233176606709 	 -0.0000000077630645 
-35.9894241184614714 	 -0.0000000077687983 
-35.7902249192622719 	 -0.0000000077751103 
-35.5910257200630724 	 -0.0000000077820357 
-35.3918265208638729 	 -0.0000000077896057 
-35.1926273216646734 	 -0.0000000077978493 
-34.9934281224654740 	 -0.0000000078067950 
-34.7942289232662745 	 -0.0000000078164715 
-34.5950297240670750 	 -0.0000000078269064 
-34.3958305248678755 	 -0.0000000078381093 
-34.1966313256686760 	 -0.0000000078500753 
-33.9974321264694765 	 -0.0000000078627986 
-33.7982329272702771 	 -0.0000000078762738 
-33.5990337280710776 	 -0.0000000078904927 
-33.3998345288718781 	 -0.0000000079054019 
-33.2006353296726786 	 -0.0000000079209082 
-33.0014361304734791 	 -0.0000000079369173 
-32.8022369312742796 	 -0.0000000079533347 
-32.6030377320750802 	 -0.0000000079700614 
-32.4038385328758807 	 -0.0000000079869087 
-32.2046393336766812 	 -0.0000000080036051 
-32.0054401344774817 	 -0.0000000080198765 
-31.8062409352782822 	 -0.0000000080354483 
-31.6070417360790827 	 -0.0000000080500387 
-31.4078425368798833 	 -0.0000000080632028 
-31.2086433376806838 	 -0.0000000080743379 
-31.0094441384814985 	 -0.0000000080828349 
-30.8102449392822990 	 -0.0000000080880847 
-30.6110457400830995 	 -0.0000000080894671 
-30.4118465408839000 	 -0.0000000080860975 
-30.2126473416847006 	 -0.0000000080768219 
-30.0134481424855011 	 -0.0000000080604743 
-29.8142489432863016 	 -0.0000000080358883 
-29.6150497440871021 	 -0.0000000080018829 
-29.4158505448879026 	 -0.0000000079568811 
-29.2166513456887031 	 -0.0000000078988808 
-29.0174521464895037 	 -0.0000000078258588 
-28.8182529472903042 	 -0.0000000077357920 
-28.6190537480911047 	 -0.0000000076266388 
-28.4198545488919052 	 -0.0000000074958239 
-28.2206553496927057 	 -0.0000000073401670 
-28.0214561504935062 	 -0.0000000071564550 
-27.8222569512943068 	 -0.0000000069414751 
-27.6230577520951073 	 -0.0000000066919950 
-27.4238585528959078 	 -0.0000000064041526 
-27.2246593536967083 	 -0.0000000060733339 
-27.0254601544975088 	 -0.0000000056948810 
-26.8262609552983093 	 -0.0000000052641357 
-26.6270617560991099 	 -0.0000000047764243 
-26.4278625568999104 	 -0.0000000042264997 
-26.2286633577007109 	 -0.0000000036083938 
-26.0294641585015114 	 -0.0000000029160922 
-25.8302649593023119 	 -0.0000000021435808 
-25.6310657601031124 	 -0.0000000012848413 
-25.4318665609039130 	 -0.0000000003336889 
-25.2326673617047135 	 0.0000000007162818 
-25.0334681625055140 	 0.0000000018714916 
-24.8342689633063145 	 0.0000000031383614 
-24.6350697641071150 	 0.0000000045232922 
-24.4358705649079155 	 0.0000000060317746 
-24.2366713657087161 	 0.0000000076680253 
-24.0374721665095166 	 0.0000000094361660 
-23.8382729673103171 	 0.0000000113403184 
-23.6390737681111176 	 0.0000000133845446 
-23.4398745689119181 	 0.0000000155697609 
-23.2406753697127186 	 0.0000000178922412 
-23.0414761705135192 	 0.0000000203478864 
-22.8422769713143197 	 0.0000000229325970 
-22.6430777721151202 	 0.0000000256421554 
-22.4438785729159207 	 0.0000000284651426 
-22.2446793737167212 	 0.0000000313789283 
-22.0454801745175217 	 0.0000000343599116 
-21.8462809753183222 	 0.0000000373844919 
-21.6470817761191228 	 0.0000000404288717 
-21.4478825769199233 	 0.0000000434553687 
-21.2486833777207238 	 0.0000000464034854 
-21.0494841785215385 	 0.0000000492106028 
-20.8502849793223390 	 0.0000000518141018 
-20.6510857801231396 	 0.0000000541510737 
-20.4518865809239401 	 0.0000000561345919 
-20.2526873817247406 	 0.0000000576360665 
-20.0534881825255411 	 0.0000000585227502 
-19.8542889833263416 	 0.0000000586618953 
-19.6550897841271421 	 0.0000000579203693 
-19.4558905849279427 	 0.0000000561269492 
-19.2566913857287432 	 0.0000000530406334 
-19.0574921865295437 	 0.0000000484129593 
-18.8582929873303442 	 0.0000000419954646 
-18.6590937881311447 	 0.0000000335392220 
-18.4598945889319452 	 0.0000000227397486 
-18.2606953897327458 	 0.0000000091850360 
-18.0614961905335463 	 -0.0000000075492262 
-17.8622969913343468 	 -0.0000000278873488 
-17.6630977921351473 	 -0.0000000522541408 
-17.4638985929359478 	 -0.0000000811477119 
-17.2646993937367483 	 -0.0000001152161240 
-17.0655001945375489 	 -0.0000001551257761 
-16.8663009953383494 	 -0.0000002015430674 
-16.6671017961391499 	 -0.0000002551348429 
-16.4679025969399504 	 -0.0000003166504254 
-16.2687033977407509 	 -0.0000003870175531 
-16.0695041985415514 	 -0.0000004671872602 
-15.8703049993423519 	 -0.0000005581105807 
-15.6711058001431525 	 -0.0000006607388086 
-15.4719066009439530 	 -0.0000007760851921 
-15.2727074017447535 	 -0.0000009053047656 
-15.0735082025455540 	 -0.0000010495723113 
-14.8743090033463545 	 -0.0000012100626118 
-14.6751098041471550 	 -0.0000013879503440 
-14.4759106049479556 	 -0.0000015843767295 
-14.2767114057487561 	 -0.0000018004019488 
-14.0775122065495566 	 -0.0000020370741518 
-13.8783130073503571 	 -0.0000022954414886 
-13.6791138081511576 	 -0.0000025765514511 
-13.4799146089519581 	 -0.0000028811614512 
-13.2807154097527587 	 -0.0000032092847782 
-13.0815162105535592 	 -0.0000035608170708 
-12.8823170113543597 	 -0.0000039356539675 
-12.6831178121551602 	 -0.0000043336898007 
-12.4839186129559607 	 -0.0000047539775538 
-12.2847194137567612 	 -0.0000051932834725 
-12.0855202145575618 	 -0.0000056479889841 
-11.8863210153583623 	 -0.0000061144755160 
-11.6871218161591628 	 -0.0000065891226969 
-11.4879226169599633 	 -0.0000070664938044 
-11.2887234177607638 	 -0.0000075359188656 
-11.0895242185615786 	 -0.0000079857910798 
-10.8903250193623791 	 -0.0000084045036462 
-10.6911258201631796 	 -0.0000087804480070 
-10.4919266209639801 	 -0.0000090989437492 
-10.2927274217647806 	 -0.0000093359237271 
-10.0935282225655811 	 -0.0000094655341022 
-9.8943290233663816 	 -0.0000094619210362 
-9.6951298241671822 	 -0.0000092992296705 
-9.4959306249679827 	 -0.0000089480164103 
-9.2967314257687832 	 -0.0000083672019344 
-9.0975322265695837 	 -0.0000075133528947 
-8.8983330273703842 	 -0.0000063430359428 
-8.6991338281711847 	 -0.0000048128177261 
-8.4999346289719853 	 -0.0000028792260121 
-8.3007354297727858 	 -0.0000004986547577 
-8.1015362305735863 	 0.0000023725308452 
-7.9023370313743868 	 0.0000057779656047 
-7.7031378321751873 	 0.0000097612839843 
-7.5039386329759878 	 0.0000143523815385 
-7.3047394337767884 	 0.0000195309461856 
-7.1055402345775889 	 0.0000252651999969 
-6.9063410353783894 	 0.0000315233650434 
-6.7071418361791899 	 0.0000382736633508 
-6.5079426369799904 	 0.0000454381229009 
-6.3087434377807909 	 0.0000527594828312 
-6.1095442385815915 	 0.0000599369913989 
-5.9103450393823920 	 0.0000666698968613 
-5.7111458401831925 	 0.0000726574474753 
-5.5119466409839930 	 0.0000775285829958 
-5.3127474417847935 	 0.0000806224001118 
-5.1135482425855940 	 0.0000812033170049 
-4.9143490433863946 	 0.0000785357517830 
-4.7151498441871951 	 0.0000718841225541 
-4.5159506449879956 	 0.0000605501032746 
-4.3167514457887961 	 0.0000439985070084 
-4.1175522465895966 	 0.0000217387885024 
-3.9183530473903971 	 -0.0000067195963773 
-3.7191538481911977 	 -0.0000418671917645 
-3.5199546489919982 	 -0.0000836476780971 
-3.3207554497927987 	 -0.0001294607993979 
-3.1215562505935992 	 -0.0001759671332986 
-2.9223570513943997 	 -0.0002198271764289 
-2.7231578521952002 	 -0.0002577014254187 
-2.5239586529960008 	 -0.0002861367510053 
-2.3247594537968013 	 -0.0003011183822368 
-2.1255602545976018 	 -0.0002984583244346 
-1.9263610553984023 	 -0.0002739685336774 
-1.7271618561992028 	 -0.0002234609660435 
-1.5279626570000033 	 -0.0001445592595037 
-1.3287634578008038 	 -0.0000444050716540 
-1.1295642586016186 	 0.0000667451209459 
-0.9303650594024191 	 0.0001786330599168 
-0.7311658602032196 	 0.0002810004868794 
-0.5319666610040201 	 0.0003643852094139 
-0.3327674618048206 	 0.0004237719704441 
-0.1335682626056212 	 0.0004556889501619 
0.0656309365935783 	 0.0004566658573714 
0.2648301357927778 	 0.0004232324008765 
0.4640293349919773 	 0.0003536358601743 
0.6632285341911768 	 0.0002563299784848 
0.8624277333903763 	 0.0001435237161605 
1.0616269325895757 	 0.0000274318639269 
1.2608261317887752 	 -0.0000797307874905 
1.4600253309879747 	 -0.0001670725488636 
1.6592245301871742 	 -0.0002320701366150 
1.8584237293863737 	 -0.0002754625086127 
2.0576229285855732 	 -0.0002979960238340 
2.2568221277847726 	 -0.0003004170412560 
2.4560213269839721 	 -0.0002838660517215 
2.6552205261831716 	 -0.0002521385139535 
2.8544197253823711 	 -0.0002101259253994 
3.0536189245815706 	 -0.0001627232319764 
3.2528181237807701 	 -0.0001148253796019 
3.4520173229799695 	 -0.0000709076957309 
3.6512165221791690 	 -0.0000324327761201 
3.8504157213783685 	 0.0000004532253798 
4.0496149205775680 	 0.0000276096722323 
4.2488141197767675 	 0.0000488959279014 
4.4480133189759670 	 0.0000642497989938 
4.6472125181751665 	 0.0000742098665315 
4.8464117173743659 	 0.0000795924356905 
5.0456109165735654 	 0.0000812153134186 
5.2448101157727649 	 0.0000798963066635 
5.4440093149719644 	 0.0000764236746067 
5.6432085141711639 	 0.0000713440532497 
5.8424077133703634 	 0.0000650859661263 
6.0416069125695628 	 0.0000580771337547 
6.2408061117687623 	 0.0000507452766531 
6.4400053109679618 	 0.0000434941819281 
6.6392045101671613 	 0.0000365184519982 
6.8384037093663608 	 0.0000299046092404 
7.0376029085655603 	 0.0000237382716420 
7.2368021077647597 	 0.0000181050571899 
7.4360013069639592 	 0.0000130829302151 
7.6352005061631587 	 0.0000086782721754 
7.8343997053623582 	 0.0000048583896262 
8.0335989045615577 	 0.0000015901938053 
8.2327981037607572 	 -0.0000011594040497 
8.4319973029599566 	 -0.0000034243215232 
8.6311965021591561 	 -0.0000052467818383 
8.8303957013583414 	 -0.0000066737963053 
9.0295949005575409 	 -0.0000077524339228 
9.2287940997567404 	 -0.0000085297636896 
9.4279932989559398 	 -0.0000090519896302 
9.6271924981551393 	 -0.0000093560154140 
9.8263916973543388 	 -0.0000094730845437 
10.0255908965535383 	 -0.0000094343603512 
10.2247900957527378 	 -0.0000092710061681 
10.4239892949519373 	 -0.0000090133901658 
10.6231884941511368 	 -0.0000086826927412 
10.8223876933503362 	 -0.0000082941931610 
11.0215868925495357 	 -0.0000078630735227 
11.2207860917487352 	 -0.0000074045159232 
11.4199852909479347 	 -0.0000069332594900 
11.6191844901471342 	 -0.0000064585336348 
11.8183836893463337 	 -0.0000059858342519 
12.0175828885455331 	 -0.0000055205864577 
12.2167820877447326 	 -0.0000050682153682 
12.4159812869439321 	 -0.0000046339560352 
12.6151804861431316 	 -0.0000042204939359 
12.8143796853423311 	 -0.0000038286923099 
13.0135788845415306 	 -0.0000034593749635 
13.2127780837407300 	 -0.0000031133657030 
13.4119772829399295 	 -0.0000027914253609 
13.6111764821391290 	 -0.0000024934018626 
13.8103756813383285 	 -0.0000022184550965 
14.0095748805375280 	 -0.0000019657280826 
14.2087740797367275 	 -0.0000017343638406 
14.4079732789359269 	 -0.0000015234939571 
14.6071724781351264 	 -0.0000013320704996 
14.8063716773343259 	 -0.0000011589028897 
15.0055708765335254 	 -0.0000010027966133 
15.2047700757327249 	 -0.0000008625571563 
15.4039692749319244 	 -0.0000007369949519 
15.6031684741311238 	 -0.0000006250047828 
15.8023676733303233 	 -0.0000005255520827 
16.0015668725295228 	 -0.0000004376044667 
16.2007660717287223 	 -0.0000003601295496 
16.3999652709279218 	 -0.0000002921026974 
16.5991644701271213 	 -0.0000002326431467 
16.7983636693263207 	 -0.0000001809971485 
16.9975628685255202 	 -0.0000001364153170 
17.1967620677247197 	 -0.0000000981482664 
17.3959612669239192 	 -0.0000000654529653 
17.5951604661231187 	 -0.0000000377151817 
17.7943596653223182 	 -0.0000000144405218 
17.9935588645215176 	 0.0000000048608490 
18.1927580637207171 	 0.0000000206787654 
18.3919572629199166 	 0.0000000334987967 
18.5911564621191161 	 0.0000000437117981 
18.7903556613183014 	 0.0000000516157549 
18.9895548605175009 	 0.0000000575047562 
19.1887540597167003 	 0.0000000616728909 
19.3879532589158998 	 0.0000000644116945 
19.5871524581150993 	 0.0000000659503612 
19.7863516573142988 	 0.0000000664536664 
19.9855508565134983 	 0.0000000660834167 
20.1847500557126978 	 0.0000000650014185 
20.3839492549118972 	 0.0000000633680814 
20.5831484541110967 	 0.0000000613061593 
20.7823476533102962 	 0.0000000588974001 
20.9815468525094957 	 0.0000000562214831 
21.1807460517086952 	 0.0000000533580876 
21.3799452509079089 	 0.0000000503861931 
21.5791444501071084 	 0.0000000473638657 
21.7783436493063078 	 0.0000000443251695 
21.9775428485055073 	 0.0000000413028472 
22.1767420477047068 	 0.0000000383296415 
22.3759412469039063 	 0.0000000354379795 
22.5751404461031058 	 0.0000000326497714 
22.7743396453023053 	 0.0000000299742057 
22.9735388445015047 	 0.0000000274197087 
23.1727380437007042 	 0.0000000249947071 
23.3719372428999037 	 0.0000000227075046 
23.5711364420991032 	 0.0000000205618308 
23.7703356412982743 	 0.0000000185555822 
23.9695348404974737 	 0.0000000166862759 
24.1687340396966732 	 0.0000000149514295 
24.3679332388958727 	 0.0000000133485248 
24.5671324380950722 	 0.0000000118735630 
24.7663316372942717 	 0.0000000105205538 
24.9655308364934712 	 0.0000000092833669 
25.1647300356926706 	 0.0000000081558718 
25.3639292348918701 	 0.0000000071319369 
25.5631284340910696 	 0.0000000062053667 
25.7623276332902691 	 0.0000000053698752 
25.9615268324894686 	 0.0000000046191694 
26.1607260316886681 	 0.0000000039469566 
26.3599252308878675 	 0.0000000033469520 
26.5591244300870670 	 0.0000000028133243 
26.7583236292862665 	 0.0000000023409197 
26.9575228284854660 	 0.0000000019246398 
27.1567220276846655 	 0.0000000015593865 
27.3559212268838650 	 0.0000000012400700 
27.5551204260830644 	 0.0000000009621392 
27.7543196252822639 	 0.0000000007218929 
27.9535188244814634 	 0.0000000005157047 
28.1527180236806629 	 0.0000000003399484 
28.3519172228798624 	 0.0000000001910038 
28.5511164220790619 	 0.0000000000657029 
28.7503156212782613 	 -0.0000000000383692 
28.9495148204774608 	 -0.0000000001235562 
29.1487140196766603 	 -0.0000000001922018 
29.3479132188758598 	 -0.0000000002466458 
29.5471124180750593 	 -0.0000000002889040 
29.7463116172742588 	 -0.0000000003204224 
29.9455108164734582 	 -0.0000000003425890 
30.1447100156726577 	 -0.0000000003567916 
30.3439092148718572 	 -0.0000000003644164 
30.5431084140710567 	 -0.0000000003666408 
30.7423076132702562 	 -0.0000000003642550 
30.9415068124694557 	 -0.0000000003580072 
31.1407060116686552 	 -0.0000000003486453 
31.3399052108678546 	 -0.0000000003369166 
31.5391044100670541 	 -0.0000000003234455 
31.7383036092662536 	 -0.0000000003086154 
31.9375028084654531 	 -0.0000000002927818 
32.1367020076646526 	 -0.0000000002763001 
32.3359012068638521 	 -0.0000000002595254 
32.5351004060630515 	 -0.0000000002427469 
32.7342996052622510 	 -0.0000000002261178 
32.9334988044614505 	 -0.0000000002097740 
33.1326980036606500 	 -0.0000000001938516 
33.3318972028598495 	 -0.0000000001784864 
33.5310964020590490 	 -0.0000000001637823 
33.7302956012582484 	 -0.0000000001497735 
33.9294948004574479 	 -0.0000000001364846 
34.1286939996566474 	 -0.0000000001239402 
34.3278931988558469 	 -0.0000000001121651 
34.5270923980550464 	 -0.0000000001011712 
34.7262915972542459 	 -0.0000000000909409 
34.9254907964534453 	 -0.0000000000814526 
35.1246899956526448 	 -0.0000000000726846 
35.3238891948518443 	 -0.0000000000646151 
35.5230883940510438 	 -0.0000000000572189 
35.7222875932502433 	 -0.0000000000504617 
35.9214867924494428 	 -0.0000000000443079 
36.1206859916486422 	 -0.0000000000387217 
36.3198851908478417 	 -0.0000000000336676 
36.5190843900470412 	 -0.0000000000291106 
36.7182835892462407 	 -0.0000000000250171 
36.9174827884454402 	 -0.0000000000213540 
37.1166819876446397 	 -0.0000000000180879 
37.3158811868438391 	 -0.0000000000151856 
37.5150803860430386 	 -0.0000000000126157 
37.7142795852422381 	 -0.0000000000103512 
37.9134787844414376 	 -0.0000000000083660 
38.1126779836406371 	 -0.0000000000066342 
38.3118771828398366 	 -0.0000000000051296 
38.5110763820390360 	 -0.0000000000038280 
38.7102755812382355 	 -0.0000000000027103 
38.9094747804374350 	 -0.0000000000017585 
39.1086739796366345 	 -0.0000000000009544 
39.3078731788358340 	 -0.0000000000002800 
39.5070723780350335 	 0.0000000000002814 
39.7062715772342330 	 0.0000000000007417 
39.9054707764334324 	 0.0000000000011121 
40.1046699756326319 	 0.0000000000014037 
40.3038691748318314 	 0.0000000000016276 
40.5030683740310309 	 0.0000000000017941 
40.7022675732302304 	 0.0000000000019104 
40.9014667724294299 	 0.0000000000019834 
41.1006659716286293 	 0.0000000000020199 
41.2998651708278288 	 0.0000000000020265 
41.4990643700270283 	 0.0000000000020094 
41.6982635692262278 	 0.0000000000019725 
41.8974627684254273 	 0.0000000000019192 
42.0966619676246268 	 0.0000000000018530 
42.2958611668238262 	 0.0000000000017772 
42.4950603660230257 	 0.0000000000016950 
42.6942595652222252 	 0.0000000000016080 
42.8934587644214247 	 0.0000000000015175 
43.0926579636206242 	 0.0000000000014250 
43.2918571628198237 	 0.0000000000013319 
43.4910563620190231 	 0.0000000000012394 
43.6902555612181942 	 0.0000000000011484 
43.8894547604173937 	 0.0000000000010598 
44.0886539596165932 	 0.0000000000009743 
44.2878531588157927 	 0.0000000000008929 
44.4870523580149921 	 0.0000000000008161 
44.6862515572141916 	 0.0000000000007440 
44.8854507564133911 	 0.0000000000006762 
45.0846499556125906 	 0.0000000000006126 
45.2838491548117901 	 0.0000000000005529 
45.4830483540109896 	 0.0000000000004970 
45.6822475532101890 	 0.0000000000004449 
45.8814467524093885 	 0.0000000000003966 
46.0806459516085880 	 0.0000000000003520 
46.2798451508077875 	 0.0000000000003114 
46.4790443500069870 	 0.0000000000002746 
46.6782435492061865 	 0.0000000000002413 
46.8774427484053859 	 0.0000000000002111 
47.0766419476045854 	 0.0000000000001834 
47.2758411468037849 	 0.0000000000001580 
47.4750403460029844 	 0.0000000000001343 
47.6742395452021839 	 0.0000000000001127 
47.8734387444013834 	 0.0000000000000934 
48.0726379436005828 	 0.0000000000000768 
48.2718371427997823 	 0.0000000000000633 
48.4710363419989818 	 0.0000000000000530 
48.6702355411981813 	 0.0000000000000452 
48.8694347403973808 	 0.0000000000000391 
49.0686339395965803 	 0.0000000000000337 
49.2678331387957797 	 0.0000000000000280 
49.4670323379949792 	 0.0000000000000213 
49.6662315371941787 	 0.0000000000000140 
49.8654307363933782 	 0.0000000000000066 
50.0646299355925777 	 -0.0000000000000001 
50.2638291347917772 	 -0.0000000000000054 
50.4630283339909766 	 -0.0000000000000088 
50.6622275331901761 	 -0.0000000000000105 
50.8614267323893756 	 -0.0000000000000110 
51.0606259315885751 	 -0.0000000000000107 
51.2598251307877746 	 -0.0000000000000101 
51.4590243299869741 	 -0.0000000000000097 
51.6582235291861736 	 -0.0000000000000096 
51.8574227283853730 	 -0.0000000000000096 
52.0566219275845725 	 -0.0000000000000098 
52.2558211267837720 	 -0.0000000000000101 
52.4550203259829715 	 -0.0000000000000105 
52.6542195251821710 	 -0.0000000000000108 
52.8534187243813705 	 -0.0000000000000110 
53.0526179235805699 	 -0.0000000000000110 
53.2518171227797694 	 -0.0000000000000107 
53.4510163219789689 	 -0.0000000000000100 
53.6502155211781684 	 -0.0000000000000091 
53.8494147203773679 	 -0.0000000000000080 
54.0486139195765674 	 -0.0000000000000070 
54.2478131187757668 	 -0.0000000000000061 
54.4470123179749663 	 -0.0000000000000056 
54.6462115171741658 	 -0.0000000000000053 
54.8454107163733653 	 -0.0000000000000053 
55.0446099155725648 	 -0.0000000000000053 
55.2438091147717643 	 -0.0000000000000052 
55.4430083139709637 	 -0.0000000000000050 
55.6422075131701632 	 -0.0000000000000046 
55.8414067123693627 	 -0.0000000000000041 
56.0406059115685622 	 -0.0000000000000034 
56.2398051107677617 	 -0.0000000000000028 
56.4390043099669612 	 -0.0000000000000022 
56.6382035091661606 	 -0.0000000000000016 
56.8374027083653601 	 -0.0000000000000011 
57.0366019075645596 	 -0.0000000000000009 
57.2358011067637591 	 -0.0000000000000009 
57.4350003059629586 	 -0.0000000000000012 
57.6341995051621581 	 -0.0000000000000017 
57.8333987043613575 	 -0.0000000000000021 
58.0325979035605570 	 -0.0000000000000022 
58.2317971027597565 	 -0.0000000000000018 
58.4309963019589560 	 -0.0000000000000006 
58.6301955011581555 	 0.0000000000000011 
58.8293947003573550 	 0.0000000000000028 
59.0285938995565544 	 0.0000000000000041 
59.2277930987557539 	 0.0000000000000044 
59.4269922979549534 	 0.0000000000000033 
59.6261914971541529 	 0.0000000000000010 
59.8253906963533524 	 -0.0000000000000017 
60.0245898955525519 	 -0.0000000000000042 
60.2237890947517513 	 -0.0000000000000058 
60.4229882939509508 	 -0.0000000000000059 
60.6221874931501503 	 -0.0000000000000046 
60.8213866923493498 	 -0.0000000000000025 
61.0205858915485493 	 -0.0000000000000001 
61.2197850907477488 	 0.0000000000000020 
61.4189842899469483 	 0.0000000000000032 
61.6181834891461477 	 0.0000000000000036 
61.8173826883453472 	 0.0000000000000032 
62.0165818875445467 	 0.0000000000000024 
62.2157810867437462 	 0.0000000000000012 
62.4149802859429457 	 -0.0000000000000001 
62.6141794851421452 	 -0.0000000000000014 
62.8133786843413446 	 -0.0000000000000023 
63.0125778835405441 	 -0.0000000000000028 
63.2117770827397436 	 -0.0000000000000026 
63.4109762819389431 	 -0.0000000000000016 
63.6101754811381142 	 0.0000000000000001 
63.8093746803373136 	 0.0000000000000020 
64.0085738795365131 	 0.0000000000000037 
64.2077730787357126 	 0.0000000000000047 
64.4069722779349121 	 0.0000000000000045 
64.6061714771341116 	 0.0000000000000033 
64.8053706763333111 	 0.0000000000000014 
65.0045698755325105 	 -0.0000000000000007 
65.2037690747317100 	 -0.0000000000000025 
65.4029682739309095 	 -0.0000000000000036 
65.6021674731301090 	 -0.0000000000000039 
65.8013666723293085 	 -0.0000000000000036 
66.0005658715285080 	 -0.0000000000000030 
66.1997650707277074 	 -0.0000000000000021 
66.3989642699269069 	 -0.0000000000000012 
66.5981634691261064 	 -0.0000000000000003 
66.7973626683253059 	 0.0000000000000004 
66.9965618675245054 	 0.0000000000000010 
67.1957610667237049 	 0.0000000000000015 
67.3949602659229043 	 0.0000000000000018 
67.5941594651221038 	 0.0000000000000019 
67.7933586643213033 	 0.0000000000000019 
67.9925578635205028 	 0.0000000000000016 
68.1917570627197023 	 0.0000000000000013 
68.3909562619189018 	 0.0000000000000007 
68.5901554611181012 	 0.0000000000000000 
68.7893546603173007 	 -0.0000000000000006 
68.9885538595165002 	 -0.0000000000000010 
69.1877530587156997 	 -0.0000000000000012 
69.3869522579148992 	 -0.0000000000000009 
69.5861514571140987 	 -0.0000000000000002 
69.7853506563132981 	 0.0000000000000007 
69.9845498555124976 	 0.0000000000000013 
70.1837490547116971 	 0.0000000000000015 
70.3829482539108966 	 0.0000000000000011 
70.5821474531100961 	 -0.0000000000000001 
70.7813466523092956 	 -0.0000000000000015 
70.9805458515084950 	 -0.0000000000000027 
71.1797450507076945 	 -0.0000000000000034 
71.3789442499068940 	 -0.0000000000000032 
71.5781434491060935 	 -0.0000000000000020 
71.7773426483052930 	 -0.0000000000000003 
71.9765418475044925 	 0.0000000000000014 
72.1757410467036919 	 0.0000000000000026 
72.3749402459028914 	 0.0000000000000028 
72.5741394451020909 	 0.0000000000000021 
72.7733386443012904 	 0.0000000000000007 
72.9725378435004899 	 -0.0000000000000008 
73.1717370426996894 	 -0.0000000000000019 
73.3709362418988889 	 -0.0000000000000021 
73.5701354410980883 	 -0.0000000000000015 
73.7693346402972878 	 -0.0000000000000002 
73.9685338394964873 	 0.0000000000000012 
74.1677330386956868 	 0.0000000000000023 
74.3669322378948863 	 0.0000000000000028 
74.5661314370940858 	 0.0000000000000025 
74.7653306362932852 	 0.0000000000000017 
74.9645298354924847 	 0.0000000000000006 
75.1637290346916842 	 -0.0000000000000004 
75.3629282338908837 	 -0.0000000000000012 
75.5621274330900832 	 -0.0000000000000016 
75.7613266322892827 	 -0.0000000000000016 
75.9605258314884821 	 -0.0000000000000013 
76.1597250306876816 	 -0.0000000000000009 
76.3589242298868811 	 -0.0000000000000003 
76.5581234290860806 	 0.0000000000000004 
76.7573226282852801 	 0.0000000000000009 
76.9565218274844796 	 0.0000000000000014 
77.1557210266836790 	 0.0000000000000016 
77.3549202258828785 	 0.0000000000000015 
77.5541194250820780 	 0.0000000000000010 
77.7533186242812775 	 0.0000000000000004 
77.9525178234804770 	 -0.0000000000000002 
78.1517170226796765 	 -0.0000000000000006 
78.3509162218788759 	 -0.0000000000000006 
78.5501154210780754 	 -0.0000000000000003 
78.7493146202772749 	 0.0000000000000003 
78.9485138194764744 	 0.0000000000000008 
79.1477130186756739 	 0.0000000000000010 
79.3469122178748734 	 0.0000000000000007 
79.5461114170740728 	 -0.0000000000000002 
79.7453106162732723 	 -0.0000000000000014 
79.9445098154724718 	 -0.0000000000000026 
80.1437090146716713 	 -0.0000000000000033 
80.3429082138708708 	 -0.0000000000000034 
80.5421074130700703 	 -0.0000000000000026 
80.7413066122692697 	 -0.0000000000000013 
80.9405058114684692 	 0.0000000000000002 
81.1397050106676687 	 0.0000000000000016 
81.3389042098668682 	 0.0000000000000023 
81.5381034090660677 	 0.0000000000000024 
81.7373026082652672 	 0.0000000000000020 
81.9365018074644667 	 0.0000000000000012 
82.1357010066636661 	 0.0000000000000003 
82.3349002058628656 	 -0.0000000000000005 
82.5340994050620651 	 -0.0000000000000010 
82.7332986042612646 	 -0.0000000000000013 
82.9324978034604641 	 -0.0000000000000013 
83.1316970026596636 	 -0.0000000000000011 
83.3308962018588630 	 -0.0000000000000008 
83.5300954010580341 	 -0.0000000000000002 
83.7292946002572336 	 0.0000000000000004 
83.9284937994564331 	 0.0000000000000010 
84.1276929986556326 	 0.0000000000000014 
84.3268921978548320 	 0.0000000000000016 
84.5260913970540315 	 0.0000000000000015 
84.7252905962532310 	 0.0000000000000012 
84.9244897954524305 	 0.0000000000000008 
85.1236889946516300 	 0.0000000000000002 
85.3228881938508295 	 -0.0000000000000004 
85.5220873930500289 	 -0.0000000000000009 
85.7212865922492284 	 -0.0000000000000013 
85.9204857914484279 	 -0.0000000000000017 
86.1196849906476274 	 -0.0000000000000018 
86.3188841898468269 	 -0.0000000000000017 
86.5180833890460264 	 -0.0000000000000014 
86.7172825882452258 	 -0.0000000000000009 
86.9164817874444253 	 -0.0000000000000002 
87.1156809866436248 	 0.0000000000000005 
87.3148801858428243 	 0.0000000000000014 
87.5140793850420238 	 0.0000000000000023 
87.7132785842412233 	 0.0000000000000030 
87.9124777834404227 	 0.0000000000000034 
88.1116769826396222 	 0.0000000000000033 
88.3108761818388217 	 0.0000000000000026 
88.5100753810380212 	 0.0000000000000011 
88.7092745802372207 	 -0.0000000000000007 
88.9084737794364202 	 -0.0000000000000024 
89.1076729786356196 	 -0.0000000000000036 
89.3068721778348191 	 -0.0000000000000040 
89.5060713770340186 	 -0.0000000000000031 
89.7052705762332181 	 -0.0000000000000016 
89.9044697754324176 	 0.0000000000000003 
90.1036689746316171 	 0.0000000000000021 
90.3028681738308165 	 0.0000000000000032 
90.5020673730300160 	 0.0000000000000033 
90.7012665722292155 	 0.0000000000000027 
90.9004657714284150 	 0.0000000000000016 
91.0996649706276145 	 0.0000000000000003 
91.2988641698268140 	 -0.0000000000000008 
91.4980633690260134 	 -0.0000000000000015 
91.6972625682252129 	 -0.0000000000000019 
91.8964617674244124 	 -0.0000000000000020 
92.0956609666236119 	 -0.0000000000000018 
92.2948601658228114 	 -0.0000000000000015 
92.4940593650220109 	 -0.0000000000000011 
92.6932585642212103 	 -0.0000000000000005 
92.8924577634204098 	 -0.0000000000000000 
93.0916569626196093 	 0.0000000000000004 
93.2908561618188088 	 0.0000000000000007 


==> pp9.dat <==
-108.2467725841811870 	 0.0000000001203171 
-108.0475733849819875 	 0.0000000001203171 
-107.8483741857827880 	 0.0000000001203171 
-107.6491749865835885 	 0.0000000001203170 
-107.4499757873843890 	 0.0000000001203171 
-107.2507765881851896 	 0.0000000001203171 
-107.0515773889859901 	 0.0000000001203171 
-106.8523781897867906 	 0.0000000001203171 
-106.6531789905875911 	 0.0000000001203172 
-106.4539797913883916 	 0.0000000001203172 
-106.2547805921891921 	 0.0000000001203172 
-106.0555813929899927 	 0.0000000001203172 
-105.8563821937907932 	 0.0000000001203171 
-105.6571829945915937 	 0.0000000001203171 
-105.4579837953923942 	 0.0000000001203171 
-105.2587845961931947 	 0.0000000001203170 
-105.0595853969939952 	 0.0000000001203170 
-104.8603861977947957 	 0.0000000001203170 
-104.6611869985955963 	 0.0000000001203171 
-104.4619877993963968 	 0.0000000001203171 
-104.2627886001971973 	 0.0000000001203171 
-104.0635894009979978 	 0.0000000001203171 
-103.8643902017987983 	 0.0000000001203170 
-103.6651910025995988 	 0.0000000001203170 
-103.4659918034004136 	 0.0000000001203170 
-103.2667926042012141 	 0.0000000001203170 
-103.0675934050020146 	 0.0000000001203171 
-102.8683942058028151 	 0.0000000001203171 
-102.6691950066036156 	 0.0000000001203171 
-102.4699958074044162 	 0.0000000001203172 
-102.2707966082052167 	 0.0000000001203172 
-102.0715974090060172 	 0.0000000001203172 
-101.8723982098068177 	 0.0000000001203172 
-101.6731990106076182 	 0.0000000001203172 
-101.4739998114084187 	 0.0000000001203171 
-101.2748006122092193 	 0.0000000001203171 
-101.0756014130100198 	 0.0000000001203171 
-100.8764022138108203 	 0.0000000001203171 
-100.6772030146116208 	 0.0000000001203171 
-100.4780038154124213 	 0.0000000001203171 
-100.2788046162132218 	 0.0000000001203171 
-100.0796054170140224 	 0.0000000001203171 
-99.8804062178148229 	 0.0000000001203171 
-99.6812070186156234 	 0.0000000001203171 
-99.4820078194164239 	 0.0000000001203172 
-99.2828086202172244 	 0.0000000001203172 
-99.0836094210180249 	 0.0000000001203171 
-98.8844102218188254 	 0.0000000001203171 
-98.6852110226196260 	 0.0000000001203171 
-98.4860118234204265 	 0.0000000001203171 
-98.2868126242212270 	 0.0000000001203170 
-98.0876134250220275 	 0.0000000001203170 
-97.8884142258228280 	 0.0000000001203170 
-97.6892150266236285 	 0.0000000001203171 
-97.4900158274244291 	 0.0000000001203171 
-97.2908166282252296 	 0.0000000001203171 
-97.0916174290260301 	 0.0000000001203171 
-96.8924182298268306 	 0.0000000001203171 
-96.6932190306276311 	 0.0000000001203171 
-96.4940198314284316 	 0.0000000001203172 
-96.2948206322292322 	 0.0000000001203172 
-96.0956214330300327 	 0.0000000001203172 
-95.8964222338308332 	 0.0000000001203172 
-95.6972230346316337 	 0.0000000001203171 
-95.4980238354324342 	 0.0000000001203171 
-95.2988246362332347 	 0.0000000001203171 
-95.0996254370340353 	 0.0000000001203171 
-94.9004262378348358 	 0.0000000001203170 
-94.7012270386356363 	 0.0000000001203170 
-94.5020278394364368 	 0.0000000001203170 
-94.3028286402372373 	 0.0000000001203170 
-94.1036294410380378 	 0.0000000001203170 
-93.9044302418388384 	 0.0000000001203171 
-93.7052310426396389 	 0.0000000001203171 
-93.5060318434404394 	 0.0000000001203172 
-93.3068326442412399 	 0.0000000001203172 
-93.1076334450420404 	 0.0000000001203172 
-92.9084342458428409 	 0.0000000001203171 
-92.7092350466436415 	 0.0000000001203171 
-92.5100358474444420 	 0.0000000001203170 
-92.3108366482452425 	 0.0000000001203170 
-92.1116374490460430 	 0.0000000001203170 
-91.9124382498468577 	 0.0000000001203170 
-91.7132390506476582 	 0.0000000001203171 
-91.5140398514484588 	 0.0000000001203171 
-91.3148406522492593 	 0.0000000001203172 
-91.1156414530500598 	 0.0000000001203172 
-90.9164422538508603 	 0.0000000001203172 
-90.7172430546516608 	 0.0000000001203171 
-90.5180438554524613 	 0.0000000001203171 
-90.3188446562532619 	 0.0000000001203171 
-90.1196454570540624 	 0.0000000001203171 
-89.9204462578548629 	 0.0000000001203171 
-89.7212470586556634 	 0.0000000001203171 
-89.5220478594564639 	 0.0000000001203172 
-89.3228486602572644 	 0.0000000001203172 
-89.1236494610580650 	 0.0000000001203172 
-88.9244502618588655 	 0.0000000001203172 
-88.7252510626596660 	 0.0000000001203171 
-88.5260518634604665 	 0.0000000001203171 
-88.3268526642612670 	 0.0000000001203171 
-88.1276534650620675 	 0.0000000001203170 
-87.9284542658628681 	 0.0000000001203170 
-87.7292550666636686 	 0.0000000001203170 
-87.5300558674644691 	 0.0000000001203170 
-87.3308566682652696 	 0.0000000001203170 
-87.1316574690660701 	 0.0000000001203170 
-86.9324582698668706 	 0.0000000001203170 
-86.7332590706676712 	 0.0000000001203171 
-86.5340598714684717 	 0.0000000001203171 
-86.3348606722692722 	 0.0000000001203172 
-86.1356614730700727 	 0.0000000001203172 
-85.9364622738708732 	 0.0000000001203172 
-85.7372630746716737 	 0.0000000001203171 
-85.5380638754724743 	 0.0000000001203171 
-85.3388646762732748 	 0.0000000001203171 
-85.1396654770740753 	 0.0000000001203171 
-84.9404662778748758 	 0.0000000001203171 
-84.7412670786756763 	 0.0000000001203171 
-84.5420678794764910 	 0.0000000001203172 
-84.3428686802772916 	 0.0000000001203172 
-84.1436694810780921 	 0.0000000001203172 
-83.9444702818788926 	 0.0000000001203172 
-83.7452710826796931 	 0.0000000001203171 
-83.5460718834804936 	 0.0000000001203171 
-83.3468726842812941 	 0.0000000001203170 
-83.1476734850820947 	 0.0000000001203170 
-82.9484742858828952 	 0.0000000001203170 
-82.7492750866836957 	 0.0000000001203170 
-82.5500758874844962 	 0.0000000001203171 
-82.3508766882852967 	 0.0000000001203171 
-82.1516774890860972 	 0.0000000001203171 
-81.9524782898868978 	 0.0000000001203171 
-81.7532790906876983 	 0.0000000001203171 
-81.5540798914884988 	 0.0000000001203171 
-81.3548806922892993 	 0.0000000001203171 
-81.1556814930900998 	 0.0000000001203170 
-80.9564822938909003 	 0.0000000001203170 
-80.7572830946917009 	 0.0000000001203170 
-80.5580838954925014 	 0.0000000001203170 
-80.3588846962933019 	 0.0000000001203170 
-80.1596854970941024 	 0.0000000001203170 
-79.9604862978949029 	 0.0000000001203171 
-79.7612870986957034 	 0.0000000001203171 
-79.5620878994965040 	 0.0000000001203172 
-79.3628887002973045 	 0.0000000001203173 
-79.1636895010981050 	 0.0000000001203172 
-78.9644903018989055 	 0.0000000001203172 
-78.7652911026997060 	 0.0000000001203171 
-78.5660919035005065 	 0.0000000001203171 
-78.3668927043013070 	 0.0000000001203170 
-78.1676935051021076 	 0.0000000001203170 
-77.9684943059029081 	 0.0000000001203170 
-77.7692951067037086 	 0.0000000001203170 
-77.5700959075045091 	 0.0000000001203170 
-77.3708967083053096 	 0.0000000001203171 
-77.1716975091061101 	 0.0000000001203171 
-76.9724983099069107 	 0.0000000001203171 
-76.7732991107077112 	 0.0000000001203171 
-76.5740999115085117 	 0.0000000001203171 
-76.3749007123093122 	 0.0000000001203171 
-76.1757015131101127 	 0.0000000001203171 
-75.9765023139109132 	 0.0000000001203170 
-75.7773031147117138 	 0.0000000001203170 
-75.5781039155125143 	 0.0000000001203170 
-75.3789047163133148 	 0.0000000001203170 
-75.1797055171141153 	 0.0000000001203170 
-74.9805063179149158 	 0.0000000001203171 
-74.7813071187157163 	 0.0000000001203171 
-74.5821079195165169 	 0.0000000001203172 
-74.3829087203173174 	 0.0000000001203172 
-74.1837095211181179 	 0.0000000001203172 
-73.9845103219189184 	 0.0000000001203172 
-73.7853111227197189 	 0.0000000001203171 
-73.5861119235205194 	 0.0000000001203171 
-73.3869127243213200 	 0.0000000001203170 
-73.1877135251221205 	 0.0000000001203170 
-72.9885143259229210 	 0.0000000001203170 
-72.7893151267237215 	 0.0000000001203170 
-72.5901159275245220 	 0.0000000001203170 
-72.3909167283253225 	 0.0000000001203171 
-72.1917175291261231 	 0.0000000001203171 
-71.9925183299269236 	 0.0000000001203171 
-71.7933191307277241 	 0.0000000001203172 
-71.5941199315285246 	 0.0000000001203172 
-71.3949207323293251 	 0.0000000001203172 
-71.1957215331301256 	 0.0000000001203172 
-70.9965223339309262 	 0.0000000001203173 
-70.7973231347317409 	 0.0000000001203173 
-70.5981239355325414 	 0.0000000001203174 
-70.3989247363333419 	 0.0000000001203174 
-70.1997255371341424 	 0.0000000001203174 
-70.0005263379349429 	 0.0000000001203175 
-69.8013271387357435 	 0.0000000001203174 
-69.6021279395365440 	 0.0000000001203174 
-69.4029287403373445 	 0.0000000001203175 
-69.2037295411381450 	 0.0000000001203175 
-69.0045303419389455 	 0.0000000001203176 
-68.8053311427397460 	 0.0000000001203177 
-68.6061319435405466 	 0.0000000001203178 
-68.4069327443413471 	 0.0000000001203179 
-68.2077335451421476 	 0.0000000001203180 
-68.0085343459429481 	 0.0000000001203181 
-67.8093351467437486 	 0.0000000001203181 
-67.6101359475445491 	 0.0000000001203182 
-67.4109367483453497 	 0.0000000001203182 
-67.2117375491461502 	 0.0000000001203183 
-67.0125383499469507 	 0.0000000001203183 
-66.8133391507477512 	 0.0000000001203184 
-66.6141399515485517 	 0.0000000001203185 
-66.4149407523493522 	 0.0000000001203186 
-66.2157415531501528 	 0.0000000001203188 
-66.0165423539509533 	 0.0000000001203189 
-65.8173431547517680 	 0.0000000001203191 
-65.6181439555525685 	 0.0000000001203192 
-65.4189447563533690 	 0.0000000001203193 
-65.2197455571541695 	 0.0000000001203194 
-65.0205463579549701 	 0.0000000001203194 
-64.8213471587557706 	 0.0000000001203195 
-64.6221479595565711 	 0.0000000001203195 
-64.4229487603573716 	 0.0000000001203194 
-64.2237495611581721 	 0.0000000001203194 
-64.0245503619589726 	 0.0000000001203194 
-63.8253511627597661 	 0.0000000001203194 
-63.6261519635605666 	 0.0000000001203194 
-63.4269527643613671 	 0.0000000001203193 
-63.2277535651621676 	 0.0000000001203192 
-63.0285543659629681 	 0.0000000001203190 
-62.8293551667637686 	 0.0000000001203187 
-62.6301559675645692 	 0.0000000001203183 
-62.4309567683653697 	 0.0000000001203179 
-62.2317575691661702 	 0.0000000001203174 
-62.0325583699669707 	 0.0000000001203169 
-61.8333591707677712 	 0.0000000001203162 
-61.6341599715685717 	 0.0000000001203155 
-61.4349607723693723 	 0.0000000001203146 
-61.2357615731701728 	 0.0000000001203136 
-61.0365623739709733 	 0.0000000001203125 
-60.8373631747717809 	 0.0000000001203112 
-60.6381639755725814 	 0.0000000001203098 
-60.4389647763733819 	 0.0000000001203081 
-60.2397655771741825 	 0.0000000001203063 
-60.0405663779749830 	 0.0000000001203043 
-59.8413671787757835 	 0.0000000001203021 
-59.6421679795765840 	 0.0000000001202996 
-59.4429687803773845 	 0.0000000001202969 
-59.2437695811781850 	 0.0000000001202939 
-59.0445703819789856 	 0.0000000001202907 
-58.8453711827797861 	 0.0000000001202872 
-58.6461719835805866 	 0.0000000001202833 
-58.4469727843813871 	 0.0000000001202792 
-58.2477735851821876 	 0.0000000001202748 
-58.0485743859829881 	 0.0000000001202699 
-57.8493751867837886 	 0.0000000001202648 
-57.6501759875845892 	 0.0000000001202593 
-57.4509767883853897 	 0.0000000001202535 
-57.2517775891861902 	 0.0000000001202474 
-57.0525783899869907 	 0.0000000001202409 
-56.8533791907877912 	 0.0000000001202342 
-56.6541799915885917 	 0.0000000001202272 
-56.4549807923893923 	 0.0000000001202199 
-56.2557815931901928 	 0.0000000001202123 
-56.0565823939909933 	 0.0000000001202045 
-55.8573831947918009 	 0.0000000001201965 
-55.6581839955926014 	 0.0000000001201884 
-55.4589847963934020 	 0.0000000001201803 
-55.2597855971942025 	 0.0000000001201723 
-55.0605863979950030 	 0.0000000001201644 
-54.8613871987958035 	 0.0000000001201568 
-54.6621879995966040 	 0.0000000001201495 
-54.4629888003974045 	 0.0000000001201428 
-54.2637896011982050 	 0.0000000001201368 
-54.0645904019990056 	 0.0000000001201316 
-53.8653912027998061 	 0.0000000001201275 
-53.6661920036006066 	 0.0000000001201247 
-53.4669928044014071 	 0.0000000001201235 
-53.2677936052022076 	 0.0000000001201242 
-53.0685944060030081 	 0.0000000001201270 
-52.8693952068038087 	 0.0000000001201324 
-52.6701960076046092 	 0.0000000001201407 
-52.4709968084054097 	 0.0000000001201525 
-52.2717976092062102 	 0.0000000001201680 
-52.0725984100070107 	 0.0000000001201879 
-51.8733992108078112 	 0.0000000001202125 
-51.6742000116086118 	 0.0000000001202427 
-51.4750008124094123 	 0.0000000001202790 
-51.2758016132102128 	 0.0000000001203221 
-51.0766024140110133 	 0.0000000001203726 
-50.8774032148118209 	 0.0000000001204314 
-50.6782040156126214 	 0.0000000001204993 
-50.4790048164134220 	 0.0000000001205772 
-50.2798056172142225 	 0.0000000001206660 
-50.0806064180150230 	 0.0000000001207666 
-49.8814072188158235 	 0.0000000001208800 
-49.6822080196166240 	 0.0000000001210072 
-49.4830088204174245 	 0.0000000001211495 
-49.2838096212182251 	 0.0000000001213078 
-49.0846104220190256 	 0.0000000001214833 
-48.8854112228198261 	 0.0000000001216770 
-48.6862120236206266 	 0.0000000001218901 
-48.4870128244214271 	 0.0000000001221237 
-48.2878136252222276 	 0.0000000001223790 
-48.0886144260230282 	 0.0000000001226570 
-47.8894152268238287 	 0.0000000001229587 
-47.6902160276246292 	 0.0000000001232849 
-47.4910168284254297 	 0.0000000001236364 
-47.2918176292262302 	 0.0000000001240140 
-47.0926184300270307 	 0.0000000001244185 
-46.8934192308278313 	 0.0000000001248500 
-46.6942200316286318 	 0.0000000001253083 
-46.4950208324294323 	 0.0000000001257932 
-46.2958216332302328 	 0.0000000001263046 
-46.0966224340310333 	 0.0000000001268421 
-45.8974232348318409 	 0.0000000001274040 
-45.6982240356326415 	 0.0000000001279879 
-45.4990248364334420 	 0.0000000001285915 
-45.2998256372342425 	 0.0000000001292123 
-45.1006264380350359 	 0.0000000001298476 
-44.9014272388358364 	 0.0000000001304925 
-44.7022280396366369 	 0.0000000001311403 
-44.5030288404374375 	 0.0000000001317848 
-44.3038296412382380 	 0.0000000001324195 
-44.1046304420390385 	 0.0000000001330374 
-43.9054312428398390 	 0.0000000001336279 
-43.7062320436406395 	 0.0000000001341777 
-43.5070328444414542 	 0.0000000001346736 
-43.3078336452422548 	 0.0000000001351026 
-43.1086344460430553 	 0.0000000001354509 
-42.9094352468438558 	 0.0000000001356988 
-42.7102360476446563 	 0.0000000001358231 
-42.5110368484454568 	 0.0000000001358004 
-42.3118376492462573 	 0.0000000001356075 
-42.1126384500470579 	 0.0000000001352204 
-41.9134392508478584 	 0.0000000001346068 
-41.7142400516486589 	 0.0000000001337295 
-41.5150408524494594 	 0.0000000001325511 
-41.3158416532502599 	 0.0000000001310343 
-41.1166424540510604 	 0.0000000001291407 
-40.9174432548518610 	 0.0000000001268223 
-40.7182440556526615 	 0.0000000001240240 
-40.5190448564534620 	 0.0000000001206909 
-40.3198456572542625 	 0.0000000001167680 
-40.1206464580550630 	 0.0000000001121994 
-39.9214472588558635 	 0.0000000001069187 
-39.7222480596566641 	 0.0000000001008522 
-39.5230488604574646 	 0.0000000000939258 
-39.3238496612582651 	 0.0000000000860656 
-39.1246504620590656 	 0.0000000000771971 
-38.9254512628598661 	 0.0000000000672376 
-38.7262520636606666 	 0.0000000000560984 
-38.5270528644614672 	 0.0000000000436908 
-38.3278536652622677 	 0.0000000000299258 
-38.1286544660630682 	 0.0000000000147147 
-37.9294552668638687 	 -0.0000000000020312 
-37.7302560676646692 	 -0.0000000000204008 
-37.5310568684654697 	 -0.0000000000404828 
-37.3318576692662702 	 -0.0000000000623660 
-37.1326584700670708 	 -0.0000000000861380 
-36.9334592708678713 	 -0.0000000001118691 
-36.7342600716686718 	 -0.0000000001396147 
-36.5350608724694723 	 -0.0000000001694300 
-36.3358616732702728 	 -0.0000000002013702 
-36.1366624740710733 	 -0.0000000002354877 
-35.9374632748718739 	 -0.0000000002717856 
-35.7382640756726744 	 -0.0000000003102242 
-35.5390648764734749 	 -0.0000000003507620 
-35.3398656772742754 	 -0.0000000003933579 
-35.1406664780750759 	 -0.0000000004379655 
-34.9414672788758764 	 -0.0000000004844377 
-34.7422680796766770 	 -0.0000000005325350 
-34.5430688804774775 	 -0.0000000005820145 
-34.3438696812782780 	 -0.0000000006326331 
-34.1446704820790785 	 -0.0000000006841398 
-33.9454712828798790 	 -0.0000000007361070 
-33.7462720836806795 	 -0.0000000007879360 
-33.5470728844814943 	 -0.0000000008390212 
-33.3478736852822948 	 -0.0000000008887572 
-33.1486744860830953 	 -0.0000000009365265 
-32.9494752868838958 	 -0.0000000009814327 
-32.7502760876846963 	 -0.0000000010222946 
-32.5510768884854969 	 -0.0000000010579179 
-32.3518776892862974 	 -0.0000000010871087 
-32.1526784900870979 	 -0.0000000011086574 
-31.9534792908878984 	 -0.0000000011209504 
-31.7542800916886989 	 -0.0000000011219397 
-31.5550808924894994 	 -0.0000000011095558 
-31.3558816932902999 	 -0.0000000010817292 
-31.1566824940911005 	 -0.0000000010363722 
-30.9574832948919010 	 -0.0000000009708621 
-30.7582840956927015 	 -0.0000000008819706 
-30.5590848964935020 	 -0.0000000007664368 
-30.3598856972943025 	 -0.0000000006209999 
-30.1606864980951030 	 -0.0000000004423793 
-29.9614872988959036 	 -0.0000000002266609 
-29.7622880996967041 	 0.0000000000308259 
-29.5630889004975046 	 0.0000000003347960 
-29.3638897012983051 	 0.0000000006899644 
-29.1646905020991056 	 0.0000000011010636 
-28.9654913028999061 	 0.0000000015734587 
-28.7662921037007067 	 0.0000000021133113 
-28.5670929045015072 	 0.0000000027268338 
-28.3678937053023077 	 0.0000000034202382 
-28.1686945061031082 	 0.0000000041997474 
-27.9694953069039087 	 0.0000000050720058 
-27.7702961077047092 	 0.0000000060442178 
-27.5710969085055098 	 0.0000000071236264 
-27.3718977093063103 	 0.0000000083174747 
-27.1726985101071108 	 0.0000000096330021 
-26.9734993109079113 	 0.0000000110772874 
-26.7743001117087118 	 0.0000000126571843 
-26.5751009125095123 	 0.0000000143795297 
-26.3759017133103129 	 0.0000000162511606 
-26.1767025141111134 	 0.0000000182788886 
-25.9775033149119139 	 0.0000000204681933 
-25.7783041157127144 	 0.0000000228225881 
-25.5791049165135149 	 0.0000000253454286 
-25.3799057173143154 	 0.0000000280400703 
-25.1807065181151160 	 0.0000000309098134 
-24.9815073189159165 	 0.0000000339546055 
-24.7823081197167170 	 0.0000000371691745 
-24.5831089205175175 	 0.0000000405477961 
-24.3839097213183180 	 0.0000000440847464 
-24.1847105221191185 	 0.0000000477742094 
-23.9855113229199191 	 0.0000000516038773 
-23.7863121237207196 	 0.0000000555507761 
-23.5871129245215343 	 0.0000000595909397 
-23.3879137253223348 	 0.0000000637004018 
-23.1887145261231353 	 0.0000000678550643 
-22.9895153269239358 	 0.0000000720198708 
-22.7903161277247364 	 0.0000000761407561 
-22.5911169285255369 	 0.0000000801617584 
-22.3919177293263374 	 0.0000000840269157 
-22.1927185301271379 	 0.0000000876800961 
-21.9935193309279384 	 0.0000000910483794 
-21.7943201317287389 	 0.0000000940280894 
-21.5951209325295395 	 0.0000000965122618 
-21.3959217333303400 	 0.0000000983939321 
-21.1967225341311405 	 0.0000000995659378 
-20.9975233349319410 	 0.0000000998974361 
-20.7983241357327415 	 0.0000000992117522 
-20.5991249365335420 	 0.0000000973269675 
-20.3999257373343426 	 0.0000000940611634 
-20.2007265381351431 	 0.0000000892322122 
-20.0015273389359436 	 0.0000000826272332 
-19.8023281397367441 	 0.0000000739704344 
-19.6031289405375446 	 0.0000000629783301 
-19.4039297413383451 	 0.0000000493674350 
-19.2047305421391457 	 0.0000000328540680 
-19.0055313429399462 	 0.0000000131183846 
-18.8063321437407467 	 -0.0000000102376885 
-18.6071329445415472 	 -0.0000000376224387 
-18.4079337453423477 	 -0.0000000694441538 
-18.2087345461431482 	 -0.0000001061112738 
-18.0095353469439488 	 -0.0000001480686128 
-17.8103361477447493 	 -0.0000001958442277 
-17.6111369485455498 	 -0.0000002499777702 
-17.4119377493463503 	 -0.0000003110088915 
-17.2127385501471508 	 -0.0000003794773208 
-17.0135393509479513 	 -0.0000004559474623 
-16.8143401517487519 	 -0.0000005410434919 
-16.6151409525495524 	 -0.0000006353984587 
-16.4159417533503529 	 -0.0000007396454116 
-16.2167425541511534 	 -0.0000008544173735 
-16.0175433549519539 	 -0.0000009803357958 
-15.8183441557527544 	 -0.0000011179924472 
-15.6191449565535549 	 -0.0000012679744033 
-15.4199457573543555 	 -0.0000014308687396 
-15.2207465581551560 	 -0.0000016072623842 
-15.0215473589559565 	 -0.0000017976472488 
-14.8223481597567570 	 -0.0000020022569967 
-14.6231489605575575 	 -0.0000022212818324 
-14.4239497613583580 	 -0.0000024549119602 
-14.2247505621591586 	 -0.0000027033373257 
-14.0255513629599591 	 -0.0000029664863926 
-13.8263521637607596 	 -0.0000032435342458 
-13.6271529645615743 	 -0.0000035335211048 
-13.4279537653623748 	 -0.0000038354871887 
-13.2287545661631754 	 -0.0000041484724002 
-13.0295553669639759 	 -0.0000044709629791 
-12.8303561677647764 	 -0.0000047997533257 
-12.6311569685655769 	 -0.0000051313158116 
-12.4319577693663774 	 -0.0000054621228084 
-12.2327585701671779 	 -0.0000057886464078 
-12.0335593709679785 	 -0.0000061063736091 
-11.8343601717687790 	 -0.0000064075974565 
-11.6351609725695795 	 -0.0000066839648239 
-11.4359617733703800 	 -0.0000069271225854 
-11.2367625741711805 	 -0.0000071287174576 
-11.0375633749719810 	 -0.0000072789596844 
-10.8383641757727816 	 -0.0000073631157049 
-10.6391649765735821 	 -0.0000073653892001 
-10.4399657773743826 	 -0.0000072699838515 
-10.2407665781751831 	 -0.0000070611033040 
-10.0415673789759836 	 -0.0000067215067619 
-9.8423681797767841 	 -0.0000062286748481 
-9.6431689805775846 	 -0.0000055588827228 
-9.4439697813783852 	 -0.0000046884055464 
-9.2447705821791857 	 -0.0000035935184796 
-9.0455713829799862 	 -0.0000022506165506 
-8.8463721837807867 	 -0.0000006365600194 
-8.6471729845815872 	 0.0000012716780004 
-8.4479737853823877 	 0.0000034971243953 
-8.2487745861831883 	 0.0000060628060520 
-8.0495753869839888 	 0.0000089865775416 
-7.8503761877847893 	 0.0000122649708401 
-7.6511769885855898 	 0.0000158890241247 
-7.4519777893863903 	 0.0000198497755668 
-7.2527785901871908 	 0.0000241382633380 
-7.0535793909879914 	 0.0000287303222596 
-6.8543801917887919 	 0.0000335352134169 
-6.6551809925895924 	 0.0000384439805371 
-6.4559817933903929 	 0.0000433476668903 
-6.2567825941911934 	 0.0000481373157469 
-6.0575833949919939 	 0.0000526800646511 
-5.8583841957927945 	 0.0000567318449236 
-5.6591849965935950 	 0.0000600162757943 
-5.4599857973943955 	 0.0000622569729527 
-5.2607865981951960 	 0.0000631775520879 
-5.0615873989959965 	 0.0000625013721574 
-4.8623881997967970 	 0.0000599505231180 
-4.6631890005975976 	 0.0000552467035367 
-4.4639898013983981 	 0.0000481116118692 
-4.2647906021991986 	 0.0000382669465709 
-4.0655914029999991 	 0.0000255376345510 
-3.8663922038007996 	 0.0000102909332733 
-3.6671930046016143 	 -0.0000069284194443 
-3.4679938054024149 	 -0.0000255755842565 
-3.2687946062032154 	 -0.0000451057218184 
-3.0695954070040159 	 -0.0000648467083783 
-2.8703962078048164 	 -0.0000834153917590 
-2.6711970086056169 	 -0.0000991818368444 
-2.4719978094064174 	 -0.0001105158641063 
-2.2727986102072180 	 -0.0001157872940164 
-2.0735994110080185 	 -0.0001136396087072 
-1.8744002118088190 	 -0.0001043424928470 
-1.6752010126096195 	 -0.0000887639523039 
-1.4760018134104200 	 -0.0000677729219030 
-1.2768026142112205 	 -0.0000422383364697 
-1.0776034150120211 	 -0.0000132439827558 
-0.8784042158128216 	 0.0000167674483663 
-0.6792050166136221 	 0.0000448235267252 
-0.4800058174144226 	 0.0000679506203201 
-0.2808066182152231 	 0.0000831750971500 
-0.0816074190160236 	 0.0000879659650931 
0.1175917801831758 	 0.0000827739616594 
0.3167909793823753 	 0.0000692807587004 
0.5159901785815748 	 0.0000491719009604 
0.7151893777807743 	 0.0000241329331838 
0.9143885769799738 	 -0.0000040913849964 
1.1135877761791733 	 -0.0000333311492303 
1.3127869753783727 	 -0.0000612306841212 
1.5119861745775722 	 -0.0000854335356909 
1.7111853737767717 	 -0.0001035832499611 
1.9103845729759712 	 -0.0001136175353682 
2.1095837721751707 	 -0.0001157270092147 
2.3087829713743702 	 -0.0001111437566046 
2.5079821705735696 	 -0.0001011054942979 
2.7071813697727691 	 -0.0000868499390543 
2.9063805689719686 	 -0.0000696039348392 
3.1055797681711681 	 -0.0000505054146944 
3.3047789673703676 	 -0.0000306488494057 
3.5039781665695671 	 -0.0000111284142701 
3.7031773657687665 	 0.0000069617154150 
3.9023765649679660 	 0.0000226112605572 
4.1015757641671655 	 0.0000355432182714 
4.3007749633663650 	 0.0000458594495539 
4.4999741625655645 	 0.0000536649856510 
4.6991733617647640 	 0.0000590648578092 
4.8983725609639635 	 0.0000621781509259 
5.0975717601631629 	 0.0000632553904436 
5.2967709593623624 	 0.0000626188511806 
5.4959701585615619 	 0.0000605915338381 
5.6951693577607614 	 0.0000574964391170 
5.8943685569599609 	 0.0000536474128428 
6.0935677561591604 	 0.0000492665597045 
6.2927669553583456 	 0.0000445230968785 
6.4919661545575451 	 0.0000395856043363 
6.6911653537567446 	 0.0000346226620494 
6.8903645529559441 	 0.0000297956723506 
7.0895637521551436 	 0.0000251888623297 
7.2887629513543430 	 0.0000208394904663 
7.4879621505535425 	 0.0000167841499748 
7.6871613497527420 	 0.0000130594340695 
7.8863605489519415 	 0.0000096992981268 
8.0855597481511410 	 0.0000067072183161 
8.2847589473503405 	 0.0000040670946021 
8.4839581465495399 	 0.0000017625046017 
8.6831573457487394 	 -0.0000002229740683 
8.8823565449479389 	 -0.0000019061684247 
9.0815557441471384 	 -0.0000033089383733 
9.2807549433463379 	 -0.0000044565542276 
9.4799541425455374 	 -0.0000053743509537 
9.6791533417447368 	 -0.0000060876635181 
9.8783525409439363 	 -0.0000066215650392 
10.0775517401431358 	 -0.0000069976161416 
10.2767509393423353 	 -0.0000072348669935 
10.4759501385415348 	 -0.0000073523134358 
10.6751493377407343 	 -0.0000073689513099 
10.8743485369399338 	 -0.0000073034722097 
11.0735477361391332 	 -0.0000071701571547 
11.2727469353383327 	 -0.0000069799630202 
11.4719461345375322 	 -0.0000067437651821 
11.6711453337367317 	 -0.0000064724390160 
11.8703445329359312 	 -0.0000061766621192 
12.0695437321351307 	 -0.0000058640066255 
12.2687429313343301 	 -0.0000055395770763 
12.4679421305335296 	 -0.0000052084099261 
12.6671413297327291 	 -0.0000048755416293 
12.8663405289319286 	 -0.0000045459073030 
13.0655397281311281 	 -0.0000042227143802 
13.2647389273303276 	 -0.0000039077231745 
13.4639381265295270 	 -0.0000036026493281 
13.6631373257287265 	 -0.0000033092084831 
13.8623365249279260 	 -0.0000030290727043 
14.0615357241271255 	 -0.0000027631051807 
14.2607349233263250 	 -0.0000025114549982 
14.4599341225255245 	 -0.0000022742467119 
14.6591333217247239 	 -0.0000020516048769 
14.8583325209239234 	 -0.0000018436388700 
15.0575317201231229 	 -0.0000016501504153 
15.2567309193223224 	 -0.0000014706549898 
15.4559301185215219 	 -0.0000013046571800 
15.6551293177207214 	 -0.0000011516615726 
15.8543285169199208 	 -0.0000010111695959 
16.0535277161191203 	 -0.0000008826125451 
16.2527269153183056 	 -0.0000007653529483 
16.4519261145175051 	 -0.0000006587504483 
16.6511253137167046 	 -0.0000005621646881 
16.8503245129159041 	 -0.0000004749564163 
17.0495237121151035 	 -0.0000003965133863 
17.2487229113143030 	 -0.0000003262512554 
17.4479221105135025 	 -0.0000002635869668 
17.6471213097127020 	 -0.0000002079374637 
17.8463205089119015 	 -0.0000001587218079 
18.0455197081111010 	 -0.0000001154161542 
18.2447189073103004 	 -0.0000000775588307 
18.4439181065094999 	 -0.0000000446913023 
18.6431173057086994 	 -0.0000000163550334 
18.8423165049079131 	 0.0000000079065683 
19.0415157041071126 	 0.0000000284920378 
19.2407149033063121 	 0.0000000457332770 
19.4399141025055116 	 0.0000000599585198 
19.6391133017047110 	 0.0000000714960005 
19.8383125009039105 	 0.0000000806725087 
20.0375117001031100 	 0.0000000877667348 
20.2367108993023095 	 0.0000000929991838 
20.4359100985015090 	 0.0000000965868760 
20.6351092977007085 	 0.0000000987468317 
20.8343084968999079 	 0.0000000996951172 
21.0335076960991074 	 0.0000000996122098 
21.2327068952982785 	 0.0000000986332028 
21.4319060944974780 	 0.0000000968902399 
21.6311052936966774 	 0.0000000945154651 
21.8303044928958769 	 0.0000000916404478 
22.0295036920950764 	 0.0000000883725973 
22.2287028912942759 	 0.0000000847868392 
22.4279020904934754 	 0.0000000809558138 
22.6271012896926749 	 0.0000000769521617 
22.8263004888918744 	 0.0000000728482063 
23.0254996880910738 	 0.0000000687011448 
23.2246988872902733 	 0.0000000645467266 
23.4238980864894728 	 0.0000000604190719 
23.6230972856886723 	 0.0000000563523005 
23.8222964848878718 	 0.0000000523803738 
24.0214956840870713 	 0.0000000485285931 
24.2206948832862707 	 0.0000000448093075 
24.4198940824854702 	 0.0000000412338056 
24.6190932816846697 	 0.0000000378133758 
24.8182924808838692 	 0.0000000345592364 
25.0174916800830687 	 0.0000000314781961 
25.2166908792822682 	 0.0000000285701051 
25.4158900784814676 	 0.0000000258342000 
25.6150892776806671 	 0.0000000232697176 
25.8142884768798666 	 0.0000000208758695 
26.0134876760790661 	 0.0000000186500208 
26.2126868752782656 	 0.0000000165864606 
26.4118860744774651 	 0.0000000146791871 
26.6110852736766645 	 0.0000000129221984 
26.8102844728758640 	 0.0000000113094875 
27.0094836720750635 	 0.0000000098345967 
27.2086828712742630 	 0.0000000084902764 
27.4078820704734625 	 0.0000000072691966 
27.6070812696726620 	 0.0000000061640270 
27.8062804688718614 	 0.0000000051674396 
28.0054796680710609 	 0.0000000042723131 
28.2046788672702604 	 0.0000000034719107 
28.4038780664694599 	 0.0000000027595372 
28.6030772656686594 	 0.0000000021284975 
28.8022764648678589 	 0.0000000015720999 
29.0014756640670583 	 0.0000000010840911 
29.2006748632662578 	 0.0000000006590780 
29.3998740624654573 	 0.0000000002917676 
29.5990732616646568 	 -0.0000000000231331 
29.7982724608638563 	 -0.0000000002909143 
29.9974716600630558 	 -0.0000000005164141 
30.1966708592622552 	 -0.0000000007035337 
30.3958700584614547 	 -0.0000000008560574 
30.5950692576606542 	 -0.0000000009777698 
30.7942684568598537 	 -0.0000000010724533 
30.9934676560590532 	 -0.0000000011435173 
31.1926668552582527 	 -0.0000000011935515 
31.3918660544574522 	 -0.0000000012250373 
31.5910652536566516 	 -0.0000000012404557 
31.7902644528558511 	 -0.0000000012422871 
31.9894636520550506 	 -0.0000000012327394 
32.1886628512542501 	 -0.0000000012133892 
32.3878620504534496 	 -0.0000000011857239 
32.5870612496526491 	 -0.0000000011512306 
32.7862604488518485 	 -0.0000000011113960 
32.9854596480510480 	 -0.0000000010675267 
33.1846588472502475 	 -0.0000000010204864 
33.3838580464494470 	 -0.0000000009710721 
33.5830572456486465 	 -0.0000000009200809 
33.7822564448478460 	 -0.0000000008683095 
33.9814556440470454 	 -0.0000000008164454 
34.1806548432462449 	 -0.0000000007648914 
34.3798540424454444 	 -0.0000000007140047 
34.5790532416446439 	 -0.0000000006641426 
34.7782524408438434 	 -0.0000000006156620 
34.9774516400430429 	 -0.0000000005688598 
35.1766508392422423 	 -0.0000000005238665 
35.3758500384414418 	 -0.0000000004807842 
35.5750492376406413 	 -0.0000000004397150 
35.7742484368398408 	 -0.0000000004007611 
35.9734476360390403 	 -0.0000000003639952 
36.1726468352382398 	 -0.0000000003294047 
36.3718460344374392 	 -0.0000000002969614 
36.5710452336366387 	 -0.0000000002666371 
36.7702444328358382 	 -0.0000000002384035 
36.9694436320350377 	 -0.0000000002122211 
37.1686428312342372 	 -0.0000000001880154 
37.3678420304334367 	 -0.0000000001657050 
37.5670412296326361 	 -0.0000000001452086 
37.7662404288318356 	 -0.0000000001264447 
37.9654396280310351 	 -0.0000000001093300 
38.1646388272302346 	 -0.0000000000937745 
38.3638380264294341 	 -0.0000000000796869 
38.5630372256286336 	 -0.0000000000669759 
38.7622364248278330 	 -0.0000000000555501 
38.9614356240270325 	 -0.0000000000453202 
39.1606348232262320 	 -0.0000000000362041 
39.3598340224254315 	 -0.0000000000281214 
39.5590332216246310 	 -0.0000000000209917 
39.7582324208238305 	 -0.0000000000147343 
39.9574316200230300 	 -0.0000000000092721 
40.1566308192222294 	 -0.0000000000045400 
40.3558300184214289 	 -0.0000000000004760 
40.5550292176206284 	 0.0000000000029823 
40.7542284168198279 	 0.0000000000058970 
40.9534276160190274 	 0.0000000000083272 
41.1526268152181984 	 0.0000000000103196 
41.3518260144173979 	 0.0000000000119179 
41.5510252136165974 	 0.0000000000131658 
41.7502244128157969 	 0.0000000000141069 
41.9494236120149964 	 0.0000000000147824 
42.1486228112141958 	 0.0000000000152233 
42.3478220104133953 	 0.0000000000154575 
42.5470212096125948 	 0.0000000000155133 
42.7462204088117943 	 0.0000000000154188 
42.9454196080109938 	 0.0000000000152003 
43.1446188072101933 	 0.0000000000148765 
43.3438180064093928 	 0.0000000000144641 
43.5430172056085922 	 0.0000000000139795 
43.7422164048077917 	 0.0000000000134394 
43.9414156040069912 	 0.0000000000128591 
44.1406148032061907 	 0.0000000000122487 
44.3398140024053902 	 0.0000000000116170 
44.5390132016045897 	 0.0000000000109724 
44.7382124008037891 	 0.0000000000103236 
44.9374116000029886 	 0.0000000000096786 
45.1366107992021881 	 0.0000000000090419 
45.3358099984013876 	 0.0000000000084173 
45.5350091976005871 	 0.0000000000078085 
45.7342083967997866 	 0.0000000000072191 
45.9334075959989860 	 0.0000000000066524 
46.1326067951981855 	 0.0000000000061100 
46.3318059943973850 	 0.0000000000055925 
46.5310051935965845 	 0.0000000000051010 
46.7302043927957840 	 0.0000000000046361 
46.9294035919949835 	 0.0000000000041986 
47.1286027911941829 	 0.0000000000037882 
47.3278019903933824 	 0.0000000000034045 
47.5270011895925819 	 0.0000000000030468 
47.7262003887917814 	 0.0000000000027146 
47.9253995879909809 	 0.0000000000024074 
48.1245987871901804 	 0.0000000000021241 
48.3237979863893798 	 0.0000000000018638 
48.5229971855885793 	 0.0000000000016252 
48.7221963847877788 	 0.0000000000014074 
48.9213955839869783 	 0.0000000000012093 
49.1205947831861778 	 0.0000000000010298 
49.3197939823853773 	 0.0000000000008676 
49.5189931815845767 	 0.0000000000007218 
49.7181923807837762 	 0.0000000000005911 
49.9173915799829757 	 0.0000000000004745 
50.1165907791821752 	 0.0000000000003710 
50.3157899783813747 	 0.0000000000002795 
50.5149891775805742 	 0.0000000000001992 
50.7141883767797736 	 0.0000000000001291 
50.9133875759789731 	 0.0000000000000683 
51.1125867751781726 	 0.0000000000000158 
51.3117859743773721 	 -0.0000000000000288 
51.5109851735765716 	 -0.0000000000000665 
51.7101843727757711 	 -0.0000000000000980 
51.9093835719749706 	 -0.0000000000001239 
52.1085827711741700 	 -0.0000000000001449 
52.3077819703733695 	 -0.0000000000001614 
52.5069811695725690 	 -0.0000000000001739 
52.7061803687717685 	 -0.0000000000001830 
52.9053795679709680 	 -0.0000000000001891 
53.1045787671701675 	 -0.0000000000001925 
53.3037779663693669 	 -0.0000000000001937 
53.5029771655685664 	 -0.0000000000001929 
53.7021763647677659 	 -0.0000000000001904 
53.9013755639669654 	 -0.0000000000001866 
54.1005747631661649 	 -0.0000000000001816 
54.2997739623653644 	 -0.0000000000001757 
54.4989731615645638 	 -0.0000000000001691 
54.6981723607637633 	 -0.0000000000001619 
54.8973715599629628 	 -0.0000000000001544 
55.0965707591621623 	 -0.0000000000001466 
55.2957699583613618 	 -0.0000000000001386 
55.4949691575605613 	 -0.0000000000001305 
55.6941683567597607 	 -0.0000000000001225 
55.8933675559589602 	 -0.0000000000001145 
56.0925667551581597 	 -0.0000000000001067 
56.2917659543573592 	 -0.0000000000000990 
56.4909651535565587 	 -0.0000000000000916 
56.6901643527557582 	 -0.0000000000000845 
56.8893635519549576 	 -0.0000000000000776 
57.0885627511541571 	 -0.0000000000000711 
57.2877619503533566 	 -0.0000000000000649 
57.4869611495525561 	 -0.0000000000000591 
57.6861603487517556 	 -0.0000000000000536 
57.8853595479509551 	 -0.0000000000000484 
58.0845587471501545 	 -0.0000000000000435 
58.2837579463493540 	 -0.0000000000000390 
58.4829571455485535 	 -0.0000000000000348 
58.6821563447477530 	 -0.0000000000000309 
58.8813555439469525 	 -0.0000000000000273 
59.0805547431461520 	 -0.0000000000000239 
59.2797539423453514 	 -0.0000000000000209 
59.4789531415445509 	 -0.0000000000000181 
59.6781523407437504 	 -0.0000000000000156 
59.8773515399429499 	 -0.0000000000000133 
60.0765507391421494 	 -0.0000000000000113 
60.2757499383413489 	 -0.0000000000000094 
60.4749491375405483 	 -0.0000000000000077 
60.6741483367397478 	 -0.0000000000000062 
60.8733475359389473 	 -0.0000000000000049 
61.0725467351381184 	 -0.0000000000000037 
61.2717459343373179 	 -0.0000000000000027 
61.4709451335365173 	 -0.0000000000000018 
61.6701443327357168 	 -0.0000000000000010 
61.8693435319349163 	 -0.0000000000000003 
62.0685427311341158 	 0.0000000000000002 
62.2677419303333153 	 0.0000000000000007 
62.4669411295325148 	 0.0000000000000011 
62.6661403287317142 	 0.0000000000000014 
62.8653395279309137 	 0.0000000000000017 
63.0645387271301132 	 0.0000000000000019 
63.2637379263293127 	 0.0000000000000021 
63.4629371255285122 	 0.0000000000000022 
63.6621363247277117 	 0.0000000000000023 
63.8613355239269112 	 0.0000000000000024 
64.0605347231261106 	 0.0000000000000024 
64.2597339223253101 	 0.0000000000000025 
64.4589331215245096 	 0.0000000000000025 
64.6581323207237091 	 0.0000000000000024 
64.8573315199229086 	 0.0000000000000024 
65.0565307191221081 	 0.0000000000000023 
65.2557299183213075 	 0.0000000000000022 
65.4549291175205070 	 0.0000000000000020 
65.6541283167197065 	 0.0000000000000019 
65.8533275159189060 	 0.0000000000000018 
66.0525267151181055 	 0.0000000000000017 
66.2517259143173050 	 0.0000000000000016 
66.4509251135165044 	 0.0000000000000015 
66.6501243127157039 	 0.0000000000000014 
66.8493235119149034 	 0.0000000000000013 
67.0485227111141029 	 0.0000000000000012 
67.2477219103133024 	 0.0000000000000011 
67.4469211095125019 	 0.0000000000000011 
67.6461203087117013 	 0.0000000000000010 
67.8453195079109008 	 0.0000000000000009 
68.0445187071101003 	 0.0000000000000009 
68.2437179063092998 	 0.0000000000000008 
68.4429171055084993 	 0.0000000000000007 
68.6421163047076988 	 0.0000000000000007 
68.8413155039068982 	 0.0000000000000006 
69.0405147031060977 	 0.0000000000000005 
69.2397139023052972 	 0.0000000000000004 
69.4389131015044967 	 0.0000000000000004 
69.6381123007036962 	 0.0000000000000003 
69.8373114999028957 	 0.0000000000000002 
70.0365106991020951 	 0.0000000000000002 
70.2357098983012946 	 0.0000000000000002 
70.4349090975004941 	 0.0000000000000002 
70.6341082966996936 	 0.0000000000000002 
70.8333074958988931 	 0.0000000000000001 
71.0325066950980926 	 0.0000000000000001 
71.2317058942972920 	 0.0000000000000001 
71.4309050934964915 	 0.0000000000000001 
71.6301042926956910 	 0.0000000000000000 
71.8293034918948905 	 0.0000000000000000 
72.0285026910940900 	 0.0000000000000000 
72.2277018902932895 	 0.0000000000000000 
72.4269010894924889 	 0.0000000000000000 
72.6261002886916884 	 0.0000000000000000 
72.8252994878908879 	 0.0000000000000000 
73.0244986870900874 	 0.0000000000000000 
73.2236978862892869 	 0.0000000000000000 
73.4228970854884864 	 0.0000000000000000 
73.6220962846876859 	 0.0000000000000000 
73.8212954838868853 	 -0.0000000000000000 
74.0204946830860848 	 -0.0000000000000000 
74.2196938822852843 	 -0.0000000000000001 
74.4188930814844838 	 -0.0000000000000001 
74.6180922806836833 	 -0.0000000000000001 
74.8172914798828828 	 -0.0000000000000001 
75.0164906790820822 	 -0.0000000000000001 
75.2156898782812817 	 -0.0000000000000001 
75.4148890774804812 	 -0.0000000000000000 
75.6140882766796807 	 -0.0000000000000000 
75.8132874758788802 	 -0.0000000000000000 
76.0124866750780797 	 -0.0000000000000000 
76.2116858742772791 	 -0.0000000000000000 
76.4108850734764786 	 -0.0000000000000001 
76.6100842726756781 	 -0.0000000000000001 
76.8092834718748776 	 -0.0000000000000001 
77.0084826710740771 	 -0.0000000000000001 
77.2076818702732766 	 -0.0000000000000001 
77.4068810694724760 	 -0.0000000000000000 
77.6060802686716755 	 0.0000000000000000 
77.8052794678708750 	 0.0000000000000000 
78.0044786670700745 	 0.0000000000000000 
78.2036778662692740 	 0.0000000000000000 
78.4028770654684735 	 0.0000000000000000 
78.6020762646676729 	 0.0000000000000000 
78.8012754638668724 	 0.0000000000000000 
79.0004746630660719 	 0.0000000000000000 
79.1996738622652714 	 0.0000000000000000 
79.3988730614644709 	 0.0000000000000000 
79.5980722606636704 	 0.0000000000000000 
79.7972714598628698 	 0.0000000000000000 
79.9964706590620693 	 0.0000000000000000 
80.1956698582612688 	 0.0000000000000000 
80.3948690574604683 	 -0.0000000000000000 
80.5940682566596678 	 -0.0000000000000000 
80.7932674558588673 	 -0.0000000000000000 
80.9924666550580383 	 -0.0000000000000000 
81.1916658542572378 	 -0.0000000000000000 
81.3908650534564373 	 -0.0000000000000000 
81.5900642526556368 	 0.0000000000000000 
81.7892634518548363 	 0.0000000000000000 
81.9884626510540357 	 0.0000000000000000 
82.1876618502532352 	 -0.0000000000000000 
82.3868610494524347 	 -0.0000000000000000 
82.5860602486516342 	 -0.0000000000000000 
82.7852594478508337 	 -0.0000000000000000 
82.9844586470500332 	 0.0000000000000000 
83.1836578462492326 	 0.0000000000000000 
83.3828570454484321 	 0.0000000000000001 
83.5820562446476316 	 0.0000000000000001 
83.7812554438468311 	 0.0000000000000001 
83.9804546430460306 	 0.0000000000000001 
84.1796538422452301 	 0.0000000000000000 
84.3788530414444296 	 0.0000000000000000 
84.5780522406436290 	 -0.0000000000000000 
84.7772514398428285 	 -0.0000000000000000 
84.9764506390420280 	 -0.0000000000000000 
85.1756498382412275 	 0.0000000000000000 
85.3748490374404270 	 0.0000000000000000 
85.5740482366396265 	 0.0000000000000000 
85.7732474358388259 	 0.0000000000000000 
85.9724466350380254 	 0.0000000000000000 
86.1716458342372249 	 -0.0000000000000000 
86.3708450334364244 	 -0.0000000000000001 
86.5700442326356239 	 -0.0000000000000001 
86.7692434318348234 	 -0.0000000000000001 
86.9684426310340228 	 -0.0000000000000001 
87.1676418302332223 	 -0.0000000000000001 
87.3668410294324218 	 -0.0000000000000000 
87.5660402286316213 	 -0.0000000000000000 
87.7652394278308208 	 0.0000000000000000 
87.9644386270300203 	 0.0000000000000000 
88.1636378262292197 	 0.0000000000000000 
88.3628370254284192 	 0.0000000000000000 
88.5620362246276187 	 0.0000000000000000 
88.7612354238268182 	 -0.0000000000000000 
88.9604346230260177 	 -0.0000000000000000 
89.1596338222252172 	 -0.0000000000000000 
89.3588330214244166 	 -0.0000000000000000 
89.5580322206236161 	 -0.0000000000000000 
89.7572314198228156 	 0.0000000000000000 
89.9564306190220151 	 0.0000000000000000 
90.1556298182212146 	 0.0000000000000000 
90.3548290174204141 	 0.0000000000000000 
90.5540282166196135 	 0.0000000000000000 
90.7532274158188130 	 0.0000000000000000 


==> pressure_fc.dat <==
-96.2131829100000004 	 0.0000143724125700
-96.0139837108008010 	 0.0000143724118402
-95.8147845116016015 	 0.0000143724112054
-95.6155853124024020 	 0.0000143724106670
-95.4163861132032025 	 0.0000143724102266
-95.2171869140040030 	 0.0000143724098858
-95.0179877148048035 	 0.0000143724096462
-94.8187885156056041 	 0.0000143724095093
-94.6195893164064046 	 0.0000143724094766
-94.4203901172072051 	 0.0000143724095499
-94.2211909180080056 	 0.0000143724097305
-94.0219917188088061 	 0.0000143724100140
-93.8227925196096066 	 0.0000143724103685
-93.6235933204104072 	 0.0000143724107545
-93.4243941212112077 	 0.0000143724111324
-93.2251949220120082 	 0.0000143724114625
-93.0259957228128087 	 0.0000143724117104
-92.8267965236136092 	 0.0000143724118667
-92.6275973244144097 	 0.0000143724119293
-92.4283981252152103 	 0.0000143724118960
-92.2291989260160108 	 0.0000143724117649
-92.0299997268168113 	 0.0000143724115388
-91.8308005276176118 	 0.0000143724112461
-91.6316013284184123 	 0.0000143724109234
-91.4324021292192128 	 0.0000143724106071
-91.2332029300200134 	 0.0000143724103337
-91.0340037308208139 	 0.0000143724101361
-90.8348045316216286 	 0.0000143724100279
-90.6356053324224291 	 0.0000143724100159
-90.4364061332232296 	 0.0000143724101069
-90.2372069340240301 	 0.0000143724103080
-90.0380077348248307 	 0.0000143724106193
-89.8388085356256312 	 0.0000143724110028
-89.6396093364264317 	 0.0000143724114068
-89.4404101372272322 	 0.0000143724117794
-89.2412109380280327 	 0.0000143724120689
-89.0420117388288332 	 0.0000143724122300
-88.8428125396296338 	 0.0000143724122571
-88.6436133404304343 	 0.0000143724121598
-88.4444141412312348 	 0.0000143724119477
-88.2452149420320353 	 0.0000143724116302
-88.0460157428328358 	 0.0000143724112215
-87.8468165436336363 	 0.0000143724107646
-87.6476173444344369 	 0.0000143724103143
-87.4484181452352374 	 0.0000143724099254
-87.2492189460360379 	 0.0000143724096527
-87.0500197468368384 	 0.0000143724095435
-86.8508205476376389 	 0.0000143724095937
-86.6516213484384394 	 0.0000143724097770
-86.4524221492392400 	 0.0000143724100672
-86.2532229500400405 	 0.0000143724104380
-86.0540237508408410 	 0.0000143724108620
-85.8548245516416415 	 0.0000143724113021
-85.6556253524424420 	 0.0000143724117169
-85.4564261532432425 	 0.0000143724120652
-85.2572269540440431 	 0.0000143724123056
-85.0580277548448436 	 0.0000143724124014
-84.8588285556456441 	 0.0000143724123542
-84.6596293564464446 	 0.0000143724121831
-84.4604301572472451 	 0.0000143724119077
-84.2612309580480456 	 0.0000143724115474
-84.0620317588488462 	 0.0000143724111234
-83.8628325596496467 	 0.0000143724106715
-83.6636333604504472 	 0.0000143724102348
-83.4644341612512477 	 0.0000143724098566
-83.2652349620520482 	 0.0000143724095801
-83.0660357628528487 	 0.0000143724094446
-82.8668365636536493 	 0.0000143724094529
-82.6676373644544498 	 0.0000143724095890
-82.4684381652552503 	 0.0000143724098365
-82.2692389660560508 	 0.0000143724101788
-82.0700397668568513 	 0.0000143724105980
-81.8708405676576660 	 0.0000143724110601
-81.6716413684584666 	 0.0000143724115220
-81.4724421692592671 	 0.0000143724119407
-81.2732429700600676 	 0.0000143724122732
-81.0740437708608681 	 0.0000143724124797
-80.8748445716616686 	 0.0000143724125556
-80.6756453724624691 	 0.0000143724125174
-80.4764461732632697 	 0.0000143724123814
-80.2772469740640702 	 0.0000143724121643
-80.0780477748648707 	 0.0000143724118830
-79.8788485756656712 	 0.0000143724115583
-79.6796493764664717 	 0.0000143724112135
-79.4804501772672722 	 0.0000143724108720
-79.2812509780680728 	 0.0000143724105573
-79.0820517788688733 	 0.0000143724102915
-78.8828525796696738 	 0.0000143724100846
-78.6836533804704743 	 0.0000143724099380
-78.4844541812712748 	 0.0000143724098534
-78.2852549820720753 	 0.0000143724098319
-78.0860557828728759 	 0.0000143724098746
-77.8868565836736764 	 0.0000143724099764
-77.6876573844744769 	 0.0000143724101275
-77.4884581852752774 	 0.0000143724103184
-77.2892589860760779 	 0.0000143724105396
-77.0900597868768784 	 0.0000143724107810
-76.8908605876776790 	 0.0000143724110284
-76.6916613884784795 	 0.0000143724112645
-76.4924621892792800 	 0.0000143724114716
-76.2932629900800805 	 0.0000143724116324
-76.0940637908808810 	 0.0000143724117303
-75.8948645916816815 	 0.0000143724117641
-75.6956653924824820 	 0.0000143724117443
-75.4964661932832826 	 0.0000143724116816
-75.2972669940840831 	 0.0000143724115869
-75.0980677948848836 	 0.0000143724114709
-74.8988685956856841 	 0.0000143724113402
-74.6996693964864846 	 0.0000143724111986
-74.5004701972872851 	 0.0000143724110498
-74.3012709980880857 	 0.0000143724108975
-74.1020717988888862 	 0.0000143724107454
-73.9028725996896867 	 0.0000143724105977
-73.7036734004904872 	 0.0000143724104594
-73.5044742012912877 	 0.0000143724103354
-73.3052750020920882 	 0.0000143724102306
-73.1060758028928888 	 0.0000143724101501
-72.9068766036936893 	 0.0000143724101036
-72.7076774044944898 	 0.0000143724101044
-72.5084782052952903 	 0.0000143724101664
-72.3092790060960908 	 0.0000143724103032
-72.1100798068968913 	 0.0000143724105272
-71.9108806076976919 	 0.0000143724108240
-71.7116814084984924 	 0.0000143724111534
-71.5124822092992929 	 0.0000143724114743
-71.3132830101000934 	 0.0000143724117455
-71.1140838109008939 	 0.0000143724119268
-70.9148846117016944 	 0.0000143724120022
-70.7156854125024950 	 0.0000143724119799
-70.5164862133032955 	 0.0000143724118688
-70.3172870141040960 	 0.0000143724116782
-70.1180878149048965 	 0.0000143724114178
-69.9188886157057112 	 0.0000143724111117
-69.7196894165065117 	 0.0000143724107992
-69.5204902173073123 	 0.0000143724105206
-69.3212910181081128 	 0.0000143724103159
-69.1220918189089133 	 0.0000143724102241
-68.9228926197097138 	 0.0000143724102510
-68.7236934205105143 	 0.0000143724103656
-68.5244942213113148 	 0.0000143724105348
-68.3252950221121154 	 0.0000143724107256
-68.1260958229129159 	 0.0000143724109053
-67.9268966237137164 	 0.0000143724110556
-67.7276974245145169 	 0.0000143724111745
-67.5284982253153174 	 0.0000143724112611
-67.3292990261161179 	 0.0000143724113145
-67.1300998269169185 	 0.0000143724113340
-66.9309006277177190 	 0.0000143724113236
-66.7317014285185195 	 0.0000143724112937
-66.5325022293193200 	 0.0000143724112547
-66.3333030301201205 	 0.0000143724112173
-66.1341038309209210 	 0.0000143724111919
-65.9349046317217216 	 0.0000143724111799
-65.7357054325225221 	 0.0000143724111709
-65.5365062333233226 	 0.0000143724111537
-65.3373070341241231 	 0.0000143724111173
-65.1381078349249236 	 0.0000143724110508
-64.9389086357257241 	 0.0000143724109554
-64.7397094365265247 	 0.0000143724108493
-64.5405102373273252 	 0.0000143724107515
-64.3413110381281257 	 0.0000143724106814
-64.1421118389289262 	 0.0000143724106581
-63.9429126397297267 	 0.0000143724106874
-63.7437134405305414 	 0.0000143724107561
-63.5445142413313420 	 0.0000143724108495
-63.3453150421321425 	 0.0000143724109530
-63.1461158429329430 	 0.0000143724110519
-62.9469166437337435 	 0.0000143724111335
-62.7477174445345440 	 0.0000143724111883
-62.5485182453353445 	 0.0000143724112067
-62.3493190461361451 	 0.0000143724111796
-62.1501198469369456 	 0.0000143724110977
-61.9509206477377461 	 0.0000143724109670
-61.7517214485385466 	 0.0000143724108180
-61.5525222493393471 	 0.0000143724106833
-61.3533230501401476 	 0.0000143724105958
-61.1541238509409482 	 0.0000143724105877
-60.9549246517417487 	 0.0000143724106718
-60.7557254525425492 	 0.0000143724108266
-60.5565262533433497 	 0.0000143724110275
-60.3573270541441502 	 0.0000143724112498
-60.1581278549449507 	 0.0000143724114688
-59.9589286557457513 	 0.0000143724116598
-59.7597294565465518 	 0.0000143724117984
-59.5605302573473523 	 0.0000143724118600
-59.3613310581481528 	 0.0000143724118201
-59.1621318589489533 	 0.0000143724116543
-58.9629326597497538 	 0.0000143724113641
-58.7637334605505544 	 0.0000143724109999
-58.5645342613513549 	 0.0000143724106176
-58.3653350621521554 	 0.0000143724102730
-58.1661358629529559 	 0.0000143724100220
-57.9669366637537564 	 0.0000143724099008
-57.7677374645545569 	 0.0000143724099060
-57.5685382653553575 	 0.0000143724100298
-57.3693390661561580 	 0.0000143724102642
-57.1701398669569585 	 0.0000143724106010
-56.9709406677577590 	 0.0000143724110160
-56.7717414685585595 	 0.0000143724114502
-56.5725422693593600 	 0.0000143724118405
-56.3733430701601606 	 0.0000143724121234
-56.1741438709609611 	 0.0000143724122357
-55.9749446717617616 	 0.0000143724121453
-55.7757454725625621 	 0.0000143724118900
-55.5765462733633626 	 0.0000143724115172
-55.3773470741641631 	 0.0000143724110742
-55.1781478749649636 	 0.0000143724106085
-54.9789486757657642 	 0.0000143724101659
-54.7797494765665647 	 0.0000143724097879
-54.5805502773673652 	 0.0000143724095158
-54.3813510781681657 	 0.0000143724093908
-54.1821518789689662 	 0.0000143724094538
-53.9829526797697667 	 0.0000143724097195
-53.7837534805705815 	 0.0000143724101352
-53.5845542813713820 	 0.0000143724106378
-53.3853550821721825 	 0.0000143724111642
-53.1861558829729830 	 0.0000143724116515
-52.9869566837737835 	 0.0000143724120489
-52.7877574845745841 	 0.0000143724123387
-52.5885582853753846 	 0.0000143724125086
-52.3893590861761851 	 0.0000143724125464
-52.1901598869769856 	 0.0000143724124399
-51.9909606877777861 	 0.0000143724121901
-51.7917614885785866 	 0.0000143724118356
-51.5925622893793872 	 0.0000143724114214
-51.3933630901801877 	 0.0000143724109926
-51.1941638909809882 	 0.0000143724105945
-50.9949646917817887 	 0.0000143724102642
-50.7957654925825892 	 0.0000143724100148
-50.5965662933833897 	 0.0000143724098548
-50.3973670941841903 	 0.0000143724097927
-50.1981678949849908 	 0.0000143724098373
-49.9989686957857913 	 0.0000143724099888
-49.7997694965865918 	 0.0000143724102220
-49.6005702973873923 	 0.0000143724105062
-49.4013710981881928 	 0.0000143724108109
-49.2021718989889933 	 0.0000143724111055
-49.0029726997897939 	 0.0000143724113633
-48.8037735005905944 	 0.0000143724115710
-48.6045743013913949 	 0.0000143724117181
-48.4053751021921954 	 0.0000143724117941
-48.2061759029929959 	 0.0000143724117883
-48.0069767037937964 	 0.0000143724116965
-47.8077775045945970 	 0.0000143724115366
-47.6085783053953975 	 0.0000143724113314
-47.4093791061961980 	 0.0000143724111038
-47.2101799069969985 	 0.0000143724108767
-47.0109807077977990 	 0.0000143724106704
-46.8117815085985995 	 0.0000143724104955
-46.6125823093994001 	 0.0000143724103600
-46.4133831102002006 	 0.0000143724102721
-46.2141839110010011 	 0.0000143724102400
-46.0149847118018016 	 0.0000143724102691
-45.8157855126026021 	 0.0000143724103542
-45.6165863134034026 	 0.0000143724104871
-45.4173871142042032 	 0.0000143724106599
-45.2181879150050037 	 0.0000143724108645
-45.0189887158058042 	 0.0000143724110907
-44.8197895166066047 	 0.0000143724113185
-44.6205903174074052 	 0.0000143724115255
-44.4213911182082057 	 0.0000143724116894
-44.2221919190090063 	 0.0000143724117875
-44.0229927198098068 	 0.0000143724118026
-43.8237935206106215 	 0.0000143724117409
-43.6245943214114220 	 0.0000143724116155
-43.4253951222122225 	 0.0000143724114392
-43.2261959230130230 	 0.0000143724112250
-43.0269967238138236 	 0.0000143724109880
-42.8277975246146241 	 0.0000143724107530
-42.6285983254154246 	 0.0000143724105481
-42.4293991262162251 	 0.0000143724104012
-42.2301999270170256 	 0.0000143724103403
-42.0310007278178261 	 0.0000143724103853
-41.8318015286186267 	 0.0000143724105140
-41.6326023294194272 	 0.0000143724106907
-41.4334031302202277 	 0.0000143724108797
-41.2342039310210282 	 0.0000143724110453
-41.0350047318218287 	 0.0000143724111568
-40.8358055326226292 	 0.0000143724112102
-40.6366063334234298 	 0.0000143724112107
-40.4374071342242303 	 0.0000143724111635
-40.2382079350250308 	 0.0000143724110740
-40.0390087358258313 	 0.0000143724109498
-39.8398095366266318 	 0.0000143724108131
-39.6406103374274323 	 0.0000143724106916
-39.4414111382282329 	 0.0000143724106126
-39.2422119390290334 	 0.0000143724106038
-39.0430127398298339 	 0.0000143724106860
-38.8438135406306344 	 0.0000143724108389
-38.6446143414314349 	 0.0000143724110266
-38.4454151422322354 	 0.0000143724112128
-38.2462159430330360 	 0.0000143724113615
-38.0470167438338365 	 0.0000143724114410
-37.8478175446346370 	 0.0000143724114495
-37.6486183454354375 	 0.0000143724113970
-37.4494191462362380 	 0.0000143724112939
-37.2502199470370385 	 0.0000143724111503
-37.0510207478378391 	 0.0000143724109775
-36.8518215486386396 	 0.0000143724107933
-36.6526223494394401 	 0.0000143724106186
-36.4534231502402406 	 0.0000143724104742
-36.2542239510410411 	 0.0000143724103810
-36.0550247518418416 	 0.0000143724103567
-35.8558255526426422 	 0.0000143724103973
-35.6566263534434427 	 0.0000143724104885
-35.4574271542442432 	 0.0000143724106157
-35.2582279550450437 	 0.0000143724107648
-35.0590287558458442 	 0.0000143724109217
-34.8598295566466447 	 0.0000143724110771
-34.6606303574474452 	 0.0000143724112234
-34.4614311582482458 	 0.0000143724113530
-34.2622319590490463 	 0.0000143724114586
-34.0630327598498468 	 0.0000143724115322
-33.8638335606506615 	 0.0000143724115641
-33.6646343614514620 	 0.0000143724115429
-33.4654351622522626 	 0.0000143724114575
-33.2662359630530631 	 0.0000143724112969
-33.0670367638538494 	 0.0000143724110525
-32.8678375646546499 	 0.0000143724107399
-32.6686383654554504 	 0.0000143724103879
-32.4694391662562509 	 0.0000143724100254
-32.2702399670570514 	 0.0000143724096812
-32.0710407678578520 	 0.0000143724093839
-31.8718415686586560 	 0.0000143724091604
-31.6726423694594565 	 0.0000143724090363
-31.4734431702602713 	 0.0000143724090373
-31.2742439710610718 	 0.0000143724091893
-31.0750447718618723 	 0.0000143724095138
-30.8758455726626728 	 0.0000143724099903
-30.6766463734634733 	 0.0000143724105728
-30.4774471742642739 	 0.0000143724112150
-30.2782479750650744 	 0.0000143724118707
-30.0790487758658749 	 0.0000143724124965
-29.8798495766666754 	 0.0000143724130830
-29.6806503774674759 	 0.0000143724136425
-29.4814511782682764 	 0.0000143724141873
-29.2822519790690770 	 0.0000143724147300
-29.0830527798698775 	 0.0000143724152867
-28.8838535806706780 	 0.0000143724159170
-28.6846543814714785 	 0.0000143724167096
-28.4854551822722790 	 0.0000143724177538
-28.2862559830730795 	 0.0000143724191388
-28.0870567838738801 	 0.0000143724209544
-27.8878575846746806 	 0.0000143724232966
-27.6886583854754811 	 0.0000143724262656
-27.4894591862762816 	 0.0000143724299620
-27.2902599870770821 	 0.0000143724344860
-27.0910607878778826 	 0.0000143724399402
-26.8918615886786831 	 0.0000143724464566
-26.6926623894794837 	 0.0000143724541893
-26.4934631902802842 	 0.0000143724632927
-26.2942639910810847 	 0.0000143724739215
-26.0950647918818852 	 0.0000143724862354
-25.8958655926826857 	 0.0000143725004786
-25.6966663934834862 	 0.0000143725169609
-25.4974671942842868 	 0.0000143725359937
-25.2982679950850873 	 0.0000143725578887
-25.0990687958858878 	 0.0000143725829641
-24.8998695966866883 	 0.0000143726116493
-24.7006703974874888 	 0.0000143726444659
-24.5014711982882893 	 0.0000143726819380
-24.3022719990890899 	 0.0000143727245899
-24.1030727998898904 	 0.0000143727729486
-23.9038736006906909 	 0.0000143728275965
-23.7046744014914914 	 0.0000143728891635
-23.5054752022922919 	 0.0000143729582812
-23.3062760030930924 	 0.0000143730355813
-23.1070768038938930 	 0.0000143731216873
-22.9078776046946935 	 0.0000143732170644
-22.7086784054954940 	 0.0000143733220322
-22.5094792062962945 	 0.0000143734369049
-22.3102800070970950 	 0.0000143735619966
-22.1110808078978955 	 0.0000143736975830
-21.9118816086986961 	 0.0000143738431009
-21.7126824094994966 	 0.0000143739971755
-21.5134832103003113 	 0.0000143741583990
-21.3142840111011118 	 0.0000143743253633
-21.1150848119019123 	 0.0000143744965461
-20.9158856127027128 	 0.0000143746676992
-20.7166864135035134 	 0.0000143748317945
-20.5174872143043139 	 0.0000143749816784
-20.3182880151051144 	 0.0000143751101977
-20.1190888159059149 	 0.0000143752099268
-19.9198896167067154 	 0.0000143752662868
-19.7206904175075159 	 0.0000143752570102
-19.5214912183083165 	 0.0000143751594504
-19.3222920191091170 	 0.0000143749509608
-19.1230928199099175 	 0.0000143746083245
-18.9238936207107180 	 0.0000143740917239
-18.7246944215115185 	 0.0000143733425380
-18.5254952223123190 	 0.0000143723011324
-18.3262960231131196 	 0.0000143709078731
-18.1270968239139201 	 0.0000143691020351
-17.9278976247147206 	 0.0000143667875571
-17.7286984255155211 	 0.0000143638261913
-17.5294992263163216 	 0.0000143600772148
-17.3303000271171221 	 0.0000143553999053
-17.1311008279179227 	 0.0000143496516403
-16.9319016287187232 	 0.0000143426209505
-16.7327024295195237 	 0.0000143340097224
-16.5335032303203242 	 0.0000143235143244
-16.3343040311211247 	 0.0000143108311247
-16.1351048319219252 	 0.0000142956535127
-15.9359056327227258 	 0.0000142775533760
-15.7367064335235263 	 0.0000142559413897
-15.5375072343243268 	 0.0000142302171082
-15.3383080351251273 	 0.0000141997800859
-15.1391088359259278 	 0.0000141640259762
-14.9399096367267283 	 0.0000141221701610
-14.7407104375275289 	 0.0000140731757968
-14.5415112383283294 	 0.0000140159872368
-14.3423120391291299 	 0.0000139495488346
-14.1431128399299304 	 0.0000138728014840
-13.9439136407307309 	 0.0000137845035837
-13.7447144415315314 	 0.0000136831442162
-13.5455152423323320 	 0.0000135671908116
-13.3463160431331325 	 0.0000134351108000
-13.1471168439339330 	 0.0000132853738163
-12.9479176447347335 	 0.0000131165833881
-12.7487184455355340 	 0.0000129275515082
-12.5495192463363345 	 0.0000127171082111
-12.3503200471371350 	 0.0000124840835311
-12.1511208479379356 	 0.0000122273256008
-11.9519216487387361 	 0.0000119469603001
-11.7527224495395366 	 0.0000116452130065
-11.5535232503403513 	 0.0000113245043598
-11.3543240511411518 	 0.0000109872550000
-11.1551248519419524 	 0.0000106359408800
-10.9559256527427529 	 0.0000102776288917
-10.7567264535435534 	 0.0000099273495826
-10.5575272543443539 	 0.0000096009281962
-10.3583280551451544 	 0.0000093141899755
-10.1591288559459549 	 0.0000090830551980
-9.9599296567467555 	 0.0000089328377212
-9.7607304575475560 	 0.0000089060598765
-9.5615312583483565 	 0.0000090470839295
-9.3623320591491570 	 0.0000094002721455
-9.1631328599499575 	 0.0000100101148578
-8.9639336607507580 	 0.0000109364072835
-8.7647344615515586 	 0.0000122685666432
-8.5655352623523591 	 0.0000140993992947
-8.3663360631531596 	 0.0000165217115958
-8.1671368639539601 	 0.0000196282186792
-7.9679376647547606 	 0.0000234982177468
-7.7687384655555611 	 0.0000281835568812
-7.5695392663563617 	 0.0000337327274503
-7.3703400671571622 	 0.0000401942208220
-7.1711408679579627 	 0.0000476160714649
-6.9719416687587632 	 0.0000559618190398
-6.7727424695595637 	 0.0000650122235753
-6.5735432703603642 	 0.0000745241795547
-6.3743440711611647 	 0.0000842545814616
-6.1751448719619653 	 0.0000939583327658
-5.9759456727627658 	 0.0001029152772821
-5.7767464735635663 	 0.0001093180651743
-5.5775472743643668 	 0.0001112079204011
-5.3783480751651673 	 0.0001066260669214
-5.1791488759659678 	 0.0000936126391670
-4.9799496767667684 	 0.0000698614836657
-4.7807504775675689 	 0.0000322276232399
-4.5815512783683694 	 -0.0000225584432619
-4.3823520791691699 	 -0.0000977662169913
-4.1831528799699704 	 -0.0001966667410544
-3.9839536807707709 	 -0.0003232107171209
-3.7847544815715715 	 -0.0004830923286539
-3.5855552823723720 	 -0.0006822814153729
-3.3863560831731725 	 -0.0009267478169974
-3.1871568839739730 	 -0.0011924431143966
-2.9879576847747735 	 -0.0014935587584836
-2.7887584855755740 	 -0.0018273228447779
-2.5895592863763746 	 -0.0021795845908684
-2.3903600871771751 	 -0.0024901932143436
-2.1911608879779756 	 -0.0026880020591155
-1.9919616887787761 	 -0.0026987348980085
-1.7927624895795766 	 -0.0024493031770132
-1.5935632903803914 	 -0.0018409917577740
-1.3943640911811919 	 -0.0011552691541346
-1.1951648919819924 	 -0.0002073315664415
-0.9959656927827929 	 0.0009863701606834
-0.7967664935835934 	 0.0022833224745053
-0.5975672943843939 	 0.0035170167545576
-0.3983680951851944 	 0.0045209443803738
-0.1991688959859950 	 0.0051286121595698
0.0000303032132045 	 0.0052277985593117
0.1992295024124040 	 0.0048822465477404
0.3984287016116035 	 0.0041912985220431
0.5976279008108030 	 0.0032542968794068
0.7968271000100025 	 0.0021705835460645
0.9960262992092019 	 0.0010352028368013
1.1952254984084014 	 -0.0000715917173532
1.3944246976076009 	 -0.0010727261234379
1.5936238968068004 	 -0.0018911263884918
1.7928230960059999 	 -0.0024497192041840
1.9920222952051994 	 -0.0026987348980085
2.1912214944043988 	 -0.0026881825357606
2.3904206936035983 	 -0.0024908575132819
2.5896198928027978 	 -0.0021795552264138
2.7888190920019973 	 -0.0018270710588830
2.9880182912011968 	 -0.0014939029167374
3.1872174904003963 	 -0.0011928195969466
3.3864166895995957 	 -0.0009250120373653
3.5856158887987952 	 -0.0006916711758486
3.7848150879979947 	 -0.0004939879502512
3.9840142871971942 	 -0.0003323214976678
4.1832134863963937 	 -0.0002036019007522
4.3824126855955932 	 -0.0001038757410568
4.5816118847947926 	 -0.0000291895992634
4.7808110839939921 	 0.0000244099439461
4.9800102831931916 	 0.0000607148772221
5.1792094823923911 	 0.0000828103027482
5.3784086815915906 	 0.0000935878890064
5.5776078807907901 	 0.0000959392996286
5.7768070799899895 	 0.0000927561982469
5.9760062791891890 	 0.0000866111414529
6.1752054783883885 	 0.0000785922427774
6.3744046775875880 	 0.0000693562958427
6.5736038767867875 	 0.0000595600470049
6.7728030759859870 	 0.0000498602426201
6.9720022751851864 	 0.0000408297070121
7.1712014743843859 	 0.0000326264460963
7.3704006735835854 	 0.0000252805258717
7.5695998727827849 	 0.0000188219759677
7.7687990719819844 	 0.0000132808260134
7.9679982711811839 	 0.0000086707778141
8.1671974703803834 	 0.0000049197518099
8.3663966695795686 	 0.0000019275960649
8.5655958687787681 	 -0.0000004058574155
8.7647950679779676 	 -0.0000021807766257
8.9639942671771671 	 -0.0000034928497658
9.1631934663763666 	 -0.0000044127402790
9.3623926655755660 	 -0.0000050024260444
9.5615918647747655 	 -0.0000053238763390
9.7607910639739650 	 -0.0000054390604397
9.9599902631731645 	 -0.0000054059691923
10.1591894623723640 	 -0.0000052589520778
10.3583886615715635 	 -0.0000050236603192
10.5575878607707629 	 -0.0000047257316345
10.7567870599699624 	 -0.0000043908037415
10.9559862591691619 	 -0.0000040425242402
11.1551854583683614 	 -0.0000036919535506
11.3543846575675609 	 -0.0000033452452542
11.5535838567667604 	 -0.0000030085417999
11.7527830559659598 	 -0.0000026879856368
11.9519822551651593 	 -0.0000023891061694
12.1511814543643588 	 -0.0000021133031848
12.3503806535635583 	 -0.0000018602716586
12.5495798527627578 	 -0.0000016297012023
12.7487790519619573 	 -0.0000014212814275
12.9479782511611567 	 -0.0000012345901000
13.1471774503603562 	 -0.0000010684019673
13.3463766495595557 	 -0.0000009211408901
13.5455758487587552 	 -0.0000007912292585
13.7447750479579547 	 -0.0000006770894629
13.9439742471571542 	 -0.0000005771695203
14.1431734463563537 	 -0.0000004901137188
14.3423726455555531 	 -0.0000004146570778
14.5415718447547526 	 -0.0000003495351073
14.7407710439539521 	 -0.0000002934833172
14.9399702431531516 	 -0.0000002452749404
15.1391694423523511 	 -0.0000002039916836
15.3383686415515506 	 -0.0000001688660444
15.5375678407507500 	 -0.0000001391315457
15.7367670399499495 	 -0.0000001140217103
15.9359662391491490 	 -0.0000000927954095
16.1351654383483485 	 -0.0000000749330648
16.3343646375475480 	 -0.0000000600295672
16.5335638367467475 	 -0.0000000476807654
16.7327630359459469 	 -0.0000000374825082
16.9319622351451464 	 -0.0000000290442026
17.1311614343443459 	 -0.0000000221020620
17.3303606335435454 	 -0.0000000164615199
17.5295598327427449 	 -0.0000000119287102
17.7287590319419444 	 -0.0000000083097664
17.9279582311411438 	 -0.0000000054172646
18.1271574303403433 	 -0.0000000031283385
18.3263566295395286 	 -0.0000000013573389
18.5255558287387281 	 -0.0000000000190645
18.7247550279379276 	 0.0000000009716857
18.9239542271371270 	 0.0000000016973322
19.1231534263363265 	 0.0000000022103993
19.3223526255355260 	 0.0000000025452164
19.5215518247347255 	 0.0000000027358553
19.7207510239339250 	 0.0000000028163877
19.9199502231331245 	 0.0000000028197768
20.1191494223323240 	 0.0000000027661774
20.3183486215315234 	 0.0000000026675176
20.5175478207307229 	 0.0000000025355902
20.7167470199299224 	 0.0000000023821877
20.9159462191291219 	 0.0000000022187027
21.1151454183283214 	 0.0000000020515520
21.3143446175275209 	 0.0000000018837802
21.5135438167267203 	 0.0000000017183682
21.7127430159259198 	 0.0000000015582967
21.9119422151251193 	 0.0000000014064278
22.1111414143243188 	 0.0000000012640280
22.3103406135235183 	 0.0000000011312237
22.5095398127227178 	 0.0000000010081166
22.7087390119219172 	 0.0000000008948086
22.9079382111211167 	 0.0000000007913770
23.1071374103203162 	 0.0000000006975472
23.3063366095195157 	 0.0000000006127792
23.5055358087187152 	 0.0000000005365267
23.7047350079179147 	 0.0000000004682430
23.9039342071171141 	 0.0000000004073813
24.1031334063163136 	 0.0000000003533864
24.3023326055155131 	 0.0000000003056965
24.5015318047147126 	 0.0000000002637498
24.7007310039139121 	 0.0000000002269845
24.8999302031131116 	 0.0000000001948427
25.0991294023123110 	 0.0000000001668344
25.2983286015115105 	 0.0000000001425268
25.4975278007107100 	 0.0000000001214887
25.6967269999099095 	 0.0000000001032888
25.8959261991091090 	 0.0000000000875018
26.0951253983083085 	 0.0000000000738104
26.2943245975075079 	 0.0000000000619926
26.4935237967067074 	 0.0000000000518298
26.6927229959059069 	 0.0000000000431035
26.8919221951051064 	 0.0000000000355981
27.0911213943043059 	 0.0000000000291607
27.2903205935035054 	 0.0000000000236973
27.4895197927027048 	 0.0000000000191155
27.6887189919019043 	 0.0000000000153235
27.8879181911011038 	 0.0000000000122292
28.0871173903003033 	 0.0000000000097459
28.2863165894994886 	 0.0000000000077915
28.4855157886986881 	 0.0000000000062843
28.6847149878978875 	 0.0000000000051426
28.8839141870970870 	 0.0000000000042849
29.0831133862962865 	 0.0000000000036417
29.2823125854954860 	 0.0000000000031551
29.4815117846946855 	 0.0000000000027681
29.6807109838938850 	 0.0000000000024235
29.8799101830930844 	 0.0000000000020651
30.0791093822922839 	 0.0000000000016621
30.2783085814914834 	 0.0000000000012114
30.4775077806906829 	 0.0000000000007112
30.6767069798898824 	 0.0000000000001600
30.8759061790890961 	 -0.0000000000004433
31.0751053782882956 	 -0.0000000000010754
31.2743045774874950 	 -0.0000000000016853
31.4735037766866945 	 -0.0000000000022205
31.6727029758858940 	 -0.0000000000026287
31.8719021750850935 	 -0.0000000000028580
32.0711013742842965 	 -0.0000000000028851
32.2703005734834960 	 -0.0000000000027199
32.4694997726826955 	 -0.0000000000023750
32.6686989718818950 	 -0.0000000000018625
32.8678981710810945 	 -0.0000000000011954
33.0670973702802939 	 -0.0000000000004152
33.2662965694794650 	 0.0000000000004007
33.4654957686786645 	 0.0000000000011726
33.6646949678778640 	 0.0000000000018205
33.8638941670770635 	 0.0000000000022656
34.0630933662762629 	 0.0000000000024706
34.2622925654754624 	 0.0000000000024536
34.4614917646746619 	 0.0000000000022366
34.6606909638738614 	 0.0000000000018418
34.8598901630730609 	 0.0000000000012916
35.0590893622722604 	 0.0000000000006271
35.2582885614714598 	 -0.0000000000000841
35.4574877606706593 	 -0.0000000000007726
35.6566869598698588 	 -0.0000000000013689
35.8558861590690583 	 -0.0000000000018040
36.0550853582682578 	 -0.0000000000020432
36.2542845574674573 	 -0.0000000000021026
36.4534837566666567 	 -0.0000000000020022
36.6526829558658562 	 -0.0000000000017624
36.8518821550650557 	 -0.0000000000014036
37.0510813542642552 	 -0.0000000000009563
37.2502805534634547 	 -0.0000000000004670
37.4494797526626542 	 0.0000000000000164
37.6486789518618536 	 0.0000000000004459
37.8478781510610531 	 0.0000000000007740
38.0470773502602526 	 0.0000000000009752
38.2462765494594521 	 0.0000000000010613
38.4454757486586516 	 0.0000000000010476
38.6446749478578511 	 0.0000000000009492
38.8438741470570505 	 0.0000000000007815
39.0430733462562500 	 0.0000000000005634
39.2422725454554495 	 0.0000000000003200
39.4414717446546490 	 0.0000000000000775
39.6406709438538485 	 -0.0000000000001383
39.8398701430530480 	 -0.0000000000003017
40.0390693422522475 	 -0.0000000000003980
40.2382685414514469 	 -0.0000000000004334
40.4374677406506464 	 -0.0000000000004164
40.6366669398498459 	 -0.0000000000003556
40.8358661390490454 	 -0.0000000000002595
41.0350653382482449 	 -0.0000000000001386
41.2342645374474444 	 -0.0000000000000072
41.4334637366466438 	 0.0000000000001199
41.6326629358458433 	 0.0000000000002279
41.8318621350450428 	 0.0000000000003021
42.0310613342442423 	 0.0000000000003338
42.2302605334434418 	 0.0000000000003269
42.4294597326426413 	 0.0000000000002868
42.6286589318418407 	 0.0000000000002190
42.8278581310410402 	 0.0000000000001290
43.0270573302402397 	 0.0000000000000234
43.2262565294394392 	 -0.0000000000000888
43.4254557286386387 	 -0.0000000000001982
43.6246549278378382 	 -0.0000000000002956
43.8238541270370376 	 -0.0000000000003714
44.0230533262362371 	 -0.0000000000004181
44.2222525254354366 	 -0.0000000000004318
44.4214517246346361 	 -0.0000000000004091
44.6206509238338356 	 -0.0000000000003467
44.8198501230330351 	 -0.0000000000002413
45.0190493222322345 	 -0.0000000000000946
45.2182485214314340 	 0.0000000000000797
45.4174477206306335 	 0.0000000000002658
45.6166469198298330 	 0.0000000000004481
45.8158461190290325 	 0.0000000000006109
46.0150453182282320 	 0.0000000000007394
46.2142445174274314 	 0.0000000000008210
46.4134437166266309 	 0.0000000000008433
46.6126429158258304 	 0.0000000000007940
46.8118421150250299 	 0.0000000000006610
47.0110413142242294 	 0.0000000000004429
47.2102405134234289 	 0.0000000000001685
47.4094397126226283 	 -0.0000000000001283
47.6086389118218278 	 -0.0000000000004132
47.8078381110210273 	 -0.0000000000006525
48.0070373102202268 	 -0.0000000000008190
48.2062365094194263 	 -0.0000000000009060
48.4054357086186258 	 -0.0000000000009105
48.6046349078178253 	 -0.0000000000008293
48.8038341070170247 	 -0.0000000000006594
49.0030333062162242 	 -0.0000000000004079
49.2022325054154237 	 -0.0000000000001130
49.4014317046146232 	 0.0000000000001809
49.6006309038138227 	 0.0000000000004294
49.7998301030130222 	 0.0000000000005882
49.9990293022122216 	 0.0000000000006273
50.1982285014114211 	 0.0000000000005638
50.3974277006106206 	 0.0000000000004247
50.5966268998098201 	 0.0000000000002367
50.7958260990090196 	 0.0000000000000267
50.9950252982082191 	 -0.0000000000001798
51.1942244974074185 	 -0.0000000000003622
51.3934236966066180 	 -0.0000000000005010
51.5926228958058175 	 -0.0000000000005767
51.7918220950050170 	 -0.0000000000005697
51.9910212942042165 	 -0.0000000000004701
52.1902204934034160 	 -0.0000000000003042
52.3894196926026154 	 -0.0000000000001063
52.5886188918018149 	 0.0000000000000891
52.7878180910010144 	 0.0000000000002476
52.9870172902002139 	 0.0000000000003426
53.1862164893993850 	 0.0000000000003783
53.3854156885985844 	 0.0000000000003665
53.5846148877977839 	 0.0000000000003192
53.7838140869969834 	 0.0000000000002479
53.9830132861961829 	 0.0000000000001648
54.1822124853953824 	 0.0000000000000816
54.3814116845945819 	 0.0000000000000105
54.5806108837937813 	 -0.0000000000000366
54.7798100829929808 	 -0.0000000000000477
54.9790092821921803 	 -0.0000000000000153
55.1782084813913798 	 0.0000000000000475
55.3774076805905793 	 0.0000000000001220
55.5766068797897788 	 0.0000000000001895
55.7758060789889782 	 0.0000000000002314
55.9750052781881777 	 0.0000000000002324
56.1742044773873772 	 0.0000000000001934
56.3734036765865767 	 0.0000000000001199
56.5726028757857762 	 0.0000000000000175
56.7718020749849757 	 -0.0000000000001080
56.9710012741841751 	 -0.0000000000002497
57.1702004733833746 	 -0.0000000000003925
57.3693996725825741 	 -0.0000000000005194
57.5685988717817736 	 -0.0000000000006129
57.7677980709809731 	 -0.0000000000006559
57.9669972701801726 	 -0.0000000000006350
58.1661964693793720 	 -0.0000000000005575
58.3653956685785715 	 -0.0000000000004377
58.5645948677777710 	 -0.0000000000002898
58.7637940669769705 	 -0.0000000000001281
58.9629932661761700 	 0.0000000000000335
59.1621924653753695 	 0.0000000000001826
59.3613916645745689 	 0.0000000000003075
59.5605908637737684 	 0.0000000000003965
59.7597900629729679 	 0.0000000000004379
59.9589892621721674 	 0.0000000000004232
60.1581884613713669 	 0.0000000000003649
60.3573876605705664 	 0.0000000000002832
60.5565868597697659 	 0.0000000000001982
60.7557860589689653 	 0.0000000000001300
60.9549852581681648 	 0.0000000000000955
61.1541844573673643 	 0.0000000000000898
61.3533836565665638 	 0.0000000000000995
61.5525828557657633 	 0.0000000000001113
61.7517820549649628 	 0.0000000000001117
61.9509812541641622 	 0.0000000000000894
62.1501804533633617 	 0.0000000000000466
62.3493796525625612 	 -0.0000000000000090
62.5485788517617607 	 -0.0000000000000694
62.7477780509609602 	 -0.0000000000001269
62.9469772501601597 	 -0.0000000000001737
63.1461764493593591 	 -0.0000000000002026
63.3453756485585586 	 -0.0000000000002070
63.5445748477577581 	 -0.0000000000001800
63.7437740469569576 	 -0.0000000000001149
63.9429732461561571 	 -0.0000000000000074
64.1421724453553566 	 0.0000000000001268
64.3413716445545560 	 0.0000000000002629
64.5405708437537555 	 0.0000000000003761
64.7397700429529550 	 0.0000000000004414
64.9389692421521545 	 0.0000000000004372
65.1381684413513540 	 0.0000000000003681
65.3373676405505535 	 0.0000000000002518
65.5365668397497529 	 0.0000000000001063
65.7357660389489524 	 -0.0000000000000508
65.9349652381481519 	 -0.0000000000002018
66.1341644373473514 	 -0.0000000000003326
66.3333636365465509 	 -0.0000000000004308
66.5325628357457504 	 -0.0000000000004837
66.7317620349449498 	 -0.0000000000004791
66.9309612341441493 	 -0.0000000000004068
67.1301604333433488 	 -0.0000000000002807
67.3293596325425483 	 -0.0000000000001275
67.5285588317417478 	 0.0000000000000256
67.7277580309409473 	 0.0000000000001517
67.9269572301401467 	 0.0000000000002260
68.1261564293393462 	 0.0000000000002460
68.3253556285385457 	 0.0000000000002220
68.5245548277377452 	 0.0000000000001648
68.7237540269369447 	 0.0000000000000850
68.9229532261361442 	 -0.0000000000000063
69.1221524253353437 	 -0.0000000000000943
69.3213516245345431 	 -0.0000000000001618
69.5205508237337426 	 -0.0000000000001914
69.7197500229329421 	 -0.0000000000001658
69.9189492221321416 	 -0.0000000000000700
70.1181484213313411 	 0.0000000000000840
70.3173476205305406 	 0.0000000000002669
70.5165468197297400 	 0.0000000000004490
70.7157460189289395 	 0.0000000000006005
70.9149452181281390 	 0.0000000000006932
71.1141444173273385 	 0.0000000000007170
71.3133436165265380 	 0.0000000000006745
71.5125428157257375 	 0.0000000000005685
71.7117420149249369 	 0.0000000000004018
71.9109412141241364 	 0.0000000000001783
72.1101404133233359 	 -0.0000000000000837
72.3093396125225354 	 -0.0000000000003553
72.5085388117217349 	 -0.0000000000006075
72.7077380109209344 	 -0.0000000000008110
72.9069372101201338 	 -0.0000000000009381
73.1061364093193049 	 -0.0000000000009798
73.3053356085185044 	 -0.0000000000009415
73.5045348077177039 	 -0.0000000000008288
73.7037340069169034 	 -0.0000000000006477
73.9029332061161028 	 -0.0000000000004046
74.1021324053153023 	 -0.0000000000001203
74.3013316045145018 	 0.0000000000001730
74.5005308037137013 	 0.0000000000004430
74.6997300029129008 	 0.0000000000006574
74.8989292021121003 	 0.0000000000007848
75.0981284013112997 	 0.0000000000008155
75.2973276005104992 	 0.0000000000007578
75.4965267997096987 	 0.0000000000006204
75.6957259989088982 	 0.0000000000004123
75.8949251981080977 	 0.0000000000001431
76.0941243973072972 	 -0.0000000000001623
76.2933235965064966 	 -0.0000000000004654
76.4925227957056961 	 -0.0000000000007272
76.6917219949048956 	 -0.0000000000009087
76.8909211941040951 	 -0.0000000000009724
77.0901203933032946 	 -0.0000000000009124
77.2893195925024941 	 -0.0000000000007527
77.4885187917016935 	 -0.0000000000005183
77.6877179909008930 	 -0.0000000000002342
77.8869171901000925 	 0.0000000000000743
78.0861163892992920 	 0.0000000000003797
78.2853155884984915 	 0.0000000000006523
78.4845147876976910 	 0.0000000000008623
78.6837139868968904 	 0.0000000000009796
78.8829131860960899 	 0.0000000000009757
79.0821123852952894 	 0.0000000000008517
79.2813115844944889 	 0.0000000000006400
79.4805107836936884 	 0.0000000000003746
79.6797099828928879 	 0.0000000000000893
79.8789091820920873 	 -0.0000000000001821
80.0781083812912868 	 -0.0000000000004146
80.2773075804904863 	 -0.0000000000005926
80.4765067796896858 	 -0.0000000000007007
80.6757059788888853 	 -0.0000000000007239
80.8749051780880848 	 -0.0000000000006475
81.0741043772872843 	 -0.0000000000004789
81.2733035764864837 	 -0.0000000000002508
81.4725027756856832 	 0.0000000000000029
81.6717019748848827 	 0.0000000000002481
81.8709011740840822 	 0.0000000000004512
82.0701003732832817 	 0.0000000000005912
82.2692995724824812 	 0.0000000000006633
82.4684987716816806 	 0.0000000000006634
82.6676979708808801 	 0.0000000000005875
82.8668971700800796 	 0.0000000000004320
83.0660963692792791 	 0.0000000000002097
83.2652955684784786 	 -0.0000000000000451
83.4644947676776781 	 -0.0000000000002969
83.6636939668768775 	 -0.0000000000005102
83.8628931660760770 	 -0.0000000000006497
84.0620923652752765 	 -0.0000000000007002
84.2612915644744760 	 -0.0000000000006735
84.4604907636736755 	 -0.0000000000005834
84.6596899628728750 	 -0.0000000000004436
84.8588891620720744 	 -0.0000000000002680
85.0580883612712739 	 -0.0000000000000721
85.2572875604704734 	 0.0000000000001259
85.4564867596696729 	 0.0000000000003074
85.6556859588688724 	 0.0000000000004541
85.8548851580680719 	 0.0000000000005478
86.0540843572672713 	 0.0000000000005815
86.2532835564664708 	 0.0000000000005657
86.4524827556656703 	 0.0000000000005121
86.6516819548648698 	 0.0000000000004324
86.8508811540640693 	 0.0000000000003385
87.0500803532632688 	 0.0000000000002380
87.2492795524624682 	 0.0000000000001320
87.4484787516616677 	 0.0000000000000212
87.6476779508608672 	 -0.0000000000000939
87.8468771500600667 	 -0.0000000000002126
88.0460763492592662 	 -0.0000000000003298
88.2452755484584657 	 -0.0000000000004322
88.4444747476576651 	 -0.0000000000005062
88.6436739468568646 	 -0.0000000000005380
88.8428731460560641 	 -0.0000000000005139
89.0420723452552636 	 -0.0000000000004295
89.2412715444544631 	 -0.0000000000002974
89.4404707436536626 	 -0.0000000000001317
89.6396699428528621 	 0.0000000000000534
89.8388691420520615 	 0.0000000000002438
90.0380683412512610 	 0.0000000000004230
90.2372675404504605 	 0.0000000000005701
90.4364667396496600 	 0.0000000000006638
90.6356659388488595 	 0.0000000000006829
90.8348651380480590 	 0.0000000000006062
91.0340643372472584 	 0.0000000000004305
91.2332635364464579 	 0.0000000000001890
91.4324627356456574 	 -0.0000000000000811
91.6316619348448569 	 -0.0000000000003427
91.8308611340440564 	 -0.0000000000005584
92.0300603332432559 	 -0.0000000000007028
92.2292595324424553 	 -0.0000000000007750
92.4284587316416548 	 -0.0000000000007773
92.6276579308408543 	 -0.0000000000007118
92.8268571300400538 	 -0.0000000000005809
93.0260563292392249 	 -0.0000000000003946
93.2252555284384243 	 -0.0000000000001805
93.4244547276376238 	 0.0000000000000315
93.6236539268368233 	 0.0000000000002116
93.8228531260360228 	 0.0000000000003299
94.0220523252352223 	 0.0000000000003706
94.2212515244344218 	 0.0000000000003511
94.4204507236336212 	 0.0000000000002935
94.6196499228328207 	 0.0000000000002198
94.8188491220320202 	 0.0000000000001521
95.0180483212312197 	 0.0000000000001067
95.2172475204304192 	 0.0000000000000855
95.4164467196296187 	 0.0000000000000884
95.6156459188288181 	 0.0000000000001151
95.8148451180280176 	 0.0000000000001653
96.0140443172272171 	 0.0000000000002343
96.2132435164264166 	 0.0000000000003059
96.4124427156256161 	 0.0000000000003618
96.6116419148248156 	 0.0000000000003838
96.8108411140240150 	 0.0000000000003538
97.0100403132232145 	 0.0000000000002624
97.2092395124224140 	 0.0000000000001249
97.4084387116216135 	 -0.0000000000000390
97.6076379108208130 	 -0.0000000000002095
97.8068371100200125 	 -0.0000000000003671
98.0060363092192119 	 -0.0000000000004958
98.2052355084184114 	 -0.0000000000005910
98.4044347076176109 	 -0.0000000000006502
98.6036339068168104 	 -0.0000000000006709
98.8028331060160099 	 -0.0000000000006505
99.0020323052152094 	 -0.0000000000005889
99.2012315044144088 	 -0.0000000000004930
99.4004307036136083 	 -0.0000000000003714
99.5996299028128078 	 -0.0000000000002326
99.7988291020120073 	 -0.0000000000000850
99.9980283012112068 	 0.0000000000000631
100.1972275004104063 	 0.0000000000002049
100.3964266996096057 	 0.0000000000003334
100.5956258988088052 	 0.0000000000004418
100.7948250980080047 	 0.0000000000005234
100.9940242972072042 	 0.0000000000005729
101.1932234964064037 	 0.0000000000005900
101.3924226956056032 	 0.0000000000005760
101.5916218948048027 	 0.0000000000005317
101.7908210940040021 	 0.0000000000004584
101.9900202932032016 	 0.0000000000003570
102.1892194924024011 	 0.0000000000002286
102.3884186916016006 	 0.0000000000000743
102.5876178908008001 	 -0.0000000000001049
102.7868170899999996 	 -0.0000000000003079


==> pressure_nc.dat <==
-99.5767774999999915 	 0.0000000000006255
-99.3775783008007920 	 0.0000000000006118
-99.1783791016015925 	 0.0000000000005773
-98.9791799024023931 	 0.0000000000005253
-98.7799807032031936 	 0.0000000000004593
-98.5807815040039941 	 0.0000000000003825
-98.3815823048047946 	 0.0000000000002985
-98.1823831056055951 	 0.0000000000002106
-97.9831839064063956 	 0.0000000000001221
-97.7839847072071962 	 0.0000000000000365
-97.5847855080079967 	 -0.0000000000000428
-97.3855863088087972 	 -0.0000000000001123
-97.1863871096095977 	 -0.0000000000001676
-96.9871879104103982 	 -0.0000000000002040
-96.7879887112111987 	 -0.0000000000002170
-96.5887895120119992 	 -0.0000000000002019
-96.3895903128127998 	 -0.0000000000001555
-96.1903911136136003 	 -0.0000000000000806
-95.9911919144144008 	 0.0000000000000178
-95.7919927152152013 	 0.0000000000001351
-95.5927935160160018 	 0.0000000000002663
-95.3935943168168023 	 0.0000000000004062
-95.1943951176176029 	 0.0000000000005471
-94.9951959184184034 	 0.0000000000006807
-94.7959967192192039 	 0.0000000000007986
-94.5967975200200044 	 0.0000000000008924
-94.3975983208208049 	 0.0000000000009549
-94.1983991216216197 	 0.0000000000009846
-93.9991999224224202 	 0.0000000000009822
-93.8000007232232207 	 0.0000000000009484
-93.6008015240240212 	 0.0000000000008838
-93.4016023248248217 	 0.0000000000007900
-93.2024031256256222 	 0.0000000000006733
-93.0032039264264228 	 0.0000000000005417
-92.8040047272272233 	 0.0000000000004034
-92.6048055280280238 	 0.0000000000002665
-92.4056063288288243 	 0.0000000000001385
-92.2064071296296248 	 0.0000000000000239
-92.0072079304304253 	 -0.0000000000000741
-91.8080087312312259 	 -0.0000000000001522
-91.6088095320320264 	 -0.0000000000002072
-91.4096103328328269 	 -0.0000000000002365
-91.2104111336336274 	 -0.0000000000002421
-91.0112119344344279 	 -0.0000000000002280
-90.8120127352352284 	 -0.0000000000001980
-90.6128135360360289 	 -0.0000000000001560
-90.4136143368368295 	 -0.0000000000001058
-90.2144151376376300 	 -0.0000000000000505
-90.0152159384384305 	 0.0000000000000071
-89.8160167392392310 	 0.0000000000000642
-89.6168175400400315 	 0.0000000000001179
-89.4176183408408320 	 0.0000000000001657
-89.2184191416416326 	 0.0000000000002075
-89.0192199424424331 	 0.0000000000002444
-88.8200207432432336 	 0.0000000000002773
-88.6208215440440341 	 0.0000000000003073
-88.4216223448448346 	 0.0000000000003352
-88.2224231456456351 	 0.0000000000003616
-88.0232239464464357 	 0.0000000000003866
-87.8240247472472362 	 0.0000000000004104
-87.6248255480480367 	 0.0000000000004330
-87.4256263488488372 	 0.0000000000004546
-87.2264271496496377 	 0.0000000000004741
-87.0272279504504382 	 0.0000000000004899
-86.8280287512512388 	 0.0000000000005002
-86.6288295520520393 	 0.0000000000005036
-86.4296303528528398 	 0.0000000000004984
-86.2304311536536403 	 0.0000000000004848
-86.0312319544544408 	 0.0000000000004635
-85.8320327552552413 	 0.0000000000004354
-85.6328335560560419 	 0.0000000000004012
-85.4336343568568424 	 0.0000000000003620
-85.2344351576576571 	 0.0000000000003200
-85.0352359584584576 	 0.0000000000002785
-84.8360367592592581 	 0.0000000000002405
-84.6368375600600586 	 0.0000000000002093
-84.4376383608608592 	 0.0000000000001878
-84.2384391616616597 	 0.0000000000001772
-84.0392399624624602 	 0.0000000000001778
-83.8400407632632607 	 0.0000000000001896
-83.6408415640640612 	 0.0000000000002128
-83.4416423648648617 	 0.0000000000002475
-83.2424431656656623 	 0.0000000000002914
-83.0432439664664628 	 0.0000000000003410
-82.8440447672672633 	 0.0000000000003929
-82.6448455680680638 	 0.0000000000004436
-82.4456463688688643 	 0.0000000000004896
-82.2464471696696648 	 0.0000000000005286
-82.0472479704704654 	 0.0000000000005586
-81.8480487712712659 	 0.0000000000005781
-81.6488495720720664 	 0.0000000000005852
-81.4496503728728669 	 0.0000000000005783
-81.2504511736736674 	 0.0000000000005579
-81.0512519744744679 	 0.0000000000005261
-80.8520527752752685 	 0.0000000000004847
-80.6528535760760690 	 0.0000000000004359
-80.4536543768768695 	 0.0000000000003817
-80.2544551776776700 	 0.0000000000003243
-80.0552559784784705 	 0.0000000000002662
-79.8560567792792710 	 0.0000000000002098
-79.6568575800800716 	 0.0000000000001575
-79.4576583808808721 	 0.0000000000001117
-79.2584591816816726 	 0.0000000000000742
-79.0592599824824731 	 0.0000000000000460
-78.8600607832832736 	 0.0000000000000283
-78.6608615840840741 	 0.0000000000000222
-78.4616623848848747 	 0.0000000000000289
-78.2624631856856752 	 0.0000000000000485
-78.0632639864864757 	 0.0000000000000810
-77.8640647872872762 	 0.0000000000001259
-77.6648655880880767 	 0.0000000000001830
-77.4656663888888772 	 0.0000000000002519
-77.2664671896896778 	 0.0000000000003306
-77.0672679904904783 	 0.0000000000004156
-76.8680687912912788 	 0.0000000000005034
-76.6688695920920793 	 0.0000000000005905
-76.4696703928928798 	 0.0000000000006734
-76.2704711936936803 	 0.0000000000007480
-76.0712719944944809 	 0.0000000000008099
-75.8720727952952814 	 0.0000000000008547
-75.6728735960960819 	 0.0000000000008778
-75.4736743968968824 	 0.0000000000008750
-75.2744751976976829 	 0.0000000000008454
-75.0752759984984834 	 0.0000000000007911
-74.8760767992992839 	 0.0000000000007146
-74.6768776001000845 	 0.0000000000006182
-74.4776784009008850 	 0.0000000000005044
-74.2784792017016855 	 0.0000000000003786
-74.0792800025024860 	 0.0000000000002489
-73.8800808033032865 	 0.0000000000001238
-73.6808816041040870 	 0.0000000000000115
-73.4816824049048876 	 -0.0000000000000797
-73.2824832057057023 	 -0.0000000000001448
-73.0832840065065028 	 -0.0000000000001822
-72.8840848073073033 	 -0.0000000000001903
-72.6848856081081038 	 -0.0000000000001677
-72.4856864089089044 	 -0.0000000000001130
-72.2864872097097049 	 -0.0000000000000294
-72.0872880105105054 	 0.0000000000000746
-71.8880888113113059 	 0.0000000000001904
-71.6888896121121064 	 0.0000000000003096
-71.4896904129129069 	 0.0000000000004234
-71.2904912137137075 	 0.0000000000005252
-71.0912920145145080 	 0.0000000000006103
-70.8920928153153085 	 0.0000000000006744
-70.6928936161161090 	 0.0000000000007129
-70.4936944169169095 	 0.0000000000007215
-70.2944952177177100 	 0.0000000000007004
-70.0952960185185106 	 0.0000000000006555
-69.8960968193193111 	 0.0000000000005930
-69.6968976201201116 	 0.0000000000005190
-69.4976984209209121 	 0.0000000000004398
-69.2984992217217126 	 0.0000000000003605
-69.0993000225225131 	 0.0000000000002850
-68.9001008233233136 	 0.0000000000002170
-68.7009016241241142 	 0.0000000000001603
-68.5017024249249147 	 0.0000000000001186
-68.3025032257257152 	 0.0000000000000917
-68.1033040265265157 	 0.0000000000000742
-67.9041048273273162 	 0.0000000000000602
-67.7049056281281167 	 0.0000000000000440
-67.5057064289289173 	 0.0000000000000195
-67.3065072297297178 	 -0.0000000000000177
-67.1073080305305325 	 -0.0000000000000708
-66.9081088313313330 	 -0.0000000000001428
-66.7089096321321335 	 -0.0000000000002365
-66.5097104329329341 	 -0.0000000000003548
-66.3105112337337346 	 -0.0000000000004970
-66.1113120345345351 	 -0.0000000000006566
-65.9121128353353356 	 -0.0000000000008266
-65.7129136361361361 	 -0.0000000000010000
-65.5137144369369366 	 -0.0000000000011701
-65.3145152377377372 	 -0.0000000000013309
-65.1153160385385377 	 -0.0000000000014785
-64.9161168393393382 	 -0.0000000000016091
-64.7169176401401387 	 -0.0000000000017188
-64.5177184409409392 	 -0.0000000000018039
-64.3185192417417397 	 -0.0000000000018645
-64.1193200425425402 	 -0.0000000000019077
-63.9201208433433408 	 -0.0000000000019409
-63.7209216441441413 	 -0.0000000000019719
-63.5217224449449418 	 -0.0000000000020082
-63.3225232457457423 	 -0.0000000000020568
-63.1233240465465428 	 -0.0000000000021232
-62.9241248473473433 	 -0.0000000000022131
-62.7249256481481439 	 -0.0000000000023321
-62.5257264489489444 	 -0.0000000000024855
-62.3265272497497449 	 -0.0000000000026746
-62.1273280505505454 	 -0.0000000000028915
-61.9281288513513459 	 -0.0000000000031278
-61.7289296521521464 	 -0.0000000000033749
-61.5297304529529470 	 -0.0000000000036241
-61.3305312537537475 	 -0.0000000000038661
-61.1313320545545480 	 -0.0000000000040897
-60.9321328553553485 	 -0.0000000000042835
-60.7329336561561490 	 -0.0000000000044361
-60.5337344569569495 	 -0.0000000000045362
-60.3345352577577501 	 -0.0000000000045760
-60.1353360585585506 	 -0.0000000000045560
-59.9361368593593511 	 -0.0000000000044776
-59.7369376601601516 	 -0.0000000000043420
-59.5377384609609521 	 -0.0000000000041508
-59.3385392617617526 	 -0.0000000000039066
-59.1393400625625532 	 -0.0000000000036156
-58.9401408633633537 	 -0.0000000000032843
-58.7409416641641542 	 -0.0000000000029193
-58.5417424649649547 	 -0.0000000000025271
-58.3425432657657552 	 -0.0000000000021109
-58.1433440665665557 	 -0.0000000000016656
-57.9441448673673563 	 -0.0000000000011850
-57.7449456681681568 	 -0.0000000000006629
-57.5457464689689573 	 -0.0000000000000932
-57.3465472697697578 	 0.0000000000005328
-57.1473480705705725 	 0.0000000000012301
-56.9481488713713730 	 0.0000000000020146
-56.7489496721721736 	 0.0000000000029020
-56.5497504729729741 	 0.0000000000039083
-56.3505512737737746 	 0.0000000000050472
-56.1513520745745751 	 0.0000000000063266
-55.9521528753753756 	 0.0000000000077537
-55.7529536761761761 	 0.0000000000093354
-55.5537544769769767 	 0.0000000000110787
-55.3545552777777772 	 0.0000000000129880
-55.1553560785785777 	 0.0000000000150602
-54.9561568793793782 	 0.0000000000172910
-54.7569576801801787 	 0.0000000000196758
-54.5577584809809792 	 0.0000000000222102
-54.3585592817817798 	 0.0000000000248903
-54.1593600825825803 	 0.0000000000277133
-53.9601608833833808 	 0.0000000000306766
-53.7609616841841813 	 0.0000000000337776
-53.5617624849849818 	 0.0000000000370137
-53.3625632857857823 	 0.0000000000403830
-53.1633640865865829 	 0.0000000000438846
-52.9641648873873834 	 0.0000000000475183
-52.7649656881881839 	 0.0000000000512836
-52.5657664889889844 	 0.0000000000551802
-52.3665672897897849 	 0.0000000000592050
-52.1673680905905854 	 0.0000000000633463
-51.9681688913913860 	 0.0000000000675901
-51.7689696921921865 	 0.0000000000719229
-51.5697704929929870 	 0.0000000000763309
-51.3705712937937875 	 0.0000000000807964
-51.1713720945945880 	 0.0000000000852886
-50.9721728953953885 	 0.0000000000897733
-50.7729736961961891 	 0.0000000000942164
-50.5737744969969896 	 0.0000000000985839
-50.3745752977977901 	 0.0000000001028390
-50.1753760985985906 	 0.0000000001069352
-49.9761768993993911 	 0.0000000001108235
-49.7769777002001916 	 0.0000000001144550
-49.5777785010009922 	 0.0000000001177806
-49.3785793018017927 	 0.0000000001207486
-49.1793801026025932 	 0.0000000001232962
-48.9801809034033937 	 0.0000000001253577
-48.7809817042041942 	 0.0000000001268673
-48.5817825050049947 	 0.0000000001277593
-48.3825833058057952 	 0.0000000001279636
-48.1833841066065958 	 0.0000000001273912
-47.9841849074073963 	 0.0000000001259481
-47.7849857082081968 	 0.0000000001235401
-47.5857865090089973 	 0.0000000001200732
-47.3865873098097978 	 0.0000000001154486
-47.1873881106106126 	 0.0000000001095462
-46.9881889114114131 	 0.0000000001022394
-46.7889897122122136 	 0.0000000000934021
-46.5897905130130141 	 0.0000000000829077
-46.3905913138138146 	 0.0000000000706271
-46.1913921146146151 	 0.0000000000564163
-45.9921929154154157 	 0.0000000000401272
-45.7929937162162162 	 0.0000000000216116
-45.5937945170170167 	 0.0000000000007214
-45.3945953178178172 	 -0.0000000000226923
-45.1953961186186177 	 -0.0000000000487813
-44.9961969194194182 	 -0.0000000000776983
-44.7969977202202188 	 -0.0000000001095963
-44.5977985210210193 	 -0.0000000001446279
-44.3985993218218198 	 -0.0000000001829440
-44.1994001226226203 	 -0.0000000002246839
-44.0002009234234208 	 -0.0000000002699831
-43.8010017242242213 	 -0.0000000003189770
-43.6018025250250219 	 -0.0000000003718011
-43.4026033258258224 	 -0.0000000004285850
-43.2034041266266229 	 -0.0000000004894246
-43.0042049274274234 	 -0.0000000005544032
-42.8050057282282239 	 -0.0000000006236042
-42.6058065290290244 	 -0.0000000006971111
-42.4066073298298249 	 -0.0000000007749960
-42.2074081306306255 	 -0.0000000008572602
-42.0082089314314260 	 -0.0000000009438779
-41.8090097322322265 	 -0.0000000010348235
-41.6098105330330270 	 -0.0000000011300709
-41.4106113338338275 	 -0.0000000012295758
-41.2114121346346280 	 -0.0000000013331690
-41.0122129354354286 	 -0.0000000014406311
-40.8130137362362291 	 -0.0000000015517422
-40.6138145370370296 	 -0.0000000016662825
-40.4146153378378301 	 -0.0000000017840052
-40.2154161386386306 	 -0.0000000019044712
-40.0162169394394311 	 -0.0000000020271584
-39.8170177402402317 	 -0.0000000021515448
-39.6178185410410322 	 -0.0000000022771080
-39.4186193418418327 	 -0.0000000024032905
-39.2194201426426332 	 -0.0000000025292676
-39.0202209434434337 	 -0.0000000026540933
-38.8210217442442342 	 -0.0000000027768207
-38.6218225450450348 	 -0.0000000028965029
-38.4226233458458353 	 -0.0000000030121506
-38.2234241466466358 	 -0.0000000031224316
-38.0242249474474363 	 -0.0000000032258484
-37.8250257482482368 	 -0.0000000033209026
-37.6258265490490373 	 -0.0000000034060956
-37.4266273498498379 	 -0.0000000034798810
-37.2274281506506526 	 -0.0000000035403002
-37.0282289514514531 	 -0.0000000035851847
-36.8290297522522536 	 -0.0000000036123641
-36.6298305530530541 	 -0.0000000036196681
-36.4306313538538404 	 -0.0000000036048771
-36.2314321546546410 	 -0.0000000035653158
-36.0322329554554415 	 -0.0000000034980638
-35.8330337562562420 	 -0.0000000034001985
-35.6338345570570425 	 -0.0000000032687969
-35.4346353578578430 	 -0.0000000031008919
-35.2354361586586435 	 -0.0000000028930764
-35.0362369594594441 	 -0.0000000026416937
-34.8370377602602588 	 -0.0000000023430840
-34.6378385610610593 	 -0.0000000019935875
-34.4386393618618598 	 -0.0000000015895138
-34.2394401626626603 	 -0.0000000011268470
-34.0402409634634608 	 -0.0000000006013758
-33.8410417642642614 	 -0.0000000000088862
-33.6418425650650619 	 0.0000000006548356
-33.4426433658658624 	 0.0000000013940098
-33.2434441666666629 	 0.0000000022129267
-33.0442449674674634 	 0.0000000031159212
-32.8450457682682639 	 0.0000000041073288
-32.6458465690690645 	 0.0000000051914850
-32.4466473698698650 	 0.0000000063726945
-32.2474481706706655 	 0.0000000076548866
-32.0482489714714660 	 0.0000000090417388
-31.8490497722722701 	 0.0000000105369244
-31.6498505730730706 	 0.0000000121441167
-31.4506513738738711 	 0.0000000138669077
-31.2514521746746716 	 0.0000000157078236
-31.0522529754754721 	 0.0000000176686387
-30.8530537762762727 	 0.0000000197511112
-30.6538545770770732 	 0.0000000219569998
-30.4546553778778737 	 0.0000000242879191
-30.2554561786786742 	 0.0000000267434422
-30.0562569794794747 	 0.0000000293216231
-29.8570577802802752 	 0.0000000320204800
-29.6578585810810758 	 0.0000000348380310
-29.4586593818818763 	 0.0000000377720790
-29.2594601826826768 	 0.0000000408171172
-29.0602609834834773 	 0.0000000439650431
-28.8610617842842778 	 0.0000000472076846
-28.6618625850850783 	 0.0000000505368697
-28.4626633858858789 	 0.0000000539441371
-28.2634641866866794 	 0.0000000574161976
-28.0642649874874799 	 0.0000000609357706
-27.8650657882882804 	 0.0000000644854557
-27.6658665890890809 	 0.0000000680478525
-27.4666673898898814 	 0.0000000716052033
-27.2674681906906820 	 0.0000000751332560
-27.0682689914914825 	 0.0000000786021006
-26.8690697922922830 	 0.0000000819816373
-26.6698705930930835 	 0.0000000852417668
-26.4706713938938840 	 0.0000000883519798
-26.2714721946946845 	 0.0000000912736478
-26.0722729954954850 	 0.0000000939606863
-25.8730737962962856 	 0.0000000963667340
-25.6738745970970861 	 0.0000000984454298
-25.4746753978978866 	 0.0000001001499790
-25.2754761986986871 	 0.0000001014241814
-25.0762769994994876 	 0.0000001022027345
-24.8770778003003024 	 0.0000001024199631
-24.6778786011011029 	 0.0000001020101919
-24.4786794019019034 	 0.0000001009073282
-24.2794802027027039 	 0.0000000990353288
-24.0802810035035044 	 0.0000000963080028
-23.8810818043043049 	 0.0000000926387022
-23.6818826051051055 	 0.0000000879407790
-23.4826834059059060 	 0.0000000821272324
-23.2834842067067065 	 0.0000000751017898
-23.0842850075075070 	 0.0000000667582130
-22.8850858083083075 	 0.0000000569897723
-22.6858866091091080 	 0.0000000456897380
-22.4866874099099086 	 0.0000000327511468
-22.2874882107107091 	 0.0000000180602377
-22.0882890115115096 	 0.0000000014955499
-21.8890898123123101 	 -0.0000000170647925
-21.6898906131131106 	 -0.0000000377426650
-21.4906914139139111 	 -0.0000000606599988
-21.2914922147147117 	 -0.0000000859405154
-21.0922930155155122 	 -0.0000001137100745
-20.8930938163163127 	 -0.0000001440946611
-20.6938946171171132 	 -0.0000001772202600
-20.4946954179179137 	 -0.0000002132126685
-20.2954962187187142 	 -0.0000002521908779
-20.0962970195195147 	 -0.0000002942653144
-19.8970978203203153 	 -0.0000003395458588
-19.6978986211211158 	 -0.0000003881423916
-19.4986994219219163 	 -0.0000004401642872
-19.2995002227227168 	 -0.0000004957002599
-19.1003010235235173 	 -0.0000005548116119
-18.9011018243243178 	 -0.0000006175577548
-18.7019026251251184 	 -0.0000006839980999
-18.5027034259259189 	 -0.0000007541911398
-18.3035042267267194 	 -0.0000008281529107
-18.1043050275275199 	 -0.0000009058400462
-17.9051058283283204 	 -0.0000009872047514
-17.7059066291291209 	 -0.0000010721992315
-17.5067074299299215 	 -0.0000011607742482
-17.3075082307307220 	 -0.0000012528044257
-17.1083090315315225 	 -0.0000013480520279
-16.9091098323323230 	 -0.0000014462702854
-16.7099106331331235 	 -0.0000015472124288
-16.5107114339339240 	 -0.0000016506296090
-16.3115122347347246 	 -0.0000017561466790
-16.1123130355355251 	 -0.0000018631918522
-15.9131138363363256 	 -0.0000019711763237
-15.7139146371371261 	 -0.0000020795112887
-15.5147154379379266 	 -0.0000021876051728
-15.3155162387387271 	 -0.0000022946708890
-15.1163170395395277 	 -0.0000023996000978
-14.9171178403403424 	 -0.0000025012545818
-14.7179186411411429 	 -0.0000025984961237
-14.5187194419419434 	 -0.0000026901831600
-14.3195202427427439 	 -0.0000027748963936
-14.1203210435435444 	 -0.0000028507347575
-13.9211218443443450 	 -0.0000029157491091
-13.7219226451451455 	 -0.0000029679903056
-13.5227234459459460 	 -0.0000030055057088
-13.3235242467467465 	 -0.0000030259971795
-13.1243250475475470 	 -0.0000030265336414
-12.9251258483483475 	 -0.0000030041163446
-12.7259266491491481 	 -0.0000029557465389
-12.5267274499499486 	 -0.0000028784227129
-12.3275282507507491 	 -0.0000027688133325
-12.1283290515515496 	 -0.0000026229481189
-11.9291298523523501 	 -0.0000024367837125
-11.7299306531531506 	 -0.0000022062767538
-11.5307314539539512 	 -0.0000019273832084
-11.3315322547547517 	 -0.0000015959598141
-11.1323330555555522 	 -0.0000012076603173
-10.9331338563563527 	 -0.0000007581136410
-10.7339346571571532 	 -0.0000002429487080
-10.5347354579579537 	 0.0000003422026221
-10.3355362587587543 	 0.0000010011654115
-10.1363370595595548 	 0.0000017365899322
-9.9371378603603553 	 0.0000025509730639
-9.7379386611611558 	 0.0000034468116865
-9.5387394619619563 	 0.0000044265952524
-9.3395402627627568 	 0.0000054910410744
-9.1403410635635574 	 0.0000066368108498
-8.9411418643643579 	 0.0000078600014030
-8.7419426651651584 	 0.0000091567095582
-8.5427434659659589 	 0.0000105230213261
-8.3435442667667594 	 0.0000119515857784
-8.1443450675675599 	 0.0000134267265851
-7.9451458683683605 	 0.0000149315315046
-7.7459466691691610 	 0.0000164490882952
-7.5467474699699615 	 0.0000179624747473
-7.3475482707707620 	 0.0000194503750771
-7.1483490715715625 	 0.0000208802029641
-6.9491498723723630 	 0.0000222175901396
-6.7499506731731636 	 0.0000234281683350
-6.5507514739739641 	 0.0000244775664096
-6.3515522747747646 	 0.0000253295634053
-6.1523530755755651 	 0.0000259429106667
-5.9531538763763656 	 0.0000262755134641
-5.7539546771771661 	 0.0000262852770677
-5.5547554779779666 	 0.0000259301136084
-5.3555562787787672 	 0.0000251748620612
-5.1563570795795677 	 0.0000240043189539
-4.9571578803803824 	 0.0000224068535053
-4.7579586811811829 	 0.0000203708349347
-4.5587594819819834 	 0.0000178846419936
-4.3595602827827840 	 0.0000149533174222
-4.1603610835835845 	 0.0000116328244714
-3.9611618843843850 	 0.0000079888187196
-3.7619626851851855 	 0.0000040869557454
-3.5627634859859860 	 -0.0000000071064403
-3.3635642867867865 	 -0.0000042191533265
-3.1643650875875871 	 -0.0000084472277407
-2.9651658883883876 	 -0.0000125837598848
-2.7659666891891881 	 -0.0000165211799604
-2.5667674899899886 	 -0.0000201519202226
-2.3675682907907891 	 -0.0000233871497783
-2.1683690915915896 	 -0.0000262025230249
-1.9691698923923902 	 -0.0000285875566026
-1.7699706931931907 	 -0.0000305317671518
-1.5707714939939912 	 -0.0000320246717628
-1.3715722947947917 	 -0.0000330737390842
-1.1723730955955922 	 -0.0000337520401563
-0.9731738963963927 	 -0.0000341476275456
-0.7739746971971933 	 -0.0000343485538184
-0.5747754979979938 	 -0.0000344428715250
-0.3755762987987943 	 -0.0000345024364716
-0.1763770995995948 	 -0.0000345362414774
0.0228220995996047 	 -0.0000345380304116
0.2220212987988042 	 -0.0000345015471434
0.4212204979980037 	 -0.0000344205355418
0.6204196971972031 	 -0.0000342757286317
0.8196188963964026 	 -0.0000339942229223
1.0188180955956021 	 -0.0000334892953930
1.2180172947948016 	 -0.0000326742230099
1.4172164939940011 	 -0.0000314622827386
1.6164156931932006 	 -0.0000297833859717
1.8156148923924000 	 -0.0000276402843561
2.0148140915915995 	 -0.0000250556616790
2.2140132907907990 	 -0.0000220522022276
2.4132124899899985 	 -0.0000186525902887
2.6124116891891980 	 -0.0000148918213333
2.8116108883883975 	 -0.0000108621608059
3.0108100875875969 	 -0.0000066725145192
3.2100092867867964 	 -0.0000024317901096
3.4092084859859959 	 0.0000017511047863
3.6084076851851954 	 0.0000057739978730
3.8076068843843949 	 0.0000095680089871
4.0068060835835944 	 0.0000130745260543
4.2060052827827938 	 0.0000162349399198
4.4052044819819933 	 0.0000189906414284
4.6044036811811928 	 0.0000212924163387
4.8036028803803923 	 0.0000231404083964
5.0028020795795776 	 0.0000245509139924
5.2020012787787770 	 0.0000255402387578
5.4012004779779765 	 0.0000261246883237
5.6003996771771760 	 0.0000263236375958
5.7995988763763755 	 0.0000261736068762
5.9987980755755750 	 0.0000257170672714
6.1979972747747745 	 0.0000249964957820
6.3971964739739740 	 0.0000240543694082
6.5963956731731734 	 0.0000229321232268
6.7955948723723729 	 0.0000216650008051
6.9947940715715724 	 0.0000202859676968
7.1939932707707719 	 0.0000188279859189
7.3931924699699714 	 0.0000173240174884
7.5923916691691709 	 0.0000158052479457
7.7915908683683703 	 0.0000142916269015
7.9907900675675698 	 0.0000127987238830
8.1899892667667693 	 0.0000113420984802
8.3891884659659688 	 0.0000099373102832
8.5883876651651683 	 0.0000085987376923
8.7875868643643678 	 0.0000073328023287
8.9867860635635672 	 0.0000061426410510
9.1859852627627667 	 0.0000050313803831
9.3851844619619662 	 0.0000040021468491
9.5843836611611657 	 0.0000030575445210
9.7835828603603652 	 0.0000021964264289
9.9827820595595647 	 0.0000014160065489
10.1819812587587641 	 0.0000007134919877
10.3811804579579636 	 0.0000000860898521
10.5803796571571631 	 -0.0000004691244093
10.7795788563563626 	 -0.0000009560836800
10.9787780555555621 	 -0.0000013791869726
11.1779772547547616 	 -0.0000017428358201
11.3771764539539610 	 -0.0000020514317556
11.5763756531531605 	 -0.0000023093435299
11.7755748523523600 	 -0.0000025206718225
11.9747740515515595 	 -0.0000026893862717
12.1739732507507590 	 -0.0000028194556248
12.3731724499499585 	 -0.0000029148486290
12.5723716491491579 	 -0.0000029794596000
12.7715708483483574 	 -0.0000030165322981
12.9707700475475569 	 -0.0000030289743597
13.1699692467467564 	 -0.0000030196906082
13.3691684459459559 	 -0.0000029915858676
13.5683676451451554 	 -0.0000029474982634
13.7675668443443548 	 -0.0000028896421119
13.9667660435435543 	 -0.0000028198912103
14.1659652427427538 	 -0.0000027401159111
14.3651644419419533 	 -0.0000026521865665
14.5643636411411528 	 -0.0000025579268124
14.7635628403403523 	 -0.0000024586921364
14.9627620395395375 	 -0.0000023555681453
15.1619612387387370 	 -0.0000022496371942
15.3611604379379365 	 -0.0000021419816382
15.5603596371371360 	 -0.0000020336550416
15.7595588363363355 	 -0.0000019254014053
15.9587580355355350 	 -0.0000018177763304
16.1579572347347344 	 -0.0000017113327499
16.3571564339339339 	 -0.0000016066235965
16.5563556331331334 	 -0.0000015041855023
16.7555548323323329 	 -0.0000014043667498
16.9547540315315324 	 -0.0000013073946485
17.1539532307307319 	 -0.0000012134945156
17.3531524299299313 	 -0.0000011228916686
17.5523516291291308 	 -0.0000010358028211
17.7515508283283303 	 -0.0000009523376718
17.9507500275275298 	 -0.0000008725334035
18.1499492267267293 	 -0.0000007964258246
18.3491484259259288 	 -0.0000007240507430
18.5483476251251282 	 -0.0000006554397835
18.7475468243243277 	 -0.0000005905684521
18.9467460235235272 	 -0.0000005293721461
19.1459452227227267 	 -0.0000004717853943
19.3451444219219262 	 -0.0000004177427260
19.5443436211211257 	 -0.0000003671769149
19.7435428203203251 	 -0.0000003199952913
19.9427420195195246 	 -0.0000002760860091
20.1419412187187241 	 -0.0000002353367519
20.3411404179179236 	 -0.0000001976352033
20.5403396171171231 	 -0.0000001628685749
20.7395388163163226 	 -0.0000001309166608
20.9387380155155221 	 -0.0000001016533619
21.1379372147147215 	 -0.0000000749524166
21.3371364139139210 	 -0.0000000506875630
21.5363356131131205 	 -0.0000000287327022
21.7355348123123200 	 -0.0000000089645093
21.9347340115115195 	 0.0000000087380168
22.1339332107107190 	 0.0000000244958056
22.3331324099099184 	 0.0000000384297865
22.5323316091091179 	 0.0000000506604571
22.7315308083083174 	 0.0000000613002997
22.9307300075075169 	 0.0000000704547204
23.1299292067067164 	 0.0000000782288823
23.3291284059059159 	 0.0000000847279483
23.5283276051051153 	 0.0000000900565846
23.7275268043043148 	 0.0000000943093842
23.9267260035035143 	 0.0000000975715681
24.1259252027027138 	 0.0000000999280004
24.3251244019019133 	 0.0000001014635457
24.5243236011011128 	 0.0000001022626126
24.7235228003003122 	 0.0000001023994916
24.9227219994994975 	 0.0000001019385521
25.1219211986986970 	 0.0000001009437473
25.3211203978978965 	 0.0000000994790303
25.5203195970970960 	 0.0000000976079859
25.7195187962962954 	 0.0000000953852043
25.9187179954954949 	 0.0000000928559816
26.1179171946946944 	 0.0000000900651854
26.3171163938938939 	 0.0000000870576836
26.5163155930930934 	 0.0000000838780722
26.7155147922922929 	 0.0000000805636249
26.9147139914914924 	 0.0000000771436418
27.1139131906906918 	 0.0000000736470206
27.3131123898898913 	 0.0000000701026590
27.5123115890891050 	 0.0000000665392700
27.7115107882883045 	 0.0000000629800376
27.9107099874875040 	 0.0000000594418012
28.1099091866867035 	 0.0000000559410508
28.3091083858859029 	 0.0000000524942763
28.5083075850851024 	 0.0000000491178513
28.7075067842843019 	 0.0000000458242755
28.9067059834835014 	 0.0000000426213620
29.1059051826827009 	 0.0000000395166435
29.3051043818819004 	 0.0000000365176523
29.5043035810810998 	 0.0000000336318541
29.7035027802802993 	 0.0000000308642187
29.9027019794794704 	 0.0000000282165332
30.1019011786786699 	 0.0000000256903776
30.3011003778778694 	 0.0000000232873322
30.5002995770770688 	 0.0000000210089428
30.6994987762762683 	 0.0000000188553116
30.8986979754754678 	 0.0000000168245997
31.0978971746746673 	 0.0000000149148318
31.2970963738738668 	 0.0000000131240325
31.4962955730730663 	 0.0000000114502116
31.6954947722722657 	 0.0000000098906756
31.8946939714714652 	 0.0000000084417335
32.0938931706706683 	 0.0000000070996183
32.2930923698698678 	 0.0000000058605635
32.4922915690690672 	 0.0000000047207981
32.6914907682682667 	 0.0000000036763291
32.8906899674674662 	 0.0000000027228310
33.0898891666666657 	 0.0000000018559513
33.2890883658658652 	 0.0000000010713373
33.4882875650650647 	 0.0000000003646375
33.6874867642642641 	 -0.0000000002684373
33.8866859634634636 	 -0.0000000008320774
34.0858851626626631 	 -0.0000000013304644
34.2850843618618626 	 -0.0000000017677799
34.4842835610610621 	 -0.0000000021482029
34.6834827602602616 	 -0.0000000024757072
34.8826819594594610 	 -0.0000000027539252
35.0818811586586605 	 -0.0000000029864570
35.2810803578578600 	 -0.0000000031769029
35.4802795570570595 	 -0.0000000033288601
35.6794787562562590 	 -0.0000000034456743
35.8786779554554585 	 -0.0000000035302493
36.0778771546546579 	 -0.0000000035854440
36.2770763538538574 	 -0.0000000036141173
36.4762755530530569 	 -0.0000000036191256
36.6754747522522564 	 -0.0000000036030830
36.8746739514514559 	 -0.0000000035681530
37.0738731506506554 	 -0.0000000035164500
37.2730723498498548 	 -0.0000000034500886
37.4722715490490543 	 -0.0000000033711815
37.6714707482482538 	 -0.0000000032816332
37.8706699474474533 	 -0.0000000031829385
38.0698691466466528 	 -0.0000000030765449
38.2690683458458523 	 -0.0000000029638996
38.4682675450450517 	 -0.0000000028464491
38.6674667442442512 	 -0.0000000027254749
38.8666659434434507 	 -0.0000000026019175
39.0658651426426502 	 -0.0000000024766747
39.2650643418418497 	 -0.0000000023506444
39.4642635410410492 	 -0.0000000022247239
39.6634627402402486 	 -0.0000000020996926
39.8626619394394481 	 -0.0000000019760716
40.0618611386386476 	 -0.0000000018543475
40.2610603378378471 	 -0.0000000017350071
40.4602595370370466 	 -0.0000000016185367
40.6594587362362461 	 -0.0000000015053460
40.8586579354354456 	 -0.0000000013956672
41.0578571346346450 	 -0.0000000012897069
41.2570563338338445 	 -0.0000000011876718
41.4562555330330440 	 -0.0000000010897687
41.6554547322322435 	 -0.0000000009961565
41.8546539314314430 	 -0.0000000009068765
42.0538531306306425 	 -0.0000000008219526
42.2530523298298419 	 -0.0000000007414087
42.4522515290290414 	 -0.0000000006652683
42.6514507282282409 	 -0.0000000005935265
42.8506499274274404 	 -0.0000000005261028
43.0498491266266399 	 -0.0000000004629051
43.2490483258258394 	 -0.0000000004038409
43.4482475250250388 	 -0.0000000003488180
43.6474467242242383 	 -0.0000000002977306
43.8466459234234378 	 -0.0000000002504364
44.0458451226226373 	 -0.0000000002067866
44.2450443218218368 	 -0.0000000001666326
44.4442435210210363 	 -0.0000000001298256
44.6434427202202357 	 -0.0000000000962160
44.8426419194194352 	 -0.0000000000656502
45.0418411186186347 	 -0.0000000000379744
45.2410403178178342 	 -0.0000000000130347
45.4402395170170337 	 0.0000000000093230
45.6394387162162332 	 0.0000000000292490
45.8386379154154326 	 0.0000000000468829
46.0378371146146321 	 0.0000000000623621
46.2370363138138316 	 0.0000000000758239
46.4362355130130311 	 0.0000000000874058
46.6354347122122306 	 0.0000000000972421
46.8346339114114301 	 0.0000000001054564
47.0338331106106295 	 0.0000000001121705
47.2330323098098290 	 0.0000000001175060
47.4322315090090285 	 0.0000000001215845
47.6314307082082280 	 0.0000000001245237
47.8306299074074275 	 0.0000000001264274
48.0298291066066270 	 0.0000000001273963
48.2290283058058264 	 0.0000000001275311
48.4282275050050259 	 0.0000000001269325
48.6274267042042254 	 0.0000000001256953
48.8266259034034249 	 0.0000000001238921
49.0258251026026244 	 0.0000000001215903
49.2250243018018239 	 0.0000000001188574
49.4242235010010234 	 0.0000000001157609
49.6234227002002228 	 0.0000000001123632
49.8226218993993939 	 0.0000000001087071
50.0218210985985934 	 0.0000000001048305
50.2210202977977929 	 0.0000000001007715
50.4202194969969923 	 0.0000000000965678
50.6194186961961918 	 0.0000000000922558
50.8186178953953913 	 0.0000000000878642
51.0178170945945908 	 0.0000000000834199
51.2170162937937903 	 0.0000000000789499
51.4162154929929898 	 0.0000000000744810
51.6154146921921892 	 0.0000000000700395
51.8146138913913887 	 0.0000000000656487
52.0138130905905882 	 0.0000000000613314
52.2130122897897877 	 0.0000000000571101
52.4122114889889872 	 0.0000000000530074
52.6114106881881867 	 0.0000000000490441
52.8106098873873862 	 0.0000000000452316
53.0098090865865856 	 0.0000000000415789
53.2090082857857851 	 0.0000000000380949
53.4082074849849846 	 0.0000000000347886
53.6074066841841841 	 0.0000000000316667
53.8066058833833836 	 0.0000000000287256
54.0058050825825831 	 0.0000000000259583
54.2050042817817825 	 0.0000000000233580
54.4042034809809820 	 0.0000000000209177
54.6034026801801815 	 0.0000000000186302
54.8026018793793810 	 0.0000000000164869
55.0018010785785805 	 0.0000000000144786
55.2010002777777800 	 0.0000000000125964
55.4001994769769794 	 0.0000000000108310
55.5993986761761789 	 0.0000000000091744
55.7985978753753784 	 0.0000000000076234
55.9977970745745779 	 0.0000000000061768
56.1969962737737774 	 0.0000000000048332
56.3961954729729769 	 0.0000000000035915
56.5953946721721763 	 0.0000000000024504
56.7945938713713758 	 0.0000000000014098
56.9937930705705753 	 0.0000000000004697
57.1929922697697748 	 -0.0000000000003699
57.3921914689689743 	 -0.0000000000011089
57.5913906681681738 	 -0.0000000000017478
57.7905898673673732 	 -0.0000000000022923
57.9897890665665727 	 -0.0000000000027493
58.1889882657657722 	 -0.0000000000031263
58.3881874649649717 	 -0.0000000000034304
58.5873866641641712 	 -0.0000000000036692
58.7865858633633707 	 -0.0000000000038516
58.9857850625625701 	 -0.0000000000039873
59.1849842617617696 	 -0.0000000000040859
59.3841834609609691 	 -0.0000000000041571
59.5833826601601686 	 -0.0000000000042099
59.7825818593593681 	 -0.0000000000042484
59.9817810585585676 	 -0.0000000000042749
60.1809802577577670 	 -0.0000000000042915
60.3801794569569665 	 -0.0000000000043002
60.5793786561561660 	 -0.0000000000043027
60.7785778553553655 	 -0.0000000000042971
60.9777770545545650 	 -0.0000000000042801
61.1769762537537645 	 -0.0000000000042481
61.3761754529529640 	 -0.0000000000041976
61.5753746521521634 	 -0.0000000000041256
61.7745738513513629 	 -0.0000000000040314
61.9737730505505624 	 -0.0000000000039156
62.1729722497497619 	 -0.0000000000037791
62.3721714489489614 	 -0.0000000000036226
62.5713706481481609 	 -0.0000000000034470
62.7705698473473603 	 -0.0000000000032561
62.9697690465465598 	 -0.0000000000030552
63.1689682457457593 	 -0.0000000000028494
63.3681674449449588 	 -0.0000000000026441
63.5673666441441583 	 -0.0000000000024442
63.7665658433433578 	 -0.0000000000022525
63.9657650425425572 	 -0.0000000000020705
64.1649642417417567 	 -0.0000000000018998
64.3641634409409562 	 -0.0000000000017420
64.5633626401401557 	 -0.0000000000015983
64.7625618393393552 	 -0.0000000000014672
64.9617610385385547 	 -0.0000000000013456
65.1609602377377541 	 -0.0000000000012306
65.3601594369369536 	 -0.0000000000011189
65.5593586361361531 	 -0.0000000000010076
65.7585578353353526 	 -0.0000000000008953
65.9577570345345521 	 -0.0000000000007813
66.1569562337337516 	 -0.0000000000006652
66.3561554329329510 	 -0.0000000000005463
66.5553546321321505 	 -0.0000000000004245
66.7545538313313500 	 -0.0000000000003017
66.9537530305305495 	 -0.0000000000001816
67.1529522297297490 	 -0.0000000000000681
67.3521514289289485 	 0.0000000000000353
67.5513506281281479 	 0.0000000000001248
67.7505498273273474 	 0.0000000000001981
67.9497490265265469 	 0.0000000000002538
68.1489482257257464 	 0.0000000000002904
68.3481474249249459 	 0.0000000000003065
68.5473466241241454 	 0.0000000000003009
68.7465458233233448 	 0.0000000000002753
68.9457450225225443 	 0.0000000000002334
69.1449442217217438 	 0.0000000000001790
69.3441434209209433 	 0.0000000000001160
69.5433426201201428 	 0.0000000000000482
69.7425418193193138 	 -0.0000000000000206
69.9417410185185133 	 -0.0000000000000866
70.1409402177177128 	 -0.0000000000001459
70.3401394169169123 	 -0.0000000000001948
70.5393386161161118 	 -0.0000000000002296
70.7385378153153113 	 -0.0000000000002493
70.9377370145145107 	 -0.0000000000002552
71.1369362137137102 	 -0.0000000000002486
71.3361354129129097 	 -0.0000000000002308
71.5353346121121092 	 -0.0000000000002032
71.7345338113113087 	 -0.0000000000001685
71.9337330105105082 	 -0.0000000000001301
72.1329322097097076 	 -0.0000000000000918
72.3321314089089071 	 -0.0000000000000573
72.5313306081081066 	 -0.0000000000000300
72.7305298073073061 	 -0.0000000000000116
72.9297290065065056 	 -0.0000000000000021
73.1289282057057051 	 -0.0000000000000012
73.3281274049049046 	 -0.0000000000000088
73.5273266041041040 	 -0.0000000000000248
73.7265258033033035 	 -0.0000000000000470
73.9257250025025030 	 -0.0000000000000719
74.1249242017017025 	 -0.0000000000000959
74.3241234009009020 	 -0.0000000000001152
74.5233226001001015 	 -0.0000000000001264
74.7225217992993009 	 -0.0000000000001273
74.9217209984985004 	 -0.0000000000001174
75.1209201976976999 	 -0.0000000000000962
75.3201193968968994 	 -0.0000000000000632
75.5193185960960989 	 -0.0000000000000180
75.7185177952952984 	 0.0000000000000375
75.9177169944944978 	 0.0000000000000994
76.1169161936936973 	 0.0000000000001635
76.3161153928928968 	 0.0000000000002257
76.5153145920920963 	 0.0000000000002817
76.7145137912912958 	 0.0000000000003287
76.9137129904904953 	 0.0000000000003647
77.1129121896896947 	 0.0000000000003878
77.3121113888888942 	 0.0000000000003962
77.5113105880880937 	 0.0000000000003883
77.7105097872872932 	 0.0000000000003648
77.9097089864864927 	 0.0000000000003293
78.1089081856856922 	 0.0000000000002858
78.3081073848848916 	 0.0000000000002382
78.5073065840840911 	 0.0000000000001902
78.7065057832832906 	 0.0000000000001452
78.9057049824824901 	 0.0000000000001057
79.1049041816816896 	 0.0000000000000741
79.3041033808808891 	 0.0000000000000529
79.5033025800800885 	 0.0000000000000444
79.7025017792792880 	 0.0000000000000488
79.9017009784784875 	 0.0000000000000627
80.1009001776776870 	 0.0000000000000828
80.3000993768768865 	 0.0000000000001057
80.4992985760760860 	 0.0000000000001280
80.6984977752752854 	 0.0000000000001467
80.8976969744744849 	 0.0000000000001595
81.0968961736736844 	 0.0000000000001640
81.2960953728728839 	 0.0000000000001578
81.4952945720720834 	 0.0000000000001387
81.6944937712712829 	 0.0000000000001068
81.8936929704704824 	 0.0000000000000658
82.0928921696696818 	 0.0000000000000196
82.2920913688688813 	 -0.0000000000000280
82.4912905680680808 	 -0.0000000000000730
82.6904897672672803 	 -0.0000000000001118
82.8896889664664798 	 -0.0000000000001418
83.0888881656656793 	 -0.0000000000001600
83.2880873648648787 	 -0.0000000000001638
83.4872865640640782 	 -0.0000000000001504
83.6864857632632777 	 -0.0000000000001196
83.8856849624624772 	 -0.0000000000000759
84.0848841616616767 	 -0.0000000000000238
84.2840833608608762 	 0.0000000000000320
84.4832825600600756 	 0.0000000000000868
84.6824817592592751 	 0.0000000000001363
84.8816809584584746 	 0.0000000000001761
85.0808801576576741 	 0.0000000000002021
85.2800793568568736 	 0.0000000000002101
85.4792785560560731 	 0.0000000000001960
85.6784777552552725 	 0.0000000000001586
85.8776769544544720 	 0.0000000000001020
86.0768761536536715 	 0.0000000000000307
86.2760753528528710 	 -0.0000000000000506
86.4752745520520705 	 -0.0000000000001373
86.6744737512512700 	 -0.0000000000002243
86.8736729504504694 	 -0.0000000000003055
87.0728721496496689 	 -0.0000000000003746
87.2720713488488684 	 -0.0000000000004252
87.4712705480480679 	 -0.0000000000004512
87.6704697472472674 	 -0.0000000000004492
87.8696689464464669 	 -0.0000000000004212
88.0688681456456663 	 -0.0000000000003700
88.2680673448448658 	 -0.0000000000002983
88.4672665440440653 	 -0.0000000000002090
88.6664657432432648 	 -0.0000000000001062
88.8656649424424643 	 0.0000000000000033
89.0648641416416638 	 0.0000000000001121
89.2640633408408632 	 0.0000000000002129
89.4632625400400627 	 0.0000000000002986
89.6624617392392338 	 0.0000000000003639
89.8616609384384333 	 0.0000000000004080
90.0608601376376328 	 0.0000000000004310
90.2600593368368322 	 0.0000000000004326
90.4592585360360317 	 0.0000000000004128
90.6584577352352312 	 0.0000000000003731
90.8576569344344307 	 0.0000000000003187
91.0568561336336302 	 0.0000000000002553
91.2560553328328297 	 0.0000000000001887
91.4552545320320291 	 0.0000000000001245
91.6544537312312286 	 0.0000000000000674
91.8536529304304281 	 0.0000000000000186
92.0528521296296276 	 -0.0000000000000208
92.2520513288288271 	 -0.0000000000000500
92.4512505280280266 	 -0.0000000000000680
92.6504497272272260 	 -0.0000000000000751
92.8496489264264255 	 -0.0000000000000747
93.0488481256256250 	 -0.0000000000000708
93.2480473248248245 	 -0.0000000000000675
93.4472465240240240 	 -0.0000000000000687
93.6464457232232235 	 -0.0000000000000775
93.8456449224224230 	 -0.0000000000000940
94.0448441216216224 	 -0.0000000000001181
94.2440433208208219 	 -0.0000000000001495
94.4432425200200214 	 -0.0000000000001881
94.6424417192192209 	 -0.0000000000002326
94.8416409184184204 	 -0.0000000000002791
95.0408401176176199 	 -0.0000000000003231
95.2400393168168193 	 -0.0000000000003603
95.4392385160160188 	 -0.0000000000003861
95.6384377152152183 	 -0.0000000000003972
95.8376369144144178 	 -0.0000000000003928
96.0368361136136173 	 -0.0000000000003732
96.2360353128128168 	 -0.0000000000003385
96.4352345120120162 	 -0.0000000000002886
96.6344337112112157 	 -0.0000000000002247
96.8336329104104152 	 -0.0000000000001513
97.0328321096096147 	 -0.0000000000000736
97.2320313088088142 	 0.0000000000000033
97.4312305080080137 	 0.0000000000000742
97.6304297072072131 	 0.0000000000001348
97.8296289064064126 	 0.0000000000001847
98.0288281056056121 	 0.0000000000002240
98.2280273048048116 	 0.0000000000002529
98.4272265040040111 	 0.0000000000002716
98.6264257032032106 	 0.0000000000002804
98.8256249024024100 	 0.0000000000002794
99.0248241016016095 	 0.0000000000002689
99.2240233008008090 	 0.0000000000002490
99.4232225000000085 	 0.0000000000002199


==> scaling.dat <==
0.00981303343752534	0.00169388075488320	0.00339776150976640
0.00901400994296872	0.00169388075488320	0.00334776150976640
0.00820227689468164	0.00165189961221786	0.00330379922443572
0.00698654233618259	0.00153209644034710	0.00305419288069420
0.00606438668097402	0.00142098193205137	0.00284196386410274
0.00502134049998329	0.00135141952971162	0.00270283905942324
0.00400367684553429	0.00119204946711593	0.00238409893423186
0.00304513504487341	0.00103836197030318	0.00207672394060636
0.00199150007852152	0.000818100276624674	0.00163620055324935
0.00176157703260379	0.000768349093286198	0.00153669818657240
0.00148638443047318	0.000703738715774079	0.00140747743154816
0.00131477809244441	0.000660942209195066	0.00132188441839013
0.00115206082720643	0.000652700426464964	0.00130540085292993
0.00104831500786552	0.000660942209195066	0.00132188441839013
0.000909947620046697	0.000677739300841885	0.00135547860168377
0.000797332275225632	0.000703738715774079	0.00140747743154816
0.000725530606227982	0.000712624969496302	0.00142524993899260
0.000612188611096406	0.000712624969496302	0.00142524993899260
0.000502134049998329	0.000694963271395614	0.00138992654279123
0.000404163767300011	0.000652700426464964	0.00130540085292993
0.000298820120171230	0.000554458709498159	0.00110891741899632
0.000202944389336937	0.000415459419882602	0.000830918839765204
0.000100000000000000	0.000216346495056806	0.000432692990113612
9.01400994296872e-05	0.000190833207952750	0.000381666415905500
8.12523752519389e-05	0.000170454169658268	0.000340908339316536
7.11965609886321e-05	0.000150352867959653	0.000300705735919306
6.06438668097405e-05	0.000127722388032990	0.000255444776065980
5.06895029660801e-05	0.000107145207943429	0.000214290415886858
4.04163767300011e-05	8.44171173101937e-05	0.000168834234620387
3.04513504487341e-05	6.24655153002027e-05	0.000124931030600405
2.02944389336937e-05	4.07712684757960e-05	8.15425369515920e-05
1.01905288142194e-05	2.01918965121645e-05	4.03837930243290e-05
9.18575280554827e-06	1.84939625030842e-05	3.69879250061684e-05
8.04892174313526e-06	1.63130084048497e-05	3.26260168096994e-05
7.05278517706080e-06	1.42098193205137e-05	2.84196386410274e-05
6.00742731076123e-06	1.20710172127901e-05	2.41420344255802e-05
5.11701150510865e-06	1.02541385829674e-05	2.05082771659348e-05
4.04163767300012e-06	8.07898772412091e-06	1.61579754482418e-05
3.07400746652690e-06	6.05363662902852e-06	1.21072732580570e-05
2.04868604813361e-06	4.05162673120780e-06	8.10325346241560e-06
9.90607562939300e-07	1.95683016057974e-06	3.91366032115948e-06



==> sfpvsn.dat <==
1	5.100000	7.950000	11.50000
2	1.400000	1.900000	2.800000
4	0.300000	0.464000	0.700000
6	0.140000	0.210000	0.300000
8	0.075000	0.120000	0.180000
10	0.049000	0.075000	0.115000
20	0.012625	0.019088	0.028650
40	0.003000	0.004625	0.007000
60	0.001450	0.002050	0.003000
80	0.000750	0.001165	0.001800
100	0.000480	0.000750	0.001150


==> superflexibility.dat <==
0.0000000000000000	0.0000000000000000	0.0021333000000000	0.0035150000000000	0.0056092000000000
0.1010101010101010	0.0000000000000000	0.0020600794418937	0.0034202208346087	0.0054692773492501
0.2020202020202020	0.0000000000000000	0.0019881713029283	0.0033267136414652	0.0053310447505357
0.3030303030303030	0.0000000000000000	0.0019175755831038	0.0032344784205693	0.0051945022038567
0.4040404040404040	0.0000000000000000	0.0018482922824202	0.0031435151719212	0.0050596497092133
0.5050505050505051	0.0000000000000000	0.0017803214008775	0.0030538238955209	0.0049264872666054
0.6060606060606061	0.0000000000000000	0.0017136629384757	0.0029654045913682	0.0047950148760331
0.7070707070707071	0.0000000000000000	0.0016483168952148	0.0028782572594633	0.0046652325374962
0.8080808080808081	0.0000000000000000	0.0015842832710948	0.0027923818998061	0.0045371402509948
0.9090909090909091	0.0000000000000000	0.0015215620661157	0.0027077785123967	0.0044107380165289
1.0101010101010102	0.0000000000000000	0.0014601532802775	0.0026244470972350	0.0042860258340986
1.1111111111111112	0.0000000000000000	0.0014000569135802	0.0025423876543210	0.0041630037037037
1.2121212121212122	0.0000000000000000	0.0013412729660239	0.0024616001836547	0.0040416716253444
1.3131313131313131	0.0000000000000000	0.0012838014376084	0.0023820846852362	0.0039220295990205
1.4141414141414141	0.0000000000000000	0.0012276423283338	0.0023038411590654	0.0038040776247322
1.5151515151515151	0.0000000000000000	0.0011727956382002	0.0022268696051423	0.0036878157024793
1.6161616161616161	0.0000000000000000	0.0011192613672074	0.0021511700234670	0.0035732438322620
1.7171717171717171	0.0000000000000000	0.0010670395153556	0.0020767424140394	0.0034603620140802
1.8181818181818181	0.0000000000000000	0.0010161300826446	0.0020035867768595	0.0033491702479339
1.9191919191919191	0.0000000000000000	0.0009665330690746	0.0019317031119274	0.0032396685338231
2.0202020202020203	0.0000000000000000	0.0009182484746454	0.0018610914192429	0.0031318568717478
2.1212121212121211	0.0000000000000000	0.0008712762993572	0.0017917516988062	0.0030257352617080
2.2222222222222223	0.0000000000000000	0.0008256165432099	0.0017236839506173	0.0029213037037037
2.3232323232323231	0.0000000000000000	0.0007812692062034	0.0016568881746761	0.0028185621977349
2.4242424242424243	0.0000000000000000	0.0007382342883379	0.0015913643709826	0.0027175107438017
2.5252525252525251	0.0000000000000000	0.0006965117896133	0.0015271125395368	0.0026181493419039
2.6262626262626263	0.0000000000000000	0.0006561017100296	0.0014641326803387	0.0025204779920416
2.7272727272727271	0.0000000000000000	0.0006170040495868	0.0014024247933884	0.0024244966942149
2.8282828282828283	0.0000000000000000	0.0005792188082849	0.0013419888786858	0.0023302054484236
2.9292929292929295	0.0000000000000000	0.0005427459861239	0.0012828249362310	0.0022376042546679
3.0303030303030303	0.0000000000000000	0.0005075855831038	0.0012249329660239	0.0021466931129477
3.1313131313131315	0.0000000000000000	0.0004737375992246	0.0011683129680645	0.0020574720232629
3.2323232323232323	0.0000000000000000	0.0004412020344863	0.0011129649423528	0.0019699409856137
3.3333333333333335	0.0000000000000000	0.0004099788888889	0.0010588888888889	0.0018841000000000
3.4343434343434343	0.0000000000000000	0.0003800681624324	0.0010060848076727	0.0017999490664218
3.5353535353535355	0.0000000000000000	0.0003514698551168	0.0009545526987042	0.0017174881848791
3.6363636363636362	0.0000000000000000	0.0003241839669421	0.0009042925619835	0.0016367173553719
3.7373737373737375	0.0000000000000000	0.0002982104979084	0.0008553043975105	0.0015576365779002
3.8383838383838382	0.0000000000000000	0.0002735494480155	0.0008075882052852	0.0014802458524640
3.9393939393939394	0.0000000000000000	0.0002502008172635	0.0007611439853076	0.0014045451790634
4.0404040404040407	0.0000000000000000	0.0002281646056525	0.0007159717375778	0.0013305345576982
4.1414141414141410	0.0000000000000000	0.0002074408131823	0.0006720714620957	0.0012582139883685
4.2424242424242422	0.0000000000000000	0.0001880294398531	0.0006294431588613	0.0011875834710744
4.3434343434343434	0.0000000000000000	0.0001699304856647	0.0005880868278747	0.0011186430058157
4.4444444444444446	0.0000000000000000	0.0001531439506173	0.0005480024691358	0.0010513925925926
4.5454545454545459	0.0000000000000000	0.0001376698347107	0.0005091900826446	0.0009858322314050
4.6464646464646462	0.0000000000000000	0.0001235081379451	0.0004716496684012	0.0009219619222528
4.7474747474747474	0.0000000000000000	0.0001106588603204	0.0004353812264055	0.0008597816651362
4.8484848484848486	0.0000000000000000	0.0000991220018365	0.0004003847566575	0.0007992914600551
4.9494949494949498	0.0000000000000000	0.0000888975624936	0.0003666602591572	0.0007404913070095
5.0505050505050502	0.0000000000000000	0.0000799855422916	0.0003342077339047	0.0006833812059994
5.1515151515151514	0.0000000000000000	0.0000723859412305	0.0003030271808999	0.0006279611570248
5.2525252525252526	0.0000000000000000	0.0000660987593103	0.0002731186001428	0.0005742311600857
5.3535353535353538	0.0000000000000000	0.0000611239965310	0.0002444819916335	0.0005221912151821
5.4545454545454541	0.0000000000000000	0.0000574616528926	0.0002171173553719	0.0004718413223140
5.5555555555555554	0.0000000000000000	0.0000551117283951	0.0001910246913580	0.0004231814814815
5.6565656565656566	0.0000000000000000	0.0000540742230385	0.0001662039995919	0.0003762116926844
5.7575757575757578	0.0000000000000000	0.0000543491368228	0.0001426552800735	0.0003309319559229
5.8585858585858590	0.0000000000000000	0.0000559364697480	0.0001203785328028	0.0002873422711968
5.9595959595959593	0.0000000000000000	0.0000588362218141	0.0000993737577798	0.0002454426385063
6.0606060606060606	0.0000000000000000	0.0000630483930211	0.0000796409550046	0.0002052330578512
6.1616161616161618	0.0000000000000000	0.0000685729833690	0.0000611801244771	0.0001667135292317
6.2626262626262630	0.0000000000000000	0.0000754099928579	0.0000439912661973	0.0001298840526477
6.3636363636363633	0.0000000000000000	0.0000835594214876	0.0000280743801653	0.0000947446280992
6.4646464646464645	0.0000000000000000	0.0000930212692582	0.0000134294663810	0.0000612952555862
6.5656565656565657	0.0000000000000000	0.0001037955361698	0.0000000565248444	0.0000295359351087
6.6666666666666670	0.0000000000000000	0.0001158822222222	-0.0000120444444444	-0.0000005333333333
6.7676767676767673	0.0000000000000000	0.0001292813274156	-0.0000228734414856	-0.0000289125497398
6.8686868686868685	0.0000000000000000	0.0001439928517498	-0.0000324304662790	-0.0000556017141108
6.9696969696969697	0.0000000000000000	0.0001600167952250	-0.0000407155188246	-0.0000806008264463
7.0707070707070709	0.0000000000000000	0.0001773531578410	-0.0000477285991225	-0.0001039098867463
7.1717171717171722	0.0000000000000000	0.0001960019395980	-0.0000534697071727	-0.0001255288950107
7.2727272727272725	0.0000000000000000	0.0002159631404959	-0.0000579388429752	-0.0001454578512397
7.3737373737373737	0.0000000000000000	0.0002372367605346	-0.0000611360065299	-0.0001636967554331
7.4747474747474749	0.0000000000000000	0.0002598227997143	-0.0000630611978370	-0.0001802456075911
7.5757575757575761	0.0000000000000000	0.0002837212580349	-0.0000637144168962	-0.0001951044077135
7.6767676767676765	0.0000000000000000	0.0003089321354964	-0.0000630956637078	-0.0002082731558004
7.7777777777777777	0.0000000000000000	0.0003354554320988	-0.0000612049382716	-0.0002197518518519
7.8787878787878789	0.0000000000000000	0.0003632911478421	-0.0000580422405877	-0.0002295404958678
7.9797979797979801	0.0000000000000000	0.0003924392827263	-0.0000536075706561	-0.0002376390878482
8.0808080808080813	0.0000000000000000	0.0004228998367514	-0.0000479009284767	-0.0002440476277931
8.1818181818181817	0.0000000000000000	0.0004546728099174	-0.0000409223140496	-0.0002487661157025
8.2828282828282820	0.0000000000000000	0.0004877582022243	-0.0000326717273748	-0.0002517945515764
8.3838383838383841	0.0000000000000000	0.0005221560136721	-0.0000231491684522	-0.0002531329354148
8.4848484848484844	0.0000000000000000	0.0005578662442608	-0.0000123546372819	-0.0002527812672176
8.5858585858585865	0.0000000000000000	0.0005948888939904	-0.0000002881338639	-0.0002507395469850
8.6868686868686869	0.0000000000000000	0.0006332239628609	0.0000130503418019	-0.0002470077747169
8.7878787878787872	0.0000000000000000	0.0006728714508724	0.0000276607897153	-0.0002415859504132
8.8888888888888893	0.0000000000000000	0.0007138313580247	0.0000435432098765	-0.0002344740740741
8.9898989898989896	0.0000000000000000	0.0007561036843179	0.0000606976022855	-0.0002256721456994
9.0909090909090917	0.0000000000000000	0.0007996884297521	0.0000791239669421	-0.0002151801652893
9.1919191919191920	0.0000000000000000	0.0008445855943271	0.0000988223038465	-0.0002029981328436
9.2929292929292924	0.0000000000000000	0.0008907951780431	0.0001197926129987	-0.0001891260483624
9.3939393939393945	0.0000000000000000	0.0009383171808999	0.0001420348943985	-0.0001735639118457
9.4949494949494948	0.0000000000000000	0.0009871516028977	0.0001655491480461	-0.0001563117232935
9.5959595959595951	0.0000000000000000	0.0010372984440363	0.0001903353739414	-0.0001373694827058
9.6969696969696972	0.0000000000000000	0.0010887577043159	0.0002163935720845	-0.0001167371900826
9.7979797979797976	0.0000000000000000	0.0011415293837364	0.0002437237424753	-0.0000944148454239
9.8989898989898997	0.0000000000000000	0.0011956134822977	0.0002723258851138	-0.0000704024487297
10.0000000000000000	0.0000000000000000	0.0012510100000000	0.0003022000000000	-0.0000447000000000


==> tikzsup/pp1.dat <==
-100.1026155030000098 	 0.0000369410276800 
-99.9034163038008103 	 0.0000369410276640 
-99.7042171046016108 	 0.0000369410276529 
-99.5050179054024113 	 0.0000369410276459 
-99.3058187062032118 	 0.0000369410276425 
-99.1066195070040123 	 0.0000369410276421 
-98.9074203078048129 	 0.0000369410276440 
-98.7082211086056134 	 0.0000369410276476 
-98.5090219094064139 	 0.0000369410276522 
-98.3098227102072144 	 0.0000369410276573 
-98.1106235110080149 	 0.0000369410276623 
-97.9114243118088154 	 0.0000369410276666 
-97.7122251126096160 	 0.0000369410276700 
-97.5130259134104165 	 0.0000369410276725 
-97.3138267142112170 	 0.0000369410276740 
-97.1146275150120175 	 0.0000369410276745 
-96.9154283158128180 	 0.0000369410276740 
-96.7162291166136185 	 0.0000369410276726 
-96.5170299174144191 	 0.0000369410276706 
-96.3178307182152196 	 0.0000369410276684 
-96.1186315190160201 	 0.0000369410276660 
-95.9194323198168206 	 0.0000369410276638 
-95.7202331206176211 	 0.0000369410276618 
-95.5210339214184216 	 0.0000369410276603 
-95.3218347222192222 	 0.0000369410276592 
-95.1226355230200227 	 0.0000369410276586 
-94.9234363238208232 	 0.0000369410276587 
-94.7242371246216379 	 0.0000369410276593 
-94.5250379254224384 	 0.0000369410276602 
-94.3258387262232390 	 0.0000369410276615 
-94.1266395270240395 	 0.0000369410276629 
-93.9274403278248400 	 0.0000369410276644 
-93.7282411286256405 	 0.0000369410276657 
-93.5290419294264410 	 0.0000369410276668 
-93.3298427302272415 	 0.0000369410276676 
-93.1306435310280420 	 0.0000369410276678 
-92.9314443318288426 	 0.0000369410276674 
-92.7322451326296431 	 0.0000369410276666 
-92.5330459334304436 	 0.0000369410276655 
-92.3338467342312441 	 0.0000369410276644 
-92.1346475350320446 	 0.0000369410276634 
-91.9354483358328451 	 0.0000369410276628 
-91.7362491366336457 	 0.0000369410276627 
-91.5370499374344462 	 0.0000369410276629 
-91.3378507382352467 	 0.0000369410276634 
-91.1386515390360472 	 0.0000369410276643 
-90.9394523398368477 	 0.0000369410276655 
-90.7402531406376482 	 0.0000369410276667 
-90.5410539414384488 	 0.0000369410276678 
-90.3418547422392493 	 0.0000369410276684 
-90.1426555430400498 	 0.0000369410276684 
-89.9434563438408503 	 0.0000369410276675 
-89.7442571446416508 	 0.0000369410276659 
-89.5450579454424513 	 0.0000369410276638 
-89.3458587462432519 	 0.0000369410276616 
-89.1466595470440524 	 0.0000369410276593 
-88.9474603478448529 	 0.0000369410276575 
-88.7482611486456534 	 0.0000369410276562 
-88.5490619494464539 	 0.0000369410276555 
-88.3498627502472544 	 0.0000369410276558 
-88.1506635510480550 	 0.0000369410276570 
-87.9514643518488555 	 0.0000369410276594 
-87.7522651526496560 	 0.0000369410276625 
-87.5530659534504565 	 0.0000369410276658 
-87.3538667542512570 	 0.0000369410276687 
-87.1546675550520575 	 0.0000369410276705 
-86.9554683558528581 	 0.0000369410276707 
-86.7562691566536586 	 0.0000369410276695 
-86.5570699574544591 	 0.0000369410276674 
-86.3578707582552596 	 0.0000369410276648 
-86.1586715590560601 	 0.0000369410276623 
-85.9594723598568606 	 0.0000369410276604 
-85.7602731606576754 	 0.0000369410276592 
-85.5610739614584759 	 0.0000369410276588 
-85.3618747622592764 	 0.0000369410276592 
-85.1626755630600769 	 0.0000369410276603 
-84.9634763638608774 	 0.0000369410276622 
-84.7642771646616779 	 0.0000369410276646 
-84.5650779654624785 	 0.0000369410276672 
-84.3658787662632790 	 0.0000369410276693 
-84.1666795670640795 	 0.0000369410276708 
-83.9674803678648800 	 0.0000369410276710 
-83.7682811686656805 	 0.0000369410276702 
-83.5690819694664810 	 0.0000369410276684 
-83.3698827702672816 	 0.0000369410276659 
-83.1706835710680821 	 0.0000369410276630 
-82.9714843718688826 	 0.0000369410276600 
-82.7722851726696831 	 0.0000369410276572 
-82.5730859734704836 	 0.0000369410276552 
-82.3738867742712841 	 0.0000369410276545 
-82.1746875750720847 	 0.0000369410276557 
-81.9754883758728852 	 0.0000369410276593 
-81.7762891766736857 	 0.0000369410276646 
-81.5770899774744862 	 0.0000369410276707 
-81.3778907782752867 	 0.0000369410276761 
-81.1786915790760872 	 0.0000369410276797 
-80.9794923798768878 	 0.0000369410276804 
-80.7802931806776883 	 0.0000369410276782 
-80.5810939814784888 	 0.0000369410276739 
-80.3818947822792893 	 0.0000369410276684 
-80.1826955830800898 	 0.0000369410276624 
-79.9834963838808903 	 0.0000369410276569 
-79.7842971846816909 	 0.0000369410276525 
-79.5850979854824914 	 0.0000369410276496 
-79.3858987862832919 	 0.0000369410276487 
-79.1866995870840924 	 0.0000369410276501 
-78.9875003878848929 	 0.0000369410276544 
-78.7883011886856934 	 0.0000369410276609 
-78.5891019894864939 	 0.0000369410276682 
-78.3899027902872945 	 0.0000369410276748 
-78.1907035910880950 	 0.0000369410276793 
-77.9915043918888955 	 0.0000369410276804 
-77.7923051926896960 	 0.0000369410276781 
-77.5931059934904965 	 0.0000369410276734 
-77.3939067942912970 	 0.0000369410276676 
-77.1947075950920976 	 0.0000369410276617 
-76.9955083958928981 	 0.0000369410276569 
-76.7963091966936986 	 0.0000369410276537 
-76.5971099974944991 	 0.0000369410276519 
-76.3979107982952996 	 0.0000369410276513 
-76.1987115990961001 	 0.0000369410276518 
-75.9995123998969007 	 0.0000369410276533 
-75.8003132006977012 	 0.0000369410276555 
-75.6011140014985017 	 0.0000369410276582 
-75.4019148022993022 	 0.0000369410276614 
-75.2027156031001027 	 0.0000369410276648 
-75.0035164039009032 	 0.0000369410276682 
-74.8043172047017038 	 0.0000369410276715 
-74.6051180055025043 	 0.0000369410276743 
-74.4059188063033048 	 0.0000369410276767 
-74.2067196071041053 	 0.0000369410276782 
-74.0075204079049058 	 0.0000369410276787 
-73.8083212087057206 	 0.0000369410276781 
-73.6091220095065211 	 0.0000369410276762 
-73.4099228103073216 	 0.0000369410276730 
-73.2107236111081221 	 0.0000369410276682 
-73.0115244119089226 	 0.0000369410276619 
-72.8123252127097231 	 0.0000369410276546 
-72.6131260135105236 	 0.0000369410276476 
-72.4139268143113242 	 0.0000369410276422 
-72.2147276151121247 	 0.0000369410276397 
-72.0155284159129252 	 0.0000369410276415 
-71.8163292167137257 	 0.0000369410276474 
-71.6171300175145262 	 0.0000369410276561 
-71.4179308183153267 	 0.0000369410276659 
-71.2187316191161273 	 0.0000369410276751 
-71.0195324199169278 	 0.0000369410276821 
-70.8203332207177283 	 0.0000369410276861 
-70.6211340215185288 	 0.0000369410276872 
-70.4219348223193293 	 0.0000369410276856 
-70.2227356231201298 	 0.0000369410276813 
-70.0235364239209304 	 0.0000369410276747 
-69.8243372247217309 	 0.0000369410276663 
-69.6251380255225314 	 0.0000369410276574 
-69.4259388263233319 	 0.0000369410276493 
-69.2267396271241324 	 0.0000369410276433 
-69.0275404279249329 	 0.0000369410276408 
-68.8283412287257335 	 0.0000369410276422 
-68.6291420295265340 	 0.0000369410276465 
-68.4299428303273345 	 0.0000369410276528 
-68.2307436311281350 	 0.0000369410276602 
-68.0315444319289355 	 0.0000369410276678 
-67.8323452327297360 	 0.0000369410276747 
-67.6331460335305508 	 0.0000369410276804 
-67.4339468343313513 	 0.0000369410276843 
-67.2347476351321518 	 0.0000369410276860 
-67.0355484359329523 	 0.0000369410276849 
-66.8363492367337528 	 0.0000369410276809 
-66.6371500375345533 	 0.0000369410276749 
-66.4379508383353539 	 0.0000369410276675 
-66.2387516391361544 	 0.0000369410276598 
-66.0395524399369549 	 0.0000369410276525 
-65.8403532407377554 	 0.0000369410276463 
-65.6411540415385559 	 0.0000369410276419 
-65.4419548423393564 	 0.0000369410276399 
-65.2427556431401570 	 0.0000369410276410 
-65.0435564439409575 	 0.0000369410276457 
-64.8443572447417580 	 0.0000369410276539 
-64.6451580455425585 	 0.0000369410276638 
-64.4459588463433590 	 0.0000369410276733 
-64.2467596471441595 	 0.0000369410276807 
-64.0475604479449601 	 0.0000369410276840 
-63.8483612487457535 	 0.0000369410276825 
-63.6491620495465540 	 0.0000369410276777 
-63.4499628503473545 	 0.0000369410276713 
-63.2507636511481550 	 0.0000369410276651 
-63.0515644519489555 	 0.0000369410276608 
-62.8523652527497561 	 0.0000369410276592 
-62.6531660535505637 	 0.0000369410276597 
-62.4539668543513642 	 0.0000369410276616 
-62.2547676551521647 	 0.0000369410276640 
-62.0555684559529652 	 0.0000369410276660 
-61.8563692567537657 	 0.0000369410276672 
-61.6571700575545663 	 0.0000369410276674 
-61.4579708583553668 	 0.0000369410276666 
-61.2587716591561673 	 0.0000369410276649 
-61.0595724599569678 	 0.0000369410276621 
-60.8603732607577683 	 0.0000369410276586 
-60.6611740615585688 	 0.0000369410276549 
-60.4619748623593694 	 0.0000369410276520 
-60.2627756631601699 	 0.0000369410276506 
-60.0635764639609704 	 0.0000369410276514 
-59.8643772647617709 	 0.0000369410276547 
-59.6651780655625714 	 0.0000369410276596 
-59.4659788663633719 	 0.0000369410276650 
-59.2667796671641725 	 0.0000369410276699 
-59.0675804679649730 	 0.0000369410276731 
-58.8683812687657735 	 0.0000369410276741 
-58.6691820695665740 	 0.0000369410276735 
-58.4699828703673745 	 0.0000369410276718 
-58.2707836711681750 	 0.0000369410276698 
-58.0715844719689755 	 0.0000369410276682 
-57.8723852727697761 	 0.0000369410276674 
-57.6731860735705837 	 0.0000369410276672 
-57.4739868743713842 	 0.0000369410276674 
-57.2747876751721847 	 0.0000369410276676 
-57.0755884759729852 	 0.0000369410276677 
-56.8763892767737858 	 0.0000369410276673 
-56.6771900775745863 	 0.0000369410276663 
-56.4779908783753868 	 0.0000369410276646 
-56.2787916791761873 	 0.0000369410276621 
-56.0795924799769878 	 0.0000369410276587 
-55.8803932807777883 	 0.0000369410276544 
-55.6811940815785889 	 0.0000369410276503 
-55.4819948823793894 	 0.0000369410276473 
-55.2827956831801899 	 0.0000369410276464 
-55.0835964839809904 	 0.0000369410276487 
-54.8843972847817909 	 0.0000369410276546 
-54.6851980855825914 	 0.0000369410276629 
-54.4859988863833919 	 0.0000369410276719 
-54.2867996871841925 	 0.0000369410276801 
-54.0876004879849930 	 0.0000369410276858 
-53.8884012887857935 	 0.0000369410276879 
-53.6892020895865940 	 0.0000369410276868 
-53.4900028903873945 	 0.0000369410276829 
-53.2908036911881950 	 0.0000369410276769 
-53.0916044919889956 	 0.0000369410276695 
-52.8924052927897961 	 0.0000369410276611 
-52.6932060935906037 	 0.0000369410276530 
-52.4940068943914042 	 0.0000369410276460 
-52.2948076951922047 	 0.0000369410276413 
-52.0956084959930052 	 0.0000369410276400 
-51.8964092967938058 	 0.0000369410276427 
-51.6972100975946063 	 0.0000369410276482 
-51.4980108983954068 	 0.0000369410276554 
-51.2988116991962073 	 0.0000369410276627 
-51.0996124999970078 	 0.0000369410276688 
-50.9004133007978083 	 0.0000369410276726 
-50.7012141015986089 	 0.0000369410276745 
-50.5020149023994094 	 0.0000369410276750 
-50.3028157032002099 	 0.0000369410276747 
-50.1036165040010104 	 0.0000369410276743 
-49.9044173048018109 	 0.0000369410276741 
-49.7052181056026114 	 0.0000369410276740 
-49.5060189064034120 	 0.0000369410276738 
-49.3068197072042125 	 0.0000369410276729 
-49.1076205080050130 	 0.0000369410276713 
-48.9084213088058135 	 0.0000369410276685 
-48.7092221096066140 	 0.0000369410276649 
-48.5100229104074145 	 0.0000369410276609 
-48.3108237112082151 	 0.0000369410276566 
-48.1116245120090156 	 0.0000369410276526 
-47.9124253128098161 	 0.0000369410276491 
-47.7132261136106237 	 0.0000369410276465 
-47.5140269144114242 	 0.0000369410276452 
-47.3148277152122247 	 0.0000369410276456 
-47.1156285160130253 	 0.0000369410276482 
-46.9164293168138258 	 0.0000369410276530 
-46.7172301176146263 	 0.0000369410276596 
-46.5180309184154268 	 0.0000369410276669 
-46.3188317192162273 	 0.0000369410276740 
-46.1196325200170278 	 0.0000369410276801 
-45.9204333208178284 	 0.0000369410276842 
-45.7212341216186289 	 0.0000369410276862 
-45.5220349224194294 	 0.0000369410276861 
-45.3228357232202299 	 0.0000369410276839 
-45.1236365240210304 	 0.0000369410276794 
-44.9244373248218309 	 0.0000369410276729 
-44.7252381256226315 	 0.0000369410276651 
-44.5260389264234320 	 0.0000369410276571 
-44.3268397272242325 	 0.0000369410276500 
-44.1276405280250330 	 0.0000369410276449 
-43.9284413288258335 	 0.0000369410276427 
-43.7292421296266340 	 0.0000369410276433 
-43.5300429304274346 	 0.0000369410276463 
-43.3308437312282351 	 0.0000369410276511 
-43.1316445320290356 	 0.0000369410276575 
-42.9324453328298361 	 0.0000369410276648 
-42.7332461336306437 	 0.0000369410276725 
-42.5340469344314442 	 0.0000369410276795 
-42.3348477352322448 	 0.0000369410276851 
-42.1356485360330453 	 0.0000369410276884 
-41.9364493368338458 	 0.0000369410276888 
-41.7372501376346463 	 0.0000369410276862 
-41.5380509384354468 	 0.0000369410276812 
-41.3388517392362473 	 0.0000369410276742 
-41.1396525400370479 	 0.0000369410276655 
-40.9404533408378484 	 0.0000369410276559 
-40.7412541416386489 	 0.0000369410276463 
-40.5420549424394494 	 0.0000369410276381 
-40.3428557432402499 	 0.0000369410276327 
-40.1436565440410504 	 0.0000369410276315 
-39.9444573448418510 	 0.0000369410276356 
-39.7452581456426515 	 0.0000369410276441 
-39.5460589464434520 	 0.0000369410276553 
-39.3468597472442525 	 0.0000369410276674 
-39.1476605480450530 	 0.0000369410276786 
-38.9484613488458535 	 0.0000369410276873 
-38.7492621496466541 	 0.0000369410276928 
-38.5500629504474546 	 0.0000369410276950 
-38.3508637512482551 	 0.0000369410276937 
-38.1516645520490556 	 0.0000369410276888 
-37.9524653528498561 	 0.0000369410276802 
-37.7532661536506637 	 0.0000369410276690 
-37.5540669544514643 	 0.0000369410276570 
-37.3548677552522648 	 0.0000369410276459 
-37.1556685560530653 	 0.0000369410276372 
-36.9564693568538587 	 0.0000369410276327 
-36.7572701576546592 	 0.0000369410276323 
-36.5580709584554597 	 0.0000369410276351 
-36.3588717592562602 	 0.0000369410276404 
-36.1596725600570608 	 0.0000369410276473 
-35.9604733608578613 	 0.0000369410276549 
-35.7612741616586618 	 0.0000369410276626 
-35.5620749624594623 	 0.0000369410276697 
-35.3628757632602770 	 0.0000369410276756 
-35.1636765640610776 	 0.0000369410276796 
-34.9644773648618781 	 0.0000369410276810 
-34.7652781656626786 	 0.0000369410276798 
-34.5660789664634791 	 0.0000369410276762 
-34.3668797672642796 	 0.0000369410276703 
-34.1676805680650801 	 0.0000369410276625 
-33.9684813688658807 	 0.0000369410276528 
-33.7692821696666812 	 0.0000369410276422 
-33.5700829704674817 	 0.0000369410276315 
-33.3708837712682822 	 0.0000369410276219 
-33.1716845720690827 	 0.0000369410276144 
-32.9724853728698832 	 0.0000369410276100 
-32.7732861736706838 	 0.0000369410276089 
-32.5740869744714843 	 0.0000369410276107 
-32.3748877752722848 	 0.0000369410276150 
-32.1756885760730853 	 0.0000369410276215 
-31.9764893768738858 	 0.0000369410276298 
-31.7772901776746863 	 0.0000369410276389 
-31.5780909784754868 	 0.0000369410276478 
-31.3788917792762874 	 0.0000369410276552 
-31.1796925800770879 	 0.0000369410276599 
-30.9804933808778884 	 0.0000369410276610 
-30.7812941816786889 	 0.0000369410276594 
-30.5820949824794894 	 0.0000369410276580 
-30.3828957832802899 	 0.0000369410276595 
-30.1836965840810905 	 0.0000369410276666 
-29.9844973848818910 	 0.0000369410276820 
-29.7852981856826915 	 0.0000369410277087 
-29.5860989864834920 	 0.0000369410277494 
-29.3868997872842925 	 0.0000369410278072 
-29.1877005880850930 	 0.0000369410278849 
-28.9885013888858936 	 0.0000369410279855 
-28.7893021896866941 	 0.0000369410281124 
-28.5901029904874946 	 0.0000369410282694 
-28.3909037912882951 	 0.0000369410284603 
-28.1917045920890956 	 0.0000369410286891 
-27.9925053928898961 	 0.0000369410289597 
-27.7933061936906967 	 0.0000369410292824 
-27.5941069944914972 	 0.0000369410296722 
-27.3949077952922977 	 0.0000369410301446 
-27.1957085960930982 	 0.0000369410307148 
-26.9965093968938987 	 0.0000369410313987 
-26.7973101976946992 	 0.0000369410322191 
-26.5981109984954998 	 0.0000369410332057 
-26.3989117992963003 	 0.0000369410343882 
-26.1997126000971008 	 0.0000369410357967 
-26.0005134008979013 	 0.0000369410374613 
-25.8013142016987018 	 0.0000369410394258 
-25.6021150024995023 	 0.0000369410417463 
-25.4029158033003171 	 0.0000369410444796 
-25.2037166041011176 	 0.0000369410476823 
-25.0045174049019181 	 0.0000369410514123 
-24.8053182057027186 	 0.0000369410557500 
-24.6061190065035191 	 0.0000369410607994 
-24.4069198073043196 	 0.0000369410666655 
-24.2077206081051202 	 0.0000369410734534 
-24.0085214089059207 	 0.0000369410812689 
-23.8093222097067212 	 0.0000369410902443 
-23.6101230105075217 	 0.0000369411005396 
-23.4109238113083222 	 0.0000369411123164 
-23.2117246121091227 	 0.0000369411257364 
-23.0125254129099233 	 0.0000369411409612 
-22.8133262137107238 	 0.0000369411581592 
-22.6141270145115243 	 0.0000369411775064 
-22.4149278153123248 	 0.0000369411991791 
-22.2157286161131253 	 0.0000369412233535 
-22.0165294169139258 	 0.0000369412502031 
-21.8173302177147264 	 0.0000369412798061 
-21.6181310185155269 	 0.0000369413121272 
-21.4189318193163274 	 0.0000369413471245 
-21.2197326201171279 	 0.0000369413847562 
-21.0205334209179284 	 0.0000369414249683 
-20.8213342217187289 	 0.0000369414672785 
-20.6221350225195295 	 0.0000369415106647 
-20.4229358233203300 	 0.0000369415540705 
-20.2237366241211305 	 0.0000369415964397 
-20.0245374249219310 	 0.0000369416366829 
-19.8253382257227315 	 0.0000369416723725 
-19.6261390265235320 	 0.0000369416993053 
-19.4269398273243326 	 0.0000369417131552 
-19.2277406281251331 	 0.0000369417095964 
-19.0285414289259336 	 0.0000369416842258 
-18.8293422297267341 	 0.0000369416290771 
-18.6301430305275346 	 0.0000369415311985 
-18.4309438313283351 	 0.0000369413772665 
-18.2317446321291357 	 0.0000369411539576 
-18.0325454329299362 	 0.0000369408477863 
-17.8333462337307367 	 0.0000369404367309 
-17.6341470345315372 	 0.0000369398861716 
-17.4349478353323377 	 0.0000369391604760 
-17.2357486361331382 	 0.0000369382240114 
-17.0365494369339388 	 0.0000369370408351 
-16.8373502377347393 	 0.0000369355561514 
-16.6381510385355398 	 0.0000369336858121 
-16.4389518393363403 	 0.0000369313431286 
-16.2397526401371408 	 0.0000369284414125 
-16.0405534409379413 	 0.0000369248934330 
-15.8413542417387418 	 0.0000369205736747 
-15.6421550425395424 	 0.0000369152937166 
-15.4429558433403571 	 0.0000369088592866 
-15.2437566441411576 	 0.0000369010761131 
-15.0445574449419581 	 0.0000368917490700 
-14.8453582457427586 	 0.0000368806121251 
-14.6461590465435592 	 0.0000368672762490 
-14.4469598473443597 	 0.0000368513401388 
-14.2477606481451602 	 0.0000368324024913 
-14.0485614489459607 	 0.0000368100608860 
-13.8493622497467612 	 0.0000367838024631 
-13.6501630505475617 	 0.0000367529120442 
-13.4509638513483623 	 0.0000367166528188 
-13.2517646521491628 	 0.0000366742879768 
-13.0525654529499633 	 0.0000366250797356 
-12.8533662537507638 	 0.0000365681741277 
-12.6541670545515643 	 0.0000365024923147 
-12.4549678553523648 	 0.0000364269297298 
-12.2557686561531654 	 0.0000363403818063 
-12.0565694569539659 	 0.0000362417446954 
-11.8573702577547664 	 0.0000361300201478 
-11.6581710585555669 	 0.0000360044259394 
-11.4589718593563674 	 0.0000358642062635 
-11.2597726601571679 	 0.0000357086053133 
-11.0605734609579685 	 0.0000355368725956 
-10.8613742617587690 	 0.0000353492402382 
-10.6621750625595695 	 0.0000351480659803 
-10.4629758633603700 	 0.0000349359851021 
-10.2637766641611705 	 0.0000347156328840 
-10.0645774649619710 	 0.0000344896598935 
-9.8653782657627715 	 0.0000342643642953 
-9.6661790665635721 	 0.0000340543919299 
-9.4669798673643726 	 0.0000338755513166 
-9.2677806681651731 	 0.0000337436509748 
-9.0685814689659736 	 0.0000336745242982 
-8.8693822697667741 	 0.0000336919105530 
-8.6701830705675746 	 0.0000338386996412 
-8.4709838713683752 	 0.0000341606243904 
-8.2717846721691757 	 0.0000347034176279 
-8.0725854729699762 	 0.0000355128415122 
-7.8733862737707767 	 0.0000366475866195 
-7.6741870745715772 	 0.0000381995079148 
-7.4749878753723777 	 0.0000402657038774 
-7.2757886761731783 	 0.0000429432729864 
-7.0765894769739788 	 0.0000463292990281 
-6.8773902777747793 	 0.0000505114023340 
-6.6781910785755798 	 0.0000555514821119 
-6.4789918793763803 	 0.0000615071091509 
-6.2797926801771808 	 0.0000684358542398 
-6.0805934809779814 	 0.0000763952087948 
-5.8813942817787819 	 0.0000853625214377 
-5.6821950825795824 	 0.0000950842342082 
-5.4829958833803971 	 0.0001052654535172 
-5.2837966841811976 	 0.0001156112857755 
-5.0845974849819982 	 0.0001258266009840 
-4.8853982857827987 	 0.0001352029983039 
-4.6861990865835992 	 0.0001417692362600 
-4.4869998873843997 	 0.0001433137013666 
-4.2878006881852002 	 0.0001376247801378 
-4.0886014889860007 	 0.0001224907304893 
-3.8894022897868012 	 0.0000952474361788 
-3.6902030905876018 	 0.0000517640524072 
-3.4910038913884023 	 -0.0000123869999030 
-3.2918046921892028 	 -0.0001016332998293 
-3.0926054929900033 	 -0.0002204025016552 
-2.8934062937908038 	 -0.0003738085387930 
-2.6942070945916043 	 -0.0005693272627381 
-2.4950078953924049 	 -0.0008149422606532 
-2.2958086961932054 	 -0.0011186371197009 
-2.0966094969940059 	 -0.0014883952357317 
-1.8974102977948064 	 -0.0019245703138171 
-1.6982110985956069 	 -0.0023996340243997 
-1.4990118993964074 	 -0.0028796906569125 
-1.2998127001972080 	 -0.0033308445007887 
-1.1006135009980085 	 -0.0037191998345173 
-0.9014143017988090 	 -0.0039997518815869 
-0.7022151025996095 	 -0.0040843792759129 
-0.5030159034004100 	 -0.0038745016713617 
-0.3038167042012105 	 -0.0032715387218000 
-0.1046175050020111 	 -0.0021769100810945 
0.0945816941971884 	 -0.0005499666927983 
0.2937808933963879 	 0.0014111218356442 
0.4929800925955874 	 0.0034466539041498 
0.6921792917947869 	 0.0052969278520164 
0.8913784909939864 	 0.0067022420185424 
1.0905776901931858 	 0.0074536828483643 
1.2897768893923853 	 0.0075647321021298 
1.4889760885915848 	 0.0071097282001402 
1.6881752877907843 	 0.0061630110886594 
1.8873744869899838 	 0.0047989207139510 
2.0865736861891833 	 0.0031077669878356 
2.2857728853883827 	 0.0012541499554977 
2.4849720845875822 	 -0.0005757445900988 
2.6841712837867817 	 -0.0021957284905142 
2.8833704829859812 	 -0.0034196135873086 
3.0825696821851807 	 -0.0041026594378078 
3.2817688813843802 	 -0.0043049976103974 
3.4809680805835796 	 -0.0041499471003243 
3.6801672797827791 	 -0.0037608448654488 
3.8793664789819786 	 -0.0032610278636314 
4.0785656781811781 	 -0.0027591716752982 
4.2777648773803776 	 -0.0022869255117607 
4.4769640765795629 	 -0.0018507313243472 
4.6761632757787623 	 -0.0014570166446743 
4.8753624749779618 	 -0.0011122090043591 
5.0745616741771613 	 -0.0008213670241871 
5.2737608733763608 	 -0.0005819023983488 
5.4729600725755603 	 -0.0003885727344376 
5.6721592717747598 	 -0.0002361330114533 
5.8713584709739592 	 -0.0001193382083960 
6.0705576701731587 	 -0.0000330138835181 
6.2697568693723582 	 0.0000275949959436 
6.4689560685715577 	 0.0000670891515388 
6.6681552677707572 	 0.0000900690652325 
6.8673544669699567 	 0.0001011352189898 
7.0665536661691561 	 0.0001045570334440 
7.2657528653683556 	 0.0001025100191803 
7.4649520645675551 	 0.0000963534213655 
7.6641512637667546 	 0.0000874446332893 
7.8633504629659541 	 0.0000771410482415 
8.0625496621651536 	 0.0000666889426745 
8.2617488613643530 	 0.0000565860830620 
8.4609480605635525 	 0.0000470212317921 
8.6601472597627520 	 0.0000381821790322 
8.8593464589619515 	 0.0000302567149500 
9.0585456581611510 	 0.0000234072600120 
9.2577448573603505 	 0.0000176140880207 
9.4569440565595499 	 0.0000127778820535 
9.6561432557587494 	 0.0000087989916168 
9.8553424549579489 	 0.0000055777662167 
10.0545416541571484 	 0.0000030160988781 
10.2537408533563479 	 0.0000010277040110 
10.4529400525555474 	 -0.0000004682392214 
10.6521392517547469 	 -0.0000015525221055 
10.8513384509539463 	 -0.0000023059359279 
11.0505376501531458 	 -0.0000028059691141 
11.2497368493523453 	 -0.0000031031013575 
11.4489360485515448 	 -0.0000032346096940 
11.6481352477507443 	 -0.0000032376813983 
11.8473344469499438 	 -0.0000031495037448 
12.0465336461491432 	 -0.0000030054218735 
12.2457328453483427 	 -0.0000028246801527 
12.4449320445475422 	 -0.0000026182041198 
12.6441312437467417 	 -0.0000023968497024 
12.8433304429459412 	 -0.0000021714728276 
13.0425296421451407 	 -0.0000019523146014 
13.2417288413443401 	 -0.0000017438658474 
13.4409280405435396 	 -0.0000015474784855 
13.6401272397427391 	 -0.0000013644726798 
13.8393264389419386 	 -0.0000011961685943 
14.0385256381411381 	 -0.0000010437484893 
14.2377248373403376 	 -0.0000009070126903 
14.4369240365395228 	 -0.0000007849648560 
14.6361232357387223 	 -0.0000006765990469 
14.8353224349379218 	 -0.0000005809093231 
15.0345216341371213 	 -0.0000004968890588 
15.2337208333363208 	 -0.0000004235242474 
15.4329200325355202 	 -0.0000003597963907 
15.6321192317347197 	 -0.0000003046869270 
15.8313184309339192 	 -0.0000002571772943 
16.0305176301331187 	 -0.0000002162678218 
16.2297168293323182 	 -0.0000001811771152 
16.4289160285315177 	 -0.0000001512639747 
16.6281152277307172 	 -0.0000001258895095 
16.8273144269299166 	 -0.0000001044148284 
17.0265136261291161 	 -0.0000000862148326 
17.2257128253283156 	 -0.0000000708359732 
17.4249120245275151 	 -0.0000000579409475 
17.6241112237267146 	 -0.0000000471946565 
17.8233104229259141 	 -0.0000000382620013 
18.0225096221251135 	 -0.0000000308151602 
18.2217088213243130 	 -0.0000000246239284 
18.4209080205235125 	 -0.0000000195278708 
18.6201072197227120 	 -0.0000000153680616 
18.8193064189219115 	 -0.0000000119855753 
19.0185056181211110 	 -0.0000000092248394 
19.2177048173203104 	 -0.0000000069788897 
19.4169040165195099 	 -0.0000000051773970 
19.6161032157187094 	 -0.0000000037509302 
19.8153024149179089 	 -0.0000000026300581 
20.0145016141171084 	 -0.0000000017467550 
20.2137008133163079 	 -0.0000000010550601 
20.4129000125155073 	 -0.0000000005265455 
20.6120992117147068 	 -0.0000000001332669 
20.8112984109139063 	 0.0000000001527199 
21.0104976101131058 	 0.0000000003588158 
21.2096968093123053 	 0.0000000005031624 
21.4088960085115048 	 0.0000000005961451 
21.6080952077107042 	 0.0000000006479101 
21.8072944069099037 	 0.0000000006686035 
22.0064936061091032 	 0.0000000006681795 
22.2056928053083027 	 0.0000000006530312 
22.4048920045075022 	 0.0000000006264080 
22.6040912037067017 	 0.0000000005914510 
22.8032904029059011 	 0.0000000005513014 
23.0024896021051006 	 0.0000000005090401 
23.2016888013043001 	 0.0000000004665220 
23.4008880005034996 	 0.0000000004244618 
23.6000871997026991 	 0.0000000003835306 
23.7992863989018986 	 0.0000000003443995 
23.9984855981010980 	 0.0000000003077241 
24.1976847973002975 	 0.0000000002738089 
24.3968839964994828 	 0.0000000002426152 
24.5960831956986823 	 0.0000000002140895 
24.7952823948978818 	 0.0000000001881784 
24.9944815940970813 	 0.0000000001648261 
25.1936807932962807 	 0.0000000001439177 
25.3928799924954802 	 0.0000000001252773 
25.5920791916946797 	 0.0000000001087262 
25.7912783908938792 	 0.0000000000940857 
25.9904775900930787 	 0.0000000000811775 
26.1896767892922782 	 0.0000000000698393 
26.3888759884914776 	 0.0000000000599257 
26.5880751876906771 	 0.0000000000512922 
26.7872743868898766 	 0.0000000000437942 
26.9864735860890903 	 0.0000000000372883 
27.1856727852882898 	 0.0000000000316549 
27.3848719844874893 	 0.0000000000268028 
27.5840711836866888 	 0.0000000000226421 
27.7832703828858882 	 0.0000000000190832 
27.9824695820850877 	 0.0000000000160366 
28.1816687812842872 	 0.0000000000134311 
28.3808679804834867 	 0.0000000000112168 
28.5800671796826862 	 0.0000000000093452 
28.7792663788818857 	 0.0000000000077679 
28.9784655780810851 	 0.0000000000064365 
29.1776647772802846 	 0.0000000000053126 
29.3768639764794557 	 0.0000000000043699 
29.5760631756786552 	 0.0000000000035830 
29.7752623748778547 	 0.0000000000029266 
29.9744615740770541 	 0.0000000000023753 
30.1736607732762536 	 0.0000000000019104 
30.3728599724754531 	 0.0000000000015217 
30.5720591716746526 	 0.0000000000011997 
30.7712583708738521 	 0.0000000000009349 
30.9704575700730516 	 0.0000000000007178 
31.1696567692722510 	 0.0000000000005408 
31.3688559684714505 	 0.0000000000003993 
31.5680551676706500 	 0.0000000000002887 
31.7672543668698495 	 0.0000000000002047 
31.9664535660690490 	 0.0000000000001428 
32.1656527652682485 	 0.0000000000000986 
32.3648519644674479 	 0.0000000000000681 
32.5640511636666474 	 0.0000000000000473 
32.7632503628658469 	 0.0000000000000323 
32.9624495620650464 	 0.0000000000000190 
33.1616487612642459 	 0.0000000000000052 
33.3608479604634454 	 -0.0000000000000083 
33.5600471596626448 	 -0.0000000000000209 
33.7592463588618443 	 -0.0000000000000316 
33.9584455580610438 	 -0.0000000000000396 
34.1576447572602433 	 -0.0000000000000445 
34.3568439564594428 	 -0.0000000000000467 
34.5560431556586423 	 -0.0000000000000465 
34.7552423548578417 	 -0.0000000000000445 
34.9544415540570412 	 -0.0000000000000411 
35.1536407532562407 	 -0.0000000000000367 
35.3528399524554402 	 -0.0000000000000316 
35.5520391516546397 	 -0.0000000000000262 
35.7512383508538392 	 -0.0000000000000208 
35.9504375500530386 	 -0.0000000000000158 
36.1496367492522381 	 -0.0000000000000114 
36.3488359484514376 	 -0.0000000000000077 
36.5480351476506371 	 -0.0000000000000048 
36.7472343468498366 	 -0.0000000000000027 
36.9464335460490361 	 -0.0000000000000015 
37.1456327452482356 	 -0.0000000000000012 
37.3448319444474350 	 -0.0000000000000019 
37.5440311436466345 	 -0.0000000000000037 
37.7432303428458340 	 -0.0000000000000065 
37.9424295420450335 	 -0.0000000000000104 
38.1416287412442330 	 -0.0000000000000153 
38.3408279404434325 	 -0.0000000000000200 
38.5400271396426319 	 -0.0000000000000237 
38.7392263388418314 	 -0.0000000000000253 
38.9384255380410309 	 -0.0000000000000239 
39.1376247372402304 	 -0.0000000000000190 
39.3368239364394299 	 -0.0000000000000117 
39.5360231356386294 	 -0.0000000000000032 
39.7352223348378288 	 0.0000000000000053 
39.9344215340370283 	 0.0000000000000125 
40.1336207332362278 	 0.0000000000000176 
40.3328199324354273 	 0.0000000000000204 
40.5320191316346268 	 0.0000000000000209 
40.7312183308338263 	 0.0000000000000190 
40.9304175300330257 	 0.0000000000000147 
41.1296167292322252 	 0.0000000000000083 
41.3288159284314247 	 0.0000000000000008 
41.5280151276306242 	 -0.0000000000000067 
41.7272143268298237 	 -0.0000000000000129 
41.9264135260290232 	 -0.0000000000000169 
42.1256127252282226 	 -0.0000000000000178 
42.3248119244274221 	 -0.0000000000000162 
42.5240111236266216 	 -0.0000000000000128 
42.7232103228258211 	 -0.0000000000000083 
42.9224095220250206 	 -0.0000000000000032 
43.1216087212242201 	 0.0000000000000016 
43.3208079204234195 	 0.0000000000000058 
43.5200071196226190 	 0.0000000000000090 
43.7192063188218185 	 0.0000000000000107 
43.9184055180210180 	 0.0000000000000106 
44.1176047172202175 	 0.0000000000000084 
44.3168039164194170 	 0.0000000000000048 
44.5160031156186164 	 0.0000000000000003 
44.7152023148178159 	 -0.0000000000000043 
44.9144015140170154 	 -0.0000000000000085 
45.1136007132162149 	 -0.0000000000000115 
45.3127999124154144 	 -0.0000000000000130 
45.5119991116146139 	 -0.0000000000000129 
45.7111983108138134 	 -0.0000000000000107 
45.9103975100130128 	 -0.0000000000000063 
46.1095967092122123 	 0.0000000000000003 
46.3087959084114118 	 0.0000000000000078 
46.5079951076106113 	 0.0000000000000149 
46.7071943068098108 	 0.0000000000000199 
46.9063935060090103 	 0.0000000000000215 
47.1055927052082097 	 0.0000000000000188 
47.3047919044074092 	 0.0000000000000128 
47.5039911036066087 	 0.0000000000000050 
47.7031903028058082 	 -0.0000000000000030 
47.9023895020050077 	 -0.0000000000000097 
48.1015887012042072 	 -0.0000000000000140 
48.3007879004034066 	 -0.0000000000000158 
48.4999870996026061 	 -0.0000000000000158 
48.6991862988018056 	 -0.0000000000000142 
48.8983854980010051 	 -0.0000000000000115 
49.0975846972002046 	 -0.0000000000000081 
49.2967838963993756 	 -0.0000000000000043 
49.4959830955985751 	 -0.0000000000000004 
49.6951822947977746 	 0.0000000000000033 
49.8943814939969741 	 0.0000000000000065 
50.0935806931961736 	 0.0000000000000089 
50.2927798923953731 	 0.0000000000000106 
50.4919790915945725 	 0.0000000000000116 
50.6911782907937720 	 0.0000000000000120 
50.8903774899929715 	 0.0000000000000118 
51.0895766891921710 	 0.0000000000000111 
51.2887758883913705 	 0.0000000000000097 
51.4879750875905700 	 0.0000000000000075 
51.6871742867897694 	 0.0000000000000044 
51.8863734859889689 	 0.0000000000000001 
52.0855726851881684 	 -0.0000000000000052 
52.2847718843873679 	 -0.0000000000000108 
52.4839710835865674 	 -0.0000000000000155 
52.6831702827857669 	 -0.0000000000000181 
52.8823694819849663 	 -0.0000000000000177 
53.0815686811841658 	 -0.0000000000000134 
53.2807678803833653 	 -0.0000000000000064 
53.4799670795825648 	 0.0000000000000019 
53.6791662787817643 	 0.0000000000000098 
53.8783654779809638 	 0.0000000000000157 
54.0775646771801632 	 0.0000000000000183 
54.2767638763793627 	 0.0000000000000176 
54.4759630755785622 	 0.0000000000000144 
54.6751622747777617 	 0.0000000000000092 
54.8743614739769612 	 0.0000000000000027 
55.0735606731761607 	 -0.0000000000000044 
55.2727598723753601 	 -0.0000000000000113 
55.4719590715745596 	 -0.0000000000000170 
55.6711582707737591 	 -0.0000000000000205 
55.8703574699729586 	 -0.0000000000000208 
56.0695566691721581 	 -0.0000000000000173 
56.2687558683713576 	 -0.0000000000000107 
56.4679550675705570 	 -0.0000000000000027 
56.6671542667697565 	 0.0000000000000055 
56.8663534659689560 	 0.0000000000000122 
57.0655526651681555 	 0.0000000000000162 
57.2647518643673550 	 0.0000000000000175 
57.4639510635665545 	 0.0000000000000163 
57.6631502627657540 	 0.0000000000000131 
57.8623494619649534 	 0.0000000000000082 
58.0615486611641529 	 0.0000000000000021 
58.2607478603633524 	 -0.0000000000000044 
58.4599470595625519 	 -0.0000000000000104 
58.6591462587617514 	 -0.0000000000000150 
58.8583454579609509 	 -0.0000000000000172 
59.0575446571601503 	 -0.0000000000000162 
59.2567438563593498 	 -0.0000000000000125 
59.4559430555585493 	 -0.0000000000000072 
59.6551422547577488 	 -0.0000000000000013 
59.8543414539569483 	 0.0000000000000043 
60.0535406531561478 	 0.0000000000000085 
60.2527398523553472 	 0.0000000000000111 
60.4519390515545467 	 0.0000000000000123 
60.6511382507537462 	 0.0000000000000120 
60.8503374499529457 	 0.0000000000000104 
61.0495366491521452 	 0.0000000000000077 
61.2487358483513447 	 0.0000000000000041 
61.4479350475505441 	 0.0000000000000002 
61.6471342467497436 	 -0.0000000000000035 
61.8463334459489431 	 -0.0000000000000066 
62.0455326451481426 	 -0.0000000000000085 
62.2447318443473421 	 -0.0000000000000093 
62.4439310435465416 	 -0.0000000000000091 
62.6431302427457410 	 -0.0000000000000079 
62.8423294419449405 	 -0.0000000000000058 
63.0415286411441400 	 -0.0000000000000031 
63.2407278403433395 	 -0.0000000000000000 
63.4399270395425390 	 0.0000000000000030 
63.6391262387417385 	 0.0000000000000056 
63.8383254379409379 	 0.0000000000000072 
64.0375246371401374 	 0.0000000000000076 
64.2367238363393369 	 0.0000000000000067 
64.4359230355385364 	 0.0000000000000049 
64.6351222347377359 	 0.0000000000000025 
64.8343214339369354 	 -0.0000000000000003 
65.0335206331361348 	 -0.0000000000000030 
65.2327198323353343 	 -0.0000000000000053 
65.4319190315345338 	 -0.0000000000000070 
65.6311182307337333 	 -0.0000000000000078 
65.8303174299329328 	 -0.0000000000000072 
66.0295166291321323 	 -0.0000000000000051 
66.2287158283313317 	 -0.0000000000000018 
66.4279150275305312 	 0.0000000000000021 
66.6271142267297307 	 0.0000000000000058 
66.8263134259289302 	 0.0000000000000086 
67.0255126251281297 	 0.0000000000000100 
67.2247118243273292 	 0.0000000000000097 
67.4239110235265287 	 0.0000000000000081 
67.6231102227257281 	 0.0000000000000056 
67.8223094219249276 	 0.0000000000000025 
68.0215086211241271 	 -0.0000000000000010 
68.2207078203233266 	 -0.0000000000000044 
68.4199070195225261 	 -0.0000000000000075 
68.6191062187217256 	 -0.0000000000000097 
68.8183054179209250 	 -0.0000000000000108 
69.0175046171201245 	 -0.0000000000000105 
69.2167038163192956 	 -0.0000000000000087 
69.4159030155184951 	 -0.0000000000000059 
69.6151022147176946 	 -0.0000000000000025 
69.8143014139168940 	 0.0000000000000011 
70.0135006131160935 	 0.0000000000000045 
70.2126998123152930 	 0.0000000000000074 
70.4118990115144925 	 0.0000000000000097 
70.6110982107136920 	 0.0000000000000113 
70.8102974099128915 	 0.0000000000000120 
71.0094966091120909 	 0.0000000000000117 
71.2086958083112904 	 0.0000000000000105 
71.4078950075104899 	 0.0000000000000083 
71.6070942067096894 	 0.0000000000000055 
71.8062934059088889 	 0.0000000000000021 
72.0054926051080884 	 -0.0000000000000017 
72.2046918043072878 	 -0.0000000000000056 
72.4038910035064873 	 -0.0000000000000095 
72.6030902027056868 	 -0.0000000000000129 
72.8022894019048863 	 -0.0000000000000155 
73.0014886011040858 	 -0.0000000000000170 
73.2006878003032853 	 -0.0000000000000172 
73.3998869995024847 	 -0.0000000000000161 
73.5990861987016842 	 -0.0000000000000135 
73.7982853979008837 	 -0.0000000000000093 
73.9974845971000832 	 -0.0000000000000036 
74.1966837962992827 	 0.0000000000000034 
74.3958829954984822 	 0.0000000000000107 
74.5950821946976816 	 0.0000000000000177 
74.7942813938968811 	 0.0000000000000236 
74.9934805930960806 	 0.0000000000000274 
75.1926797922952801 	 0.0000000000000288 
75.3918789914944796 	 0.0000000000000274 
75.5910781906936791 	 0.0000000000000228 
75.7902773898928785 	 0.0000000000000150 
75.9894765890920780 	 0.0000000000000035 
76.1886757882912775 	 -0.0000000000000104 
76.3878749874904770 	 -0.0000000000000244 
76.5870741866896765 	 -0.0000000000000357 
76.7862733858888760 	 -0.0000000000000418 
76.9854725850880754 	 -0.0000000000000402 
77.1846717842872749 	 -0.0000000000000308 
77.3838709834864744 	 -0.0000000000000168 
77.5830701826856739 	 -0.0000000000000011 
77.7822693818848734 	 0.0000000000000130 
77.9814685810840729 	 0.0000000000000225 
78.1806677802832724 	 0.0000000000000264 
78.3798669794824718 	 0.0000000000000259 
78.5790661786816713 	 0.0000000000000228 
78.7782653778808708 	 0.0000000000000184 
78.9774645770800703 	 0.0000000000000144 
79.1766637762792698 	 0.0000000000000113 
79.3758629754784693 	 0.0000000000000084 
79.5750621746776687 	 0.0000000000000051 
79.7742613738768682 	 0.0000000000000005 
79.9734605730760677 	 -0.0000000000000060 
80.1726597722752672 	 -0.0000000000000140 
80.3718589714744667 	 -0.0000000000000220 
80.5710581706736662 	 -0.0000000000000279 
80.7702573698728656 	 -0.0000000000000299 
80.9694565690720651 	 -0.0000000000000263 
81.1686557682712646 	 -0.0000000000000170 
81.3678549674704641 	 -0.0000000000000046 
81.5670541666696636 	 0.0000000000000081 
81.7662533658688631 	 0.0000000000000183 
81.9654525650680625 	 0.0000000000000233 
82.1646517642672620 	 0.0000000000000222 
82.3638509634664615 	 0.0000000000000169 
82.5630501626656610 	 0.0000000000000093 
82.7622493618648605 	 0.0000000000000016 
82.9614485610640600 	 -0.0000000000000042 
83.1606477602632594 	 -0.0000000000000071 
83.3598469594624589 	 -0.0000000000000077 
83.5590461586616584 	 -0.0000000000000067 
83.7582453578608579 	 -0.0000000000000049 
83.9574445570600574 	 -0.0000000000000031 
84.1566437562592569 	 -0.0000000000000018 
84.3558429554584563 	 -0.0000000000000009 
84.5550421546576558 	 -0.0000000000000003 
84.7542413538568553 	 0.0000000000000002 
84.9534405530560548 	 0.0000000000000007 
85.1526397522552543 	 0.0000000000000012 
85.3518389514544538 	 0.0000000000000017 
85.5510381506536532 	 0.0000000000000021 
85.7502373498528527 	 0.0000000000000025 
85.9494365490520522 	 0.0000000000000027 
86.1486357482512517 	 0.0000000000000027 
86.3478349474504512 	 0.0000000000000026 
86.5470341466496507 	 0.0000000000000023 
86.7462333458488501 	 0.0000000000000018 
86.9454325450480496 	 0.0000000000000011 
87.1446317442472491 	 0.0000000000000001 
87.3438309434464486 	 -0.0000000000000010 
87.5430301426456481 	 -0.0000000000000022 
87.7422293418448476 	 -0.0000000000000035 
87.9414285410440471 	 -0.0000000000000049 
88.1406277402432465 	 -0.0000000000000063 
88.3398269394424460 	 -0.0000000000000073 
88.5390261386416455 	 -0.0000000000000076 
88.7382253378408450 	 -0.0000000000000071 
88.9374245370400445 	 -0.0000000000000052 
89.1366237362392155 	 -0.0000000000000021 
89.3358229354384150 	 0.0000000000000020 
89.5350221346376145 	 0.0000000000000064 
89.7342213338368140 	 0.0000000000000105 
89.9334205330360135 	 0.0000000000000140 
90.1326197322352130 	 0.0000000000000164 
90.3318189314344124 	 0.0000000000000173 
90.5310181306336119 	 0.0000000000000165 
90.7302173298328114 	 0.0000000000000139 
90.9294165290320109 	 0.0000000000000091 
91.1286157282312104 	 0.0000000000000023 
91.3278149274304099 	 -0.0000000000000054 
91.5270141266296093 	 -0.0000000000000129 
91.7262133258288088 	 -0.0000000000000190 
91.9254125250280083 	 -0.0000000000000225 
92.1246117242272078 	 -0.0000000000000227 
92.3238109234264073 	 -0.0000000000000202 
92.5230101226256068 	 -0.0000000000000157 
92.7222093218248062 	 -0.0000000000000100 
92.9214085210240057 	 -0.0000000000000039 
93.1206077202232052 	 0.0000000000000019 
93.3198069194224047 	 0.0000000000000070 
93.5190061186216042 	 0.0000000000000111 
93.7182053178208037 	 0.0000000000000138 
93.9174045170200031 	 0.0000000000000149 
94.1166037162192026 	 0.0000000000000142 
94.3158029154184021 	 0.0000000000000122 
94.5150021146176016 	 0.0000000000000095 
94.7142013138168011 	 0.0000000000000067 
94.9134005130160006 	 0.0000000000000044 
95.1125997122152000 	 0.0000000000000030 
95.3117989114143995 	 0.0000000000000022 
95.5109981106135990 	 0.0000000000000014 
95.7101973098127985 	 0.0000000000000002 
95.9093965090119980 	 -0.0000000000000018 
96.1085957082111975 	 -0.0000000000000049 
96.3077949074103969 	 -0.0000000000000085 
96.5069941066095964 	 -0.0000000000000119 
96.7061933058087959 	 -0.0000000000000144 
96.9053925050079954 	 -0.0000000000000151 
97.1045917042071949 	 -0.0000000000000137 
97.3037909034063944 	 -0.0000000000000106 
97.5029901026055938 	 -0.0000000000000063 
97.7021893018047933 	 -0.0000000000000014 
97.9013885010039928 	 0.0000000000000034 
98.1005877002031923 	 0.0000000000000076 
98.2997868994023918 	 0.0000000000000104 
98.4989860986015913 	 0.0000000000000114 
98.6981852978007907 	 0.0000000000000100 
98.8973844969999902 	 0.0000000000000054 


==> tikzsup/pp2.dat <==
-100.2489941110000018 	 0.0000115426424280 
-100.0497949118008023 	 0.0000115426424227 
-99.8505957126016028 	 0.0000115426424193 
-99.6513965134024033 	 0.0000115426424175 
-99.4521973142032039 	 0.0000115426424170 
-99.2529981150040044 	 0.0000115426424175 
-99.0537989158048049 	 0.0000115426424187 
-98.8545997166056054 	 0.0000115426424204 
-98.6554005174064059 	 0.0000115426424222 
-98.4562013182072064 	 0.0000115426424239 
-98.2570021190080070 	 0.0000115426424252 
-98.0578029198088075 	 0.0000115426424258 
-97.8586037206096080 	 0.0000115426424259 
-97.6594045214104085 	 0.0000115426424256 
-97.4602053222112090 	 0.0000115426424251 
-97.2610061230120095 	 0.0000115426424245 
-97.0618069238128101 	 0.0000115426424240 
-96.8626077246136106 	 0.0000115426424237 
-96.6634085254144111 	 0.0000115426424235 
-96.4642093262152116 	 0.0000115426424236 
-96.2650101270160121 	 0.0000115426424240 
-96.0658109278168126 	 0.0000115426424246 
-95.8666117286176132 	 0.0000115426424253 
-95.6674125294184137 	 0.0000115426424260 
-95.4682133302192142 	 0.0000115426424263 
-95.2690141310200147 	 0.0000115426424261 
-95.0698149318208152 	 0.0000115426424251 
-94.8706157326216299 	 0.0000115426424237 
-94.6714165334224305 	 0.0000115426424221 
-94.4722173342232310 	 0.0000115426424207 
-94.2730181350240315 	 0.0000115426424198 
-94.0738189358248320 	 0.0000115426424196 
-93.8746197366256325 	 0.0000115426424202 
-93.6754205374264330 	 0.0000115426424212 
-93.4762213382272336 	 0.0000115426424225 
-93.2770221390280341 	 0.0000115426424236 
-93.0778229398288346 	 0.0000115426424246 
-92.8786237406296351 	 0.0000115426424253 
-92.6794245414304356 	 0.0000115426424257 
-92.4802253422312361 	 0.0000115426424259 
-92.2810261430320367 	 0.0000115426424260 
-92.0818269438328372 	 0.0000115426424260 
-91.8826277446336377 	 0.0000115426424259 
-91.6834285454344382 	 0.0000115426424258 
-91.4842293462352387 	 0.0000115426424258 
-91.2850301470360392 	 0.0000115426424260 
-91.0858309478368398 	 0.0000115426424263 
-90.8866317486376403 	 0.0000115426424267 
-90.6874325494384408 	 0.0000115426424269 
-90.4882333502392413 	 0.0000115426424267 
-90.2890341510400418 	 0.0000115426424258 
-90.0898349518408423 	 0.0000115426424241 
-89.8906357526416429 	 0.0000115426424217 
-89.6914365534424434 	 0.0000115426424192 
-89.4922373542432439 	 0.0000115426424170 
-89.2930381550440444 	 0.0000115426424154 
-89.0938389558448449 	 0.0000115426424149 
-88.8946397566456454 	 0.0000115426424154 
-88.6954405574464460 	 0.0000115426424167 
-88.4962413582472465 	 0.0000115426424186 
-88.2970421590480470 	 0.0000115426424207 
-88.0978429598488475 	 0.0000115426424230 
-87.8986437606496480 	 0.0000115426424252 
-87.6994445614504485 	 0.0000115426424270 
-87.5002453622512490 	 0.0000115426424283 
-87.3010461630520496 	 0.0000115426424287 
-87.1018469638528501 	 0.0000115426424280 
-86.9026477646536506 	 0.0000115426424267 
-86.7034485654544511 	 0.0000115426424249 
-86.5042493662552516 	 0.0000115426424233 
-86.3050501670560521 	 0.0000115426424223 
-86.1058509678568527 	 0.0000115426424223 
-85.9066517686576674 	 0.0000115426424231 
-85.7074525694584679 	 0.0000115426424245 
-85.5082533702592684 	 0.0000115426424261 
-85.3090541710600689 	 0.0000115426424274 
-85.1098549718608695 	 0.0000115426424282 
-84.9106557726616700 	 0.0000115426424283 
-84.7114565734624705 	 0.0000115426424280 
-84.5122573742632710 	 0.0000115426424273 
-84.3130581750640715 	 0.0000115426424263 
-84.1138589758648720 	 0.0000115426424253 
-83.9146597766656726 	 0.0000115426424242 
-83.7154605774664731 	 0.0000115426424232 
-83.5162613782672736 	 0.0000115426424225 
-83.3170621790680741 	 0.0000115426424222 
-83.1178629798688746 	 0.0000115426424224 
-82.9186637806696751 	 0.0000115426424229 
-82.7194645814704757 	 0.0000115426424236 
-82.5202653822712762 	 0.0000115426424242 
-82.3210661830720767 	 0.0000115426424244 
-82.1218669838728772 	 0.0000115426424241 
-81.9226677846736777 	 0.0000115426424233 
-81.7234685854744782 	 0.0000115426424223 
-81.5242693862752787 	 0.0000115426424213 
-81.3250701870760793 	 0.0000115426424206 
-81.1258709878768798 	 0.0000115426424205 
-80.9266717886776803 	 0.0000115426424210 
-80.7274725894784808 	 0.0000115426424218 
-80.5282733902792813 	 0.0000115426424229 
-80.3290741910800818 	 0.0000115426424239 
-80.1298749918808824 	 0.0000115426424248 
-79.9306757926816829 	 0.0000115426424253 
-79.7314765934824834 	 0.0000115426424254 
-79.5322773942832839 	 0.0000115426424251 
-79.3330781950840844 	 0.0000115426424242 
-79.1338789958848849 	 0.0000115426424228 
-78.9346797966856855 	 0.0000115426424210 
-78.7354805974864860 	 0.0000115426424191 
-78.5362813982872865 	 0.0000115426424175 
-78.3370821990880870 	 0.0000115426424167 
-78.1378829998888875 	 0.0000115426424168 
-77.9386838006896880 	 0.0000115426424181 
-77.7394846014904886 	 0.0000115426424200 
-77.5402854022912891 	 0.0000115426424224 
-77.3410862030920896 	 0.0000115426424249 
-77.1418870038928901 	 0.0000115426424272 
-76.9426878046936906 	 0.0000115426424291 
-76.7434886054944911 	 0.0000115426424305 
-76.5442894062952917 	 0.0000115426424312 
-76.3450902070960922 	 0.0000115426424312 
-76.1458910078968927 	 0.0000115426424302 
-75.9466918086976932 	 0.0000115426424284 
-75.7474926094984937 	 0.0000115426424263 
-75.5482934102992942 	 0.0000115426424241 
-75.3490942111000948 	 0.0000115426424225 
-75.1498950119008953 	 0.0000115426424216 
-74.9506958127016958 	 0.0000115426424217 
-74.7514966135024963 	 0.0000115426424224 
-74.5522974143032968 	 0.0000115426424237 
-74.3530982151040973 	 0.0000115426424251 
-74.1538990159048979 	 0.0000115426424266 
-73.9546998167057126 	 0.0000115426424278 
-73.7555006175065131 	 0.0000115426424286 
-73.5563014183073136 	 0.0000115426424288 
-73.3571022191081141 	 0.0000115426424280 
-73.1579030199089146 	 0.0000115426424262 
-72.9587038207097152 	 0.0000115426424234 
-72.7595046215105157 	 0.0000115426424202 
-72.5603054223113162 	 0.0000115426424170 
-72.3611062231121167 	 0.0000115426424144 
-72.1619070239129172 	 0.0000115426424129 
-71.9627078247137177 	 0.0000115426424127 
-71.7635086255145183 	 0.0000115426424137 
-71.5643094263153188 	 0.0000115426424158 
-71.3651102271161193 	 0.0000115426424188 
-71.1659110279169198 	 0.0000115426424226 
-70.9667118287177203 	 0.0000115426424268 
-70.7675126295185208 	 0.0000115426424308 
-70.5683134303193214 	 0.0000115426424341 
-70.3691142311201219 	 0.0000115426424360 
-70.1699150319209224 	 0.0000115426424359 
-69.9707158327217229 	 0.0000115426424337 
-69.7715166335225234 	 0.0000115426424302 
-69.5723174343233239 	 0.0000115426424262 
-69.3731182351241245 	 0.0000115426424223 
-69.1739190359249250 	 0.0000115426424195 
-68.9747198367257255 	 0.0000115426424179 
-68.7755206375265260 	 0.0000115426424177 
-68.5763214383273265 	 0.0000115426424185 
-68.3771222391281270 	 0.0000115426424202 
-68.1779230399289276 	 0.0000115426424228 
-67.9787238407297281 	 0.0000115426424258 
-67.7795246415305428 	 0.0000115426424288 
-67.5803254423313433 	 0.0000115426424313 
-67.3811262431321438 	 0.0000115426424326 
-67.1819270439329443 	 0.0000115426424323 
-66.9827278447337449 	 0.0000115426424302 
-66.7835286455345454 	 0.0000115426424269 
-66.5843294463353459 	 0.0000115426424231 
-66.3851302471361464 	 0.0000115426424194 
-66.1859310479369469 	 0.0000115426424163 
-65.9867318487377474 	 0.0000115426424144 
-65.7875326495385480 	 0.0000115426424134 
-65.5883334503393485 	 0.0000115426424133 
-65.3891342511401490 	 0.0000115426424139 
-65.1899350519409495 	 0.0000115426424153 
-64.9907358527417500 	 0.0000115426424171 
-64.7915366535425505 	 0.0000115426424192 
-64.5923374543433511 	 0.0000115426424215 
-64.3931382551441516 	 0.0000115426424236 
-64.1939390559449521 	 0.0000115426424253 
-63.9947398567457455 	 0.0000115426424266 
-63.7955406575465460 	 0.0000115426424275 
-63.5963414583473465 	 0.0000115426424280 
-63.3971422591481470 	 0.0000115426424282 
-63.1979430599489476 	 0.0000115426424282 
-62.9987438607497481 	 0.0000115426424280 
-62.7995446615505557 	 0.0000115426424276 
-62.6003454623513562 	 0.0000115426424271 
-62.4011462631521567 	 0.0000115426424263 
-62.2019470639529573 	 0.0000115426424255 
-62.0027478647537578 	 0.0000115426424245 
-61.8035486655545583 	 0.0000115426424235 
-61.6043494663553588 	 0.0000115426424225 
-61.4051502671561593 	 0.0000115426424218 
-61.2059510679569598 	 0.0000115426424213 
-61.0067518687577603 	 0.0000115426424212 
-60.8075526695585609 	 0.0000115426424213 
-60.6083534703593614 	 0.0000115426424215 
-60.4091542711601619 	 0.0000115426424218 
-60.2099550719609624 	 0.0000115426424220 
-60.0107558727617629 	 0.0000115426424221 
-59.8115566735625634 	 0.0000115426424223 
-59.6123574743633640 	 0.0000115426424225 
-59.4131582751641645 	 0.0000115426424231 
-59.2139590759649650 	 0.0000115426424240 
-59.0147598767657655 	 0.0000115426424254 
-58.8155606775665660 	 0.0000115426424271 
-58.6163614783673665 	 0.0000115426424288 
-58.4171622791681671 	 0.0000115426424303 
-58.2179630799689676 	 0.0000115426424314 
-58.0187638807697681 	 0.0000115426424320 
-57.8195646815705757 	 0.0000115426424320 
-57.6203654823713762 	 0.0000115426424314 
-57.4211662831721767 	 0.0000115426424302 
-57.2219670839729773 	 0.0000115426424284 
-57.0227678847737778 	 0.0000115426424261 
-56.8235686855745783 	 0.0000115426424235 
-56.6243694863753788 	 0.0000115426424210 
-56.4251702871761793 	 0.0000115426424188 
-56.2259710879769798 	 0.0000115426424173 
-56.0267718887777804 	 0.0000115426424166 
-55.8275726895785809 	 0.0000115426424166 
-55.6283734903793814 	 0.0000115426424172 
-55.4291742911801819 	 0.0000115426424182 
-55.2299750919809824 	 0.0000115426424194 
-55.0307758927817829 	 0.0000115426424208 
-54.8315766935825835 	 0.0000115426424220 
-54.6323774943833840 	 0.0000115426424232 
-54.4331782951841845 	 0.0000115426424240 
-54.2339790959849850 	 0.0000115426424244 
-54.0347798967857855 	 0.0000115426424243 
-53.8355806975865860 	 0.0000115426424239 
-53.6363814983873866 	 0.0000115426424233 
-53.4371822991881871 	 0.0000115426424225 
-53.2379830999889876 	 0.0000115426424219 
-53.0387839007897881 	 0.0000115426424214 
-52.8395847015905957 	 0.0000115426424212 
-52.6403855023913962 	 0.0000115426424212 
-52.4411863031921968 	 0.0000115426424215 
-52.2419871039929973 	 0.0000115426424221 
-52.0427879047937978 	 0.0000115426424230 
-51.8435887055945983 	 0.0000115426424240 
-51.6443895063953988 	 0.0000115426424251 
-51.4451903071961993 	 0.0000115426424261 
-51.2459911079969999 	 0.0000115426424269 
-51.0467919087978004 	 0.0000115426424274 
-50.8475927095986009 	 0.0000115426424276 
-50.6483935103994014 	 0.0000115426424274 
-50.4491943112002019 	 0.0000115426424270 
-50.2499951120010024 	 0.0000115426424262 
-50.0507959128018030 	 0.0000115426424251 
-49.8515967136026035 	 0.0000115426424239 
-49.6523975144034040 	 0.0000115426424228 
-49.4531983152042045 	 0.0000115426424219 
-49.2539991160050050 	 0.0000115426424213 
-49.0547999168058055 	 0.0000115426424213 
-48.8556007176066061 	 0.0000115426424217 
-48.6564015184074066 	 0.0000115426424225 
-48.4572023192082071 	 0.0000115426424234 
-48.2580031200090076 	 0.0000115426424244 
-48.0588039208098081 	 0.0000115426424253 
-47.8596047216106157 	 0.0000115426424260 
-47.6604055224114163 	 0.0000115426424264 
-47.4612063232122168 	 0.0000115426424265 
-47.2620071240130173 	 0.0000115426424260 
-47.0628079248138178 	 0.0000115426424251 
-46.8636087256146183 	 0.0000115426424238 
-46.6644095264154188 	 0.0000115426424224 
-46.4652103272162194 	 0.0000115426424212 
-46.2660111280170199 	 0.0000115426424203 
-46.0668119288178204 	 0.0000115426424201 
-45.8676127296186209 	 0.0000115426424204 
-45.6684135304194214 	 0.0000115426424208 
-45.4692143312202219 	 0.0000115426424213 
-45.2700151320210225 	 0.0000115426424215 
-45.0708159328218230 	 0.0000115426424213 
-44.8716167336226235 	 0.0000115426424207 
-44.6724175344234240 	 0.0000115426424199 
-44.4732183352242245 	 0.0000115426424192 
-44.2740191360250250 	 0.0000115426424187 
-44.0748199368258256 	 0.0000115426424187 
-43.8756207376266261 	 0.0000115426424191 
-43.6764215384274266 	 0.0000115426424201 
-43.4772223392282271 	 0.0000115426424217 
-43.2780231400290276 	 0.0000115426424240 
-43.0788239408298281 	 0.0000115426424270 
-42.8796247416306358 	 0.0000115426424303 
-42.6804255424314363 	 0.0000115426424334 
-42.4812263432322368 	 0.0000115426424359 
-42.2820271440330373 	 0.0000115426424372 
-42.0828279448338378 	 0.0000115426424370 
-41.8836287456346383 	 0.0000115426424354 
-41.6844295464354389 	 0.0000115426424330 
-41.4852303472362394 	 0.0000115426424302 
-41.2860311480370399 	 0.0000115426424274 
-41.0868319488378404 	 0.0000115426424251 
-40.8876327496386409 	 0.0000115426424234 
-40.6884335504394414 	 0.0000115426424222 
-40.4892343512402419 	 0.0000115426424216 
-40.2900351520410425 	 0.0000115426424214 
-40.0908359528418430 	 0.0000115426424216 
-39.8916367536426435 	 0.0000115426424220 
-39.6924375544434440 	 0.0000115426424223 
-39.4932383552442445 	 0.0000115426424222 
-39.2940391560450450 	 0.0000115426424214 
-39.0948399568458456 	 0.0000115426424196 
-38.8956407576466461 	 0.0000115426424172 
-38.6964415584474466 	 0.0000115426424145 
-38.4972423592482471 	 0.0000115426424122 
-38.2980431600490476 	 0.0000115426424108 
-38.0988439608498481 	 0.0000115426424106 
-37.8996447616506558 	 0.0000115426424116 
-37.7004455624514563 	 0.0000115426424136 
-37.5012463632522568 	 0.0000115426424160 
-37.3020471640530573 	 0.0000115426424185 
-37.1028479648538507 	 0.0000115426424209 
-36.9036487656546512 	 0.0000115426424229 
-36.7044495664554518 	 0.0000115426424243 
-36.5052503672562523 	 0.0000115426424250 
-36.3060511680570528 	 0.0000115426424247 
-36.1068519688578533 	 0.0000115426424235 
-35.9076527696586538 	 0.0000115426424214 
-35.7084535704594543 	 0.0000115426424188 
-35.5092543712602691 	 0.0000115426424159 
-35.3100551720610696 	 0.0000115426424131 
-35.1108559728618701 	 0.0000115426424106 
-34.9116567736626706 	 0.0000115426424085 
-34.7124575744634711 	 0.0000115426424064 
-34.5132583752642716 	 0.0000115426424043 
-34.3140591760650722 	 0.0000115426424017 
-34.1148599768658727 	 0.0000115426423987 
-33.9156607776666732 	 0.0000115426423950 
-33.7164615784674737 	 0.0000115426423906 
-33.5172623792682742 	 0.0000115426423856 
-33.3180631800690747 	 0.0000115426423799 
-33.1188639808698753 	 0.0000115426423736 
-32.9196647816706758 	 0.0000115426423668 
-32.7204655824714763 	 0.0000115426423596 
-32.5212663832722768 	 0.0000115426423524 
-32.3220671840730773 	 0.0000115426423453 
-32.1228679848738778 	 0.0000115426423386 
-31.9236687856746784 	 0.0000115426423326 
-31.7244695864754789 	 0.0000115426423276 
-31.5252703872762794 	 0.0000115426423239 
-31.3260711880770799 	 0.0000115426423220 
-31.1268719888778804 	 0.0000115426423222 
-30.9276727896786809 	 0.0000115426423253 
-30.7284735904794815 	 0.0000115426423327 
-30.5292743912802820 	 0.0000115426423455 
-30.3300751920810825 	 0.0000115426423651 
-30.1308759928818830 	 0.0000115426423928 
-29.9316767936826835 	 0.0000115426424309 
-29.7324775944834840 	 0.0000115426424826 
-29.5332783952842846 	 0.0000115426425513 
-29.3340791960850851 	 0.0000115426426400 
-29.1348799968858856 	 0.0000115426427522 
-28.9356807976866861 	 0.0000115426428938 
-28.7364815984874866 	 0.0000115426430729 
-28.5372823992882871 	 0.0000115426432978 
-28.3380832000890877 	 0.0000115426435765 
-28.1388840008898882 	 0.0000115426439177 
-27.9396848016906887 	 0.0000115426443351 
-27.7404856024914892 	 0.0000115426448475 
-27.5412864032922897 	 0.0000115426454737 
-27.3420872040930902 	 0.0000115426462325 
-27.1428880048938908 	 0.0000115426471435 
-26.9436888056946913 	 0.0000115426482360 
-26.7444896064954918 	 0.0000115426495493 
-26.5452904072962923 	 0.0000115426511228 
-26.3460912080970928 	 0.0000115426529959 
-26.1468920088978933 	 0.0000115426552089 
-25.9476928096986938 	 0.0000115426578208 
-25.7484936104994944 	 0.0000115426609089 
-25.5492944113003091 	 0.0000115426645509 
-25.3500952121011096 	 0.0000115426688248 
-25.1508960129019101 	 0.0000115426738098 
-24.9516968137027106 	 0.0000115426796154 
-24.7524976145035112 	 0.0000115426863821 
-24.5532984153043117 	 0.0000115426942520 
-24.3540992161051122 	 0.0000115427033670 
-24.1549000169059127 	 0.0000115427138705 
-23.9557008177067132 	 0.0000115427259445 
-23.7565016185075137 	 0.0000115427398126 
-23.5573024193083143 	 0.0000115427557005 
-23.3581032201091148 	 0.0000115427738339 
-23.1589040209099153 	 0.0000115427944391 
-22.9597048217107158 	 0.0000115428177661 
-22.7605056225115163 	 0.0000115428440916 
-22.5613064233123168 	 0.0000115428736936 
-22.3621072241131174 	 0.0000115429068502 
-22.1629080249139179 	 0.0000115429438370 
-21.9637088257147184 	 0.0000115429848513 
-21.7645096265155189 	 0.0000115430299972 
-21.5653104273163194 	 0.0000115430793731 
-21.3661112281171199 	 0.0000115431330774 
-21.1669120289179205 	 0.0000115431911968 
-20.9677128297187210 	 0.0000115432533934 
-20.7685136305195215 	 0.0000115433187949 
-20.5693144313203220 	 0.0000115433864950 
-20.3701152321211225 	 0.0000115434555872 
-20.1709160329219230 	 0.0000115435251314 
-19.9717168337227235 	 0.0000115435928116 
-19.7725176345235241 	 0.0000115436544860 
-19.5733184353243246 	 0.0000115437058869 
-19.3741192361251251 	 0.0000115437427465 
-19.1749200369259256 	 0.0000115437607170 
-18.9757208377267261 	 0.0000115437517522 
-18.7765216385275266 	 0.0000115437026305 
-18.5773224393283272 	 0.0000115435997449 
-18.3781232401291277 	 0.0000115434294881 
-18.1789240409299282 	 0.0000115431780850 
-17.9797248417307287 	 0.0000115428228904 
-17.7805256425315292 	 0.0000115423281700 
-17.5813264433323297 	 0.0000115416571372 
-17.3821272441331303 	 0.0000115407730052 
-17.1829280449339308 	 0.0000115396386660 
-16.9837288457347313 	 0.0000115381974964 
-16.7845296465355318 	 0.0000115363624892 
-16.5853304473363323 	 0.0000115340440076 
-16.3861312481371328 	 0.0000115311524148 
-16.1869320489379334 	 0.0000115275975146 
-15.9877328497387339 	 0.0000115232496161 
-15.7885336505395344 	 0.0000115179141339 
-15.5893344513403491 	 0.0000115113904470 
-15.3901352521411496 	 0.0000115034779346 
-15.1909360529419502 	 0.0000114939750967 
-14.9917368537427507 	 0.0000114826074824 
-14.7925376545435512 	 0.0000114689740963 
-14.5933384553443517 	 0.0000114526613152 
-14.3941392561451522 	 0.0000114332555159 
-14.1949400569459527 	 0.0000114103419057 
-13.9957408577467532 	 0.0000113833901125 
-13.7965416585475538 	 0.0000113516580290 
-13.5973424593483543 	 0.0000113143809091 
-13.3981432601491548 	 0.0000112707940068 
-13.1989440609499553 	 0.0000112201314672 
-12.9997448617507558 	 0.0000111614949173 
-12.8005456625515563 	 0.0000110937295014 
-12.6013464633523569 	 0.0000110156510183 
-12.4021472641531574 	 0.0000109260752671 
-12.2029480649539579 	 0.0000108238182819 
-12.0037488657547584 	 0.0000107077306763 
-11.8045496665555589 	 0.0000105767338032 
-11.6053504673563594 	 0.0000104297576661 
-11.4061512681571600 	 0.0000102657322683 
-11.2069520689579605 	 0.0000100835917102 
-11.0077528697587610 	 0.0000098830277351 
-10.8085536705595615 	 0.0000096653710231 
-10.6093544713603620 	 0.0000094321662507 
-10.4101552721611625 	 0.0000091849580941 
-10.2109560729619631 	 0.0000089253036349 
-10.0117568737627636 	 0.0000086577198218 
-9.8125576745635641 	 0.0000083934973823 
-9.6133584753643646 	 0.0000081448705075 
-9.4141592761651651 	 0.0000079240733885 
-9.2149600769659656 	 0.0000077433615747 
-9.0157608777667662 	 0.0000076217790234 
-8.8165616785675667 	 0.0000075948134580 
-8.6173624793683672 	 0.0000077003936908 
-8.4181632801691677 	 0.0000079764485339 
-8.2189640809699682 	 0.0000084609329176 
-8.0197648817707687 	 0.0000092033139352 
-7.8205656825715693 	 0.0000102825900489 
-7.6213664833723698 	 0.0000117824288295 
-7.4221672841731703 	 0.0000137864978481 
-7.2229680849739708 	 0.0000163784605171 
-7.0237688857747713 	 0.0000196393018408 
-6.8245696865755718 	 0.0000236427270647 
-6.6253704873763724 	 0.0000284612163771 
-6.4261712881771729 	 0.0000341672499665 
-6.2269720889779734 	 0.0000408332517371 
-6.0277728897787739 	 0.0000484748156570 
-5.8285736905795744 	 0.0000569437978760 
-5.6293744913803891 	 0.0000660627430978 
-5.4301752921811897 	 0.0000756541960264 
-5.2309760929819902 	 0.0000855405271082 
-5.0317768937827907 	 0.0000952394852193 
-4.8325776945835912 	 0.0001033379805205 
-4.6333784953843917 	 0.0001082457451762 
-4.4341792961851922 	 0.0001083725113508 
-4.2349800969859928 	 0.0001021278917211 
-4.0357808977867933 	 0.0000875011744219 
-3.8365816985875938 	 0.0000611188332049 
-3.6373824993883943 	 0.0000193316304503 
-3.4381833001891948 	 -0.0000415096714620 
-3.2389841009899953 	 -0.0001250543678894 
-3.0397849017907959 	 -0.0002354786287552 
-2.8405857025915964 	 -0.0003787719307135 
-2.6413865033923969 	 -0.0005613135524654 
-2.4421873041931974 	 -0.0007894827727119 
-2.2429881049939979 	 -0.0010696587277003 
-2.0437889057947984 	 -0.0014025393800643 
-1.8445897065955990 	 -0.0017680613425981 
-1.6453905073963995 	 -0.0021414199878510 
-1.4461913081972000 	 -0.0024978106883720 
-1.2469921089980005 	 -0.0028124288072266 
-1.0477929097988010 	 -0.0030508430111300 
-0.8485937105996015 	 -0.0031412587243379 
-0.6493945114004021 	 -0.0030028180056749 
-0.4501953122012026 	 -0.0025546629139654 
-0.2509961130020031 	 -0.0017159355080341 
-0.0517969138028036 	 -0.0004504540340346 
0.1474022853963959 	 0.0010937880532253 
0.3466014845955954 	 0.0027213442758004 
0.5458006837947948 	 0.0042367681089972 
0.7449998829939943 	 0.0054446130281222 
0.9441990821931938 	 0.0061838892062161 
1.1433982813923933 	 0.0064444887626007 
1.3425974805915928 	 0.0062575914274042 
1.5417966797907923 	 0.0056543779660295 
1.7409958789899918 	 0.0046660291438792 
1.9401950781891912 	 0.0033429171308681 
2.1393942773883907 	 0.0018246899313272 
2.3385934765875902 	 0.0002769355440009 
2.5377926757867897 	 -0.0011347551897298 
2.7369918749859892 	 -0.0022447914284835 
2.9361910741851887 	 -0.0029221906218954 
3.1353902733843881 	 -0.0032070356220911 
3.3345894725835876 	 -0.0031921699416328 
3.5337886717827871 	 -0.0029704520916258 
3.7329878709819866 	 -0.0026347405831754 
3.9321870701811861 	 -0.0022678399481787 
4.1313862693803856 	 -0.0018997342030635 
4.3305854685795708 	 -0.0015431215895136 
4.5297846677787703 	 -0.0012106904609549 
4.7289838669779698 	 -0.0009151291708135 
4.9281830661771693 	 -0.0006670119937004 
5.1273822653763688 	 -0.0004651036654717 
5.3265814645755682 	 -0.0003040700806858 
5.5257806637747677 	 -0.0001785730744302 
5.7249798629739672 	 -0.0000832744817926 
5.9241790621731667 	 -0.0000130197398256 
6.1233782613723662 	 0.0000362546811329 
6.3225774605715657 	 0.0000682108918998 
6.5217766597707651 	 0.0000865103800463 
6.7209758589699646 	 0.0000948146331437 
6.9201750581691641 	 0.0000965364983531 
7.1193742573683636 	 0.0000935162119533 
7.3185734565675631 	 0.0000869809619781 
7.5177726557667626 	 0.0000781565456267 
7.7169718549659621 	 0.0000682687600988 
7.9161710541651615 	 0.0000584394009910 
8.1153702533643610 	 0.0000490896838689 
8.3145694525635605 	 0.0000403516069219 
8.5137686517627600 	 0.0000323562583739 
8.7129678509619595 	 0.0000252347264490 
8.9121670501611590 	 0.0000190987228053 
9.1113662493603584 	 0.0000139208413092 
9.3105654485595579 	 0.0000096128869785 
9.5097646477587574 	 0.0000060864100599 
9.7089638469579569 	 0.0000032529608004 
9.9081630461571564 	 0.0000010251234713 
10.1073622453563559 	 -0.0000006765983459 
10.3065614445555553 	 -0.0000019280401558 
10.5057606437547548 	 -0.0000028050176666 
10.7049598429539543 	 -0.0000033833465866 
10.9041590421531538 	 -0.0000037356547091 
11.1033582413523533 	 -0.0000039085010488 
11.3025574405515528 	 -0.0000039357014405 
11.5017566397507522 	 -0.0000038509850811 
11.7009558389499517 	 -0.0000036880811676 
11.9001550381491512 	 -0.0000034790539247 
12.0993542373483507 	 -0.0000032414152535 
12.2985534365475502 	 -0.0000029851582656 
12.4977526357467497 	 -0.0000027202131568 
12.6969518349459491 	 -0.0000024565101229 
12.8961510341451486 	 -0.0000022033992000 
13.0953502333443481 	 -0.0000019648043237 
13.2945494325435476 	 -0.0000017416874875 
13.4937486317427471 	 -0.0000015349807190 
13.6929478309419466 	 -0.0000013456160459 
13.8921470301411460 	 -0.0000011744008254 
14.0913462293403455 	 -0.0000010208930927 
14.2905454285395308 	 -0.0000008839306653 
14.4897446277387303 	 -0.0000007623426834 
14.6889438269379298 	 -0.0000006549582872 
14.8881430261371293 	 -0.0000005606087914 
15.0873422253363287 	 -0.0000004781488902 
15.2865414245355282 	 -0.0000004064475063 
15.4857406237347277 	 -0.0000003443737641 
15.6849398229339272 	 -0.0000002907967881 
15.8841390221331267 	 -0.0000002446067080 
16.0833382213323262 	 -0.0000002049363645 
16.2825374205315256 	 -0.0000001710744865 
16.4817366197307251 	 -0.0000001423123701 
16.6809358189299246 	 -0.0000001179413110 
16.8801350181291241 	 -0.0000000972676976 
17.0793342173283236 	 -0.0000000797856405 
17.2785334165275231 	 -0.0000000651164556 
17.4777326157267225 	 -0.0000000528838701 
17.6769318149259220 	 -0.0000000427116113 
17.8761310141251215 	 -0.0000000342314947 
18.0753302133243210 	 -0.0000000271838355 
18.2745294125235205 	 -0.0000000213864957 
18.4737286117227200 	 -0.0000000166590156 
18.6729278109219194 	 -0.0000000128209352 
18.8721270101211189 	 -0.0000000096955695 
19.0713262093203184 	 -0.0000000071609536 
19.2705254085195179 	 -0.0000000051363641 
19.4697246077187174 	 -0.0000000035420888 
19.6689238069179169 	 -0.0000000022984152 
19.8681230061171163 	 -0.0000000013272365 
20.0673222053163158 	 -0.0000000005756517 
20.2665214045155153 	 -0.0000000000107882 
20.4657206037147148 	 0.0000000003996736 
20.6649198029139143 	 0.0000000006880536 
20.8641190021131138 	 0.0000000008860438 
21.0633182013123132 	 0.0000000010146339 
21.2625174005115127 	 0.0000000010858495 
21.4617165997107122 	 0.0000000011114392 
21.6609157989099117 	 0.0000000011031517 
21.8601149981091112 	 0.0000000010725119 
22.0593141973083107 	 0.0000000010268870 
22.2585133965075102 	 0.0000000009699743 
22.4577125957067096 	 0.0000000009053449 
22.6569117949059091 	 0.0000000008365698 
22.8561109941051086 	 0.0000000007671495 
23.0553101933043081 	 0.0000000006991509 
23.2545093925035076 	 0.0000000006333073 
23.4537085917027071 	 0.0000000005703012 
23.6529077909019065 	 0.0000000005108153 
23.8521069901011060 	 0.0000000004555138 
24.0513061893003055 	 0.0000000004046587 
24.2505053884994908 	 0.0000000003581174 
24.4497045876986903 	 0.0000000003157404 
24.6489037868978897 	 0.0000000002773786 
24.8481029860970892 	 0.0000000002428802 
25.0473021852962887 	 0.0000000002120337 
25.2465013844954882 	 0.0000000001845659 
25.4457005836946877 	 0.0000000001602008 
25.6448997828938872 	 0.0000000001386623 
25.8440989820930866 	 0.0000000001196754 
26.0432981812922861 	 0.0000000001029942 
26.2424973804914856 	 0.0000000000884044 
26.4416965796906851 	 0.0000000000756932 
26.6408957788898846 	 0.0000000000646478 
26.8400949780890983 	 0.0000000000550568 
27.0392941772882978 	 0.0000000000467450 
27.2384933764874972 	 0.0000000000395792 
27.4376925756866967 	 0.0000000000334284 
27.6368917748858962 	 0.0000000000281618 
27.8360909740850957 	 0.0000000000236490 
28.0352901732842952 	 0.0000000000197857 
28.2344893724834947 	 0.0000000000164987 
28.4336885716826941 	 0.0000000000137166 
28.6328877708818936 	 0.0000000000113681 
28.8320869700810931 	 0.0000000000093823 
29.0312861692802926 	 0.0000000000077031 
29.2304853684794637 	 0.0000000000062939 
29.4296845676786631 	 0.0000000000051192 
29.6288837668778626 	 0.0000000000041434 
29.8280829660770621 	 0.0000000000033312 
30.0272821652762616 	 0.0000000000026550 
30.2264813644754611 	 0.0000000000020974 
30.4256805636746606 	 0.0000000000016417 
30.6248797628738600 	 0.0000000000012714 
30.8240789620730595 	 0.0000000000009698 
31.0232781612722590 	 0.0000000000007241 
31.2224773604714585 	 0.0000000000005268 
31.4216765596706580 	 0.0000000000003707 
31.6208757588698575 	 0.0000000000002487 
31.8200749580690569 	 0.0000000000001535 
32.0192741572682564 	 0.0000000000000798 
32.2184733564674559 	 0.0000000000000242 
32.4176725556666554 	 -0.0000000000000164 
32.6168717548658549 	 -0.0000000000000449 
32.8160709540650544 	 -0.0000000000000644 
33.0152701532642538 	 -0.0000000000000773 
33.2144693524634533 	 -0.0000000000000848 
33.4136685516626528 	 -0.0000000000000882 
33.6128677508618523 	 -0.0000000000000884 
33.8120669500610518 	 -0.0000000000000868 
34.0112661492602513 	 -0.0000000000000841 
34.2104653484594508 	 -0.0000000000000807 
34.4096645476586502 	 -0.0000000000000769 
34.6088637468578497 	 -0.0000000000000730 
34.8080629460570492 	 -0.0000000000000694 
35.0072621452562487 	 -0.0000000000000662 
35.2064613444554482 	 -0.0000000000000631 
35.4056605436546477 	 -0.0000000000000599 
35.6048597428538471 	 -0.0000000000000565 
35.8040589420530466 	 -0.0000000000000525 
36.0032581412522461 	 -0.0000000000000480 
36.2024573404514456 	 -0.0000000000000430 
36.4016565396506451 	 -0.0000000000000378 
36.6008557388498446 	 -0.0000000000000325 
36.8000549380490440 	 -0.0000000000000273 
36.9992541372482435 	 -0.0000000000000225 
37.1984533364474430 	 -0.0000000000000180 
37.3976525356466425 	 -0.0000000000000139 
37.5968517348458420 	 -0.0000000000000103 
37.7960509340450415 	 -0.0000000000000073 
37.9952501332442409 	 -0.0000000000000050 
38.1944493324434404 	 -0.0000000000000031 
38.3936485316426399 	 -0.0000000000000017 
38.5928477308418394 	 -0.0000000000000006 
38.7920469300410389 	 0.0000000000000003 
38.9912461292402384 	 0.0000000000000010 
39.1904453284394378 	 0.0000000000000013 
39.3896445276386373 	 0.0000000000000012 
39.5888437268378368 	 0.0000000000000005 
39.7880429260370363 	 -0.0000000000000009 
39.9872421252362358 	 -0.0000000000000030 
40.1864413244354353 	 -0.0000000000000055 
40.3856405236346347 	 -0.0000000000000078 
40.5848397228338342 	 -0.0000000000000095 
40.7840389220330337 	 -0.0000000000000103 
40.9832381212322332 	 -0.0000000000000098 
41.1824373204314327 	 -0.0000000000000083 
41.3816365196306322 	 -0.0000000000000061 
41.5808357188298316 	 -0.0000000000000036 
41.7800349180290311 	 -0.0000000000000010 
41.9792341172282306 	 0.0000000000000013 
42.1784333164274301 	 0.0000000000000033 
42.3776325156266296 	 0.0000000000000047 
42.5768317148258291 	 0.0000000000000055 
42.7760309140250286 	 0.0000000000000055 
42.9752301132242280 	 0.0000000000000047 
43.1744293124234275 	 0.0000000000000033 
43.3736285116226270 	 0.0000000000000015 
43.5728277108218265 	 -0.0000000000000003 
43.7720269100210260 	 -0.0000000000000019 
43.9712261092202255 	 -0.0000000000000030 
44.1704253084194249 	 -0.0000000000000036 
44.3696245076186244 	 -0.0000000000000037 
44.5688237068178239 	 -0.0000000000000032 
44.7680229060170234 	 -0.0000000000000022 
44.9672221052162229 	 -0.0000000000000006 
45.1664213044154224 	 0.0000000000000012 
45.3656205036146218 	 0.0000000000000032 
45.5648197028138213 	 0.0000000000000051 
45.7640189020130208 	 0.0000000000000065 
45.9632181012122203 	 0.0000000000000074 
46.1624173004114198 	 0.0000000000000077 
46.3616164996106193 	 0.0000000000000073 
46.5608156988098187 	 0.0000000000000061 
46.7600148980090182 	 0.0000000000000041 
46.9592140972082177 	 0.0000000000000014 
47.1584132964074172 	 -0.0000000000000017 
47.3576124956066167 	 -0.0000000000000047 
47.5568116948058162 	 -0.0000000000000070 
47.7560108940050156 	 -0.0000000000000084 
47.9552100932042151 	 -0.0000000000000083 
48.1544092924034146 	 -0.0000000000000072 
48.3536084916026141 	 -0.0000000000000053 
48.5528076908018136 	 -0.0000000000000031 
48.7520068900010131 	 -0.0000000000000009 
48.9512060892002125 	 0.0000000000000009 
49.1504052883993836 	 0.0000000000000022 
49.3496044875985831 	 0.0000000000000028 
49.5488036867977826 	 0.0000000000000028 
49.7480028859969821 	 0.0000000000000020 
49.9472020851961815 	 0.0000000000000004 
50.1464012843953810 	 -0.0000000000000017 
50.3456004835945805 	 -0.0000000000000038 
50.5447996827937800 	 -0.0000000000000054 
50.7439988819929795 	 -0.0000000000000062 
50.9431980811921790 	 -0.0000000000000059 
51.1423972803913784 	 -0.0000000000000045 
51.3415964795905779 	 -0.0000000000000026 
51.5407956787897774 	 -0.0000000000000003 
51.7399948779889769 	 0.0000000000000020 
51.9391940771881764 	 0.0000000000000039 
52.1383932763873759 	 0.0000000000000053 
52.3375924755865753 	 0.0000000000000063 
52.5367916747857748 	 0.0000000000000068 
52.7359908739849743 	 0.0000000000000066 
52.9351900731841738 	 0.0000000000000059 
53.1343892723833733 	 0.0000000000000047 
53.3335884715825728 	 0.0000000000000032 
53.5327876707817722 	 0.0000000000000017 
53.7319868699809717 	 0.0000000000000003 
53.9311860691801712 	 -0.0000000000000009 
54.1303852683793707 	 -0.0000000000000018 
54.3295844675785702 	 -0.0000000000000024 
54.5287836667777697 	 -0.0000000000000028 
54.7279828659769692 	 -0.0000000000000030 
54.9271820651761686 	 -0.0000000000000032 
55.1263812643753681 	 -0.0000000000000031 
55.3255804635745676 	 -0.0000000000000030 
55.5247796627737671 	 -0.0000000000000026 
55.7239788619729666 	 -0.0000000000000021 
55.9231780611721661 	 -0.0000000000000014 
56.1223772603713655 	 -0.0000000000000006 
56.3215764595705650 	 0.0000000000000003 
56.5207756587697645 	 0.0000000000000013 
56.7199748579689640 	 0.0000000000000023 
56.9191740571681635 	 0.0000000000000033 
57.1183732563673630 	 0.0000000000000042 
57.3175724555665624 	 0.0000000000000049 
57.5167716547657619 	 0.0000000000000053 
57.7159708539649614 	 0.0000000000000054 
57.9151700531641609 	 0.0000000000000050 
58.1143692523633604 	 0.0000000000000042 
58.3135684515625599 	 0.0000000000000031 
58.5127676507617593 	 0.0000000000000017 
58.7119668499609588 	 0.0000000000000000 
58.9111660491601583 	 -0.0000000000000019 
59.1103652483593578 	 -0.0000000000000037 
59.3095644475585573 	 -0.0000000000000054 
59.5087636467577568 	 -0.0000000000000066 
59.7079628459569562 	 -0.0000000000000071 
59.9071620451561557 	 -0.0000000000000067 
60.1063612443553552 	 -0.0000000000000056 
60.3055604435545547 	 -0.0000000000000041 
60.5047596427537542 	 -0.0000000000000024 
60.7039588419529537 	 -0.0000000000000009 
60.9031580411521531 	 0.0000000000000003 
61.1023572403513526 	 0.0000000000000011 
61.3015564395505521 	 0.0000000000000016 
61.5007556387497516 	 0.0000000000000019 
61.6999548379489511 	 0.0000000000000022 
61.8991540371481506 	 0.0000000000000024 
62.0983532363473500 	 0.0000000000000026 
62.2975524355465495 	 0.0000000000000026 
62.4967516347457490 	 0.0000000000000023 
62.6959508339449485 	 0.0000000000000017 
62.8951500331441480 	 0.0000000000000005 
63.0943492323433475 	 -0.0000000000000011 
63.2935484315425470 	 -0.0000000000000028 
63.4927476307417464 	 -0.0000000000000043 
63.6919468299409459 	 -0.0000000000000054 
63.8911460291401454 	 -0.0000000000000060 
64.0903452283393449 	 -0.0000000000000058 
64.2895444275385444 	 -0.0000000000000049 
64.4887436267377439 	 -0.0000000000000034 
64.6879428259369433 	 -0.0000000000000012 
64.8871420251361428 	 0.0000000000000016 
65.0863412243353423 	 0.0000000000000046 
65.2855404235345418 	 0.0000000000000075 
65.4847396227337413 	 0.0000000000000095 
65.6839388219329408 	 0.0000000000000103 
65.8831380211321402 	 0.0000000000000093 
66.0823372203313397 	 0.0000000000000068 
66.2815364195305392 	 0.0000000000000034 
66.4807356187297387 	 -0.0000000000000001 
66.6799348179289382 	 -0.0000000000000032 
66.8791340171281377 	 -0.0000000000000051 
67.0783332163273371 	 -0.0000000000000058 
67.2775324155265366 	 -0.0000000000000054 
67.4767316147257361 	 -0.0000000000000043 
67.6759308139249356 	 -0.0000000000000027 
67.8751300131241351 	 -0.0000000000000007 
68.0743292123233346 	 0.0000000000000013 
68.2735284115225340 	 0.0000000000000030 
68.4727276107217335 	 0.0000000000000042 
68.6719268099209330 	 0.0000000000000046 
68.8711260091201325 	 0.0000000000000039 
69.0703252083193036 	 0.0000000000000022 
69.2695244075185030 	 0.0000000000000001 
69.4687236067177025 	 -0.0000000000000020 
69.6679228059169020 	 -0.0000000000000036 
69.8671220051161015 	 -0.0000000000000044 
70.0663212043153010 	 -0.0000000000000041 
70.2655204035145005 	 -0.0000000000000033 
70.4647196027136999 	 -0.0000000000000020 
70.6639188019128994 	 -0.0000000000000007 
70.8631180011120989 	 0.0000000000000004 
71.0623172003112984 	 0.0000000000000012 
71.2615163995104979 	 0.0000000000000017 
71.4607155987096974 	 0.0000000000000018 
71.6599147979088968 	 0.0000000000000017 
71.8591139971080963 	 0.0000000000000013 
72.0583131963072958 	 0.0000000000000007 
72.2575123955064953 	 0.0000000000000001 
72.4567115947056948 	 -0.0000000000000006 
72.6559107939048943 	 -0.0000000000000012 
72.8551099931040937 	 -0.0000000000000015 
73.0543091923032932 	 -0.0000000000000017 
73.2535083915024927 	 -0.0000000000000017 
73.4527075907016922 	 -0.0000000000000017 
73.6519067899008917 	 -0.0000000000000017 
73.8511059891000912 	 -0.0000000000000018 
74.0503051882992906 	 -0.0000000000000020 
74.2495043874984901 	 -0.0000000000000022 
74.4487035866976896 	 -0.0000000000000022 
74.6479027858968891 	 -0.0000000000000021 
74.8471019850960886 	 -0.0000000000000017 
75.0463011842952881 	 -0.0000000000000009 
75.2455003834944876 	 -0.0000000000000000 
75.4446995826936870 	 0.0000000000000009 
75.6438987818928865 	 0.0000000000000017 
75.8430979810920860 	 0.0000000000000023 
76.0422971802912855 	 0.0000000000000026 
76.2414963794904850 	 0.0000000000000027 
76.4406955786896845 	 0.0000000000000026 
76.6398947778888839 	 0.0000000000000025 
76.8390939770880834 	 0.0000000000000023 
77.0382931762872829 	 0.0000000000000021 
77.2374923754864824 	 0.0000000000000020 
77.4366915746856819 	 0.0000000000000019 
77.6358907738848814 	 0.0000000000000019 
77.8350899730840808 	 0.0000000000000020 
78.0342891722832803 	 0.0000000000000022 
78.2334883714824798 	 0.0000000000000023 
78.4326875706816793 	 0.0000000000000023 
78.6318867698808788 	 0.0000000000000021 
78.8310859690800783 	 0.0000000000000016 
79.0302851682792777 	 0.0000000000000007 
79.2294843674784772 	 -0.0000000000000003 
79.4286835666776767 	 -0.0000000000000013 
79.6278827658768762 	 -0.0000000000000021 
79.8270819650760757 	 -0.0000000000000026 
80.0262811642752752 	 -0.0000000000000028 
80.2254803634744746 	 -0.0000000000000027 
80.4246795626736741 	 -0.0000000000000028 
80.6238787618728736 	 -0.0000000000000030 
80.8230779610720731 	 -0.0000000000000038 
81.0222771602712726 	 -0.0000000000000049 
81.2214763594704721 	 -0.0000000000000062 
81.4206755586696715 	 -0.0000000000000073 
81.6198747578688710 	 -0.0000000000000079 
81.8190739570680705 	 -0.0000000000000077 
82.0182731562672700 	 -0.0000000000000066 
82.2174723554664695 	 -0.0000000000000047 
82.4166715546656690 	 -0.0000000000000021 
82.6158707538648684 	 0.0000000000000010 
82.8150699530640679 	 0.0000000000000044 
83.0142691522632674 	 0.0000000000000079 
83.2134683514624669 	 0.0000000000000110 
83.4126675506616664 	 0.0000000000000132 
83.6118667498608659 	 0.0000000000000141 
83.8110659490600653 	 0.0000000000000131 
84.0102651482592648 	 0.0000000000000103 
84.2094643474584643 	 0.0000000000000063 
84.4086635466576638 	 0.0000000000000018 
84.6078627458568633 	 -0.0000000000000023 
84.8070619450560628 	 -0.0000000000000054 
85.0062611442552623 	 -0.0000000000000070 
85.2054603434544617 	 -0.0000000000000074 
85.4046595426536612 	 -0.0000000000000067 
85.6038587418528607 	 -0.0000000000000052 
85.8030579410520602 	 -0.0000000000000032 
86.0022571402512597 	 -0.0000000000000009 
86.2014563394504592 	 0.0000000000000014 
86.4006555386496586 	 0.0000000000000033 
86.5998547378488581 	 0.0000000000000046 
86.7990539370480576 	 0.0000000000000049 
86.9982531362472571 	 0.0000000000000043 
87.1974523354464566 	 0.0000000000000029 
87.3966515346456561 	 0.0000000000000012 
87.5958507338448555 	 -0.0000000000000006 
87.7950499330440550 	 -0.0000000000000020 
87.9942491322432545 	 -0.0000000000000029 
88.1934483314424540 	 -0.0000000000000035 
88.3926475306416535 	 -0.0000000000000037 
88.5918467298408530 	 -0.0000000000000038 
88.7910459290400524 	 -0.0000000000000040 
88.9902451282392235 	 -0.0000000000000042 
89.1894443274384230 	 -0.0000000000000044 
89.3886435266376225 	 -0.0000000000000044 
89.5878427258368220 	 -0.0000000000000042 
89.7870419250360214 	 -0.0000000000000036 
89.9862411242352209 	 -0.0000000000000025 
90.1854403234344204 	 -0.0000000000000010 
90.3846395226336199 	 0.0000000000000006 
90.5838387218328194 	 0.0000000000000023 
90.7830379210320189 	 0.0000000000000039 
90.9822371202312183 	 0.0000000000000053 
91.1814363194304178 	 0.0000000000000063 
91.3806355186296173 	 0.0000000000000069 
91.5798347178288168 	 0.0000000000000069 
91.7790339170280163 	 0.0000000000000062 
91.9782331162272158 	 0.0000000000000047 
92.1774323154264152 	 0.0000000000000028 
92.3766315146256147 	 0.0000000000000008 
92.5758307138248142 	 -0.0000000000000012 
92.7750299130240137 	 -0.0000000000000027 
92.9742291122232132 	 -0.0000000000000035 
93.1734283114224127 	 -0.0000000000000039 
93.3726275106216121 	 -0.0000000000000039 
93.5718267098208116 	 -0.0000000000000037 
93.7710259090200111 	 -0.0000000000000034 
93.9702251082192106 	 -0.0000000000000033 
94.1694243074184101 	 -0.0000000000000031 
94.3686235066176096 	 -0.0000000000000029 
94.5678227058168090 	 -0.0000000000000024 
94.7670219050160085 	 -0.0000000000000017 
94.9662211042152080 	 -0.0000000000000005 
95.1654203034144075 	 0.0000000000000008 
95.3646195026136070 	 0.0000000000000023 
95.5638187018128065 	 0.0000000000000038 
95.7630179010120060 	 0.0000000000000051 
95.9622171002112054 	 0.0000000000000061 
96.1614162994104049 	 0.0000000000000067 
96.3606154986096044 	 0.0000000000000069 
96.5598146978088039 	 0.0000000000000065 
96.7590138970080034 	 0.0000000000000056 
96.9582130962072029 	 0.0000000000000040 
97.1574122954064023 	 0.0000000000000021 
97.3566114946056018 	 -0.0000000000000001 
97.5558106938048013 	 -0.0000000000000023 
97.7550098930040008 	 -0.0000000000000043 
97.9542090922032003 	 -0.0000000000000058 
98.1534082914023998 	 -0.0000000000000067 
98.3526074906015992 	 -0.0000000000000067 
98.5518066898007987 	 -0.0000000000000056 
98.7510058889999982 	 -0.0000000000000033 


==> tikzsup/pp3.dat <==
-100.4727705090000001 	 -0.0000046374630384 
-100.2735713098008006 	 -0.0000046374630237 
-100.0743721106016011 	 -0.0000046374630135 
-99.8751729114024016 	 -0.0000046374630074 
-99.6759737122032021 	 -0.0000046374630047 
-99.4767745130040026 	 -0.0000046374630049 
-99.2775753138048032 	 -0.0000046374630074 
-99.0783761146056037 	 -0.0000046374630116 
-98.8791769154064042 	 -0.0000046374630169 
-98.6799777162072047 	 -0.0000046374630227 
-98.4807785170080052 	 -0.0000046374630286 
-98.2815793178088057 	 -0.0000046374630338 
-98.0823801186096063 	 -0.0000046374630381 
-97.8831809194104068 	 -0.0000046374630413 
-97.6839817202112073 	 -0.0000046374630430 
-97.4847825210120078 	 -0.0000046374630429 
-97.2855833218128083 	 -0.0000046374630410 
-97.0863841226136088 	 -0.0000046374630379 
-96.8871849234144094 	 -0.0000046374630346 
-96.6879857242152099 	 -0.0000046374630319 
-96.4887865250160104 	 -0.0000046374630310 
-96.2895873258168109 	 -0.0000046374630323 
-96.0903881266176114 	 -0.0000046374630350 
-95.8911889274184119 	 -0.0000046374630379 
-95.6919897282192267 	 -0.0000046374630395 
-95.4927905290200272 	 -0.0000046374630385 
-95.2935913298208277 	 -0.0000046374630339 
-95.0943921306216282 	 -0.0000046374630268 
-94.8951929314224287 	 -0.0000046374630187 
-94.6959937322232292 	 -0.0000046374630114 
-94.4967945330240298 	 -0.0000046374630065 
-94.2975953338248303 	 -0.0000046374630053 
-94.0983961346256308 	 -0.0000046374630076 
-93.8991969354264313 	 -0.0000046374630122 
-93.6999977362272318 	 -0.0000046374630183 
-93.5007985370280323 	 -0.0000046374630248 
-93.3015993378288329 	 -0.0000046374630309 
-93.1024001386296334 	 -0.0000046374630360 
-92.9032009394304339 	 -0.0000046374630397 
-92.7040017402312344 	 -0.0000046374630417 
-92.5048025410320349 	 -0.0000046374630414 
-92.3056033418328354 	 -0.0000046374630386 
-92.1064041426336360 	 -0.0000046374630341 
-91.9072049434344365 	 -0.0000046374630287 
-91.7080057442352370 	 -0.0000046374630237 
-91.5088065450360375 	 -0.0000046374630199 
-91.3096073458368380 	 -0.0000046374630183 
-91.1104081466376385 	 -0.0000046374630188 
-90.9112089474384391 	 -0.0000046374630206 
-90.7120097482392396 	 -0.0000046374630233 
-90.5128105490400401 	 -0.0000046374630262 
-90.3136113498408406 	 -0.0000046374630288 
-90.1144121506416411 	 -0.0000046374630309 
-89.9152129514424416 	 -0.0000046374630324 
-89.7160137522432422 	 -0.0000046374630335 
-89.5168145530440427 	 -0.0000046374630340 
-89.3176153538448432 	 -0.0000046374630339 
-89.1184161546456437 	 -0.0000046374630334 
-88.9192169554464442 	 -0.0000046374630326 
-88.7200177562472447 	 -0.0000046374630316 
-88.5208185570480452 	 -0.0000046374630305 
-88.3216193578488458 	 -0.0000046374630294 
-88.1224201586496463 	 -0.0000046374630285 
-87.9232209594504468 	 -0.0000046374630279 
-87.7240217602512473 	 -0.0000046374630279 
-87.5248225610520478 	 -0.0000046374630285 
-87.3256233618528483 	 -0.0000046374630300 
-87.1264241626536489 	 -0.0000046374630319 
-86.9272249634544494 	 -0.0000046374630336 
-86.7280257642552499 	 -0.0000046374630344 
-86.5288265650560504 	 -0.0000046374630338 
-86.3296273658568509 	 -0.0000046374630310 
-86.1304281666576514 	 -0.0000046374630268 
-85.9312289674584520 	 -0.0000046374630221 
-85.7320297682592525 	 -0.0000046374630181 
-85.5328305690600530 	 -0.0000046374630159 
-85.3336313698608535 	 -0.0000046374630166 
-85.1344321706616540 	 -0.0000046374630196 
-84.9352329714624545 	 -0.0000046374630238 
-84.7360337722632551 	 -0.0000046374630278 
-84.5368345730640556 	 -0.0000046374630306 
-84.3376353738648561 	 -0.0000046374630309 
-84.1384361746656708 	 -0.0000046374630290 
-83.9392369754664713 	 -0.0000046374630257 
-83.7400377762672719 	 -0.0000046374630219 
-83.5408385770680724 	 -0.0000046374630188 
-83.3416393778688729 	 -0.0000046374630171 
-83.1424401786696734 	 -0.0000046374630171 
-82.9432409794704739 	 -0.0000046374630186 
-82.7440417802712744 	 -0.0000046374630214 
-82.5448425810720749 	 -0.0000046374630252 
-82.3456433818728755 	 -0.0000046374630298 
-82.1464441826736760 	 -0.0000046374630348 
-81.9472449834744765 	 -0.0000046374630395 
-81.7480457842752770 	 -0.0000046374630434 
-81.5488465850760775 	 -0.0000046374630459 
-81.3496473858768780 	 -0.0000046374630463 
-81.1504481866776786 	 -0.0000046374630448 
-80.9512489874784791 	 -0.0000046374630419 
-80.7520497882792796 	 -0.0000046374630380 
-80.5528505890800801 	 -0.0000046374630337 
-80.3536513898808806 	 -0.0000046374630296 
-80.1544521906816811 	 -0.0000046374630258 
-79.9552529914824817 	 -0.0000046374630226 
-79.7560537922832822 	 -0.0000046374630199 
-79.5568545930840827 	 -0.0000046374630180 
-79.3576553938848832 	 -0.0000046374630169 
-79.1584561946856837 	 -0.0000046374630166 
-78.9592569954864842 	 -0.0000046374630172 
-78.7600577962872848 	 -0.0000046374630188 
-78.5608585970880853 	 -0.0000046374630213 
-78.3616593978888858 	 -0.0000046374630248 
-78.1624601986896863 	 -0.0000046374630289 
-77.9632609994904868 	 -0.0000046374630331 
-77.7640618002912873 	 -0.0000046374630367 
-77.5648626010920879 	 -0.0000046374630391 
-77.3656634018928884 	 -0.0000046374630398 
-77.1664642026936889 	 -0.0000046374630386 
-76.9672650034944894 	 -0.0000046374630358 
-76.7680658042953041 	 -0.0000046374630318 
-76.5688666050961046 	 -0.0000046374630270 
-76.3696674058969052 	 -0.0000046374630217 
-76.1704682066977057 	 -0.0000046374630165 
-75.9712690074985062 	 -0.0000046374630120 
-75.7720698082993067 	 -0.0000046374630091 
-75.5728706091001072 	 -0.0000046374630083 
-75.3736714099009077 	 -0.0000046374630104 
-75.1744722107017083 	 -0.0000046374630152 
-74.9752730115025088 	 -0.0000046374630216 
-74.7760738123033093 	 -0.0000046374630284 
-74.5768746131041098 	 -0.0000046374630344 
-74.3776754139049103 	 -0.0000046374630386 
-74.1784762147057108 	 -0.0000046374630406 
-73.9792770155065114 	 -0.0000046374630410 
-73.7800778163073119 	 -0.0000046374630404 
-73.5808786171081124 	 -0.0000046374630393 
-73.3816794179089129 	 -0.0000046374630383 
-73.1824802187097134 	 -0.0000046374630377 
-72.9832810195105139 	 -0.0000046374630372 
-72.7840818203113145 	 -0.0000046374630366 
-72.5848826211121150 	 -0.0000046374630356 
-72.3856834219129155 	 -0.0000046374630341 
-72.1864842227137160 	 -0.0000046374630321 
-71.9872850235145165 	 -0.0000046374630299 
-71.7880858243153170 	 -0.0000046374630281 
-71.5888866251161176 	 -0.0000046374630269 
-71.3896874259169181 	 -0.0000046374630269 
-71.1904882267177186 	 -0.0000046374630280 
-70.9912890275185191 	 -0.0000046374630294 
-70.7920898283193196 	 -0.0000046374630304 
-70.5928906291201201 	 -0.0000046374630304 
-70.3936914299209207 	 -0.0000046374630285 
-70.1944922307217212 	 -0.0000046374630248 
-69.9952930315225217 	 -0.0000046374630201 
-69.7960938323233222 	 -0.0000046374630151 
-69.5968946331241227 	 -0.0000046374630109 
-69.3976954339249232 	 -0.0000046374630081 
-69.1984962347257238 	 -0.0000046374630073 
-68.9992970355265243 	 -0.0000046374630081 
-68.8000978363273248 	 -0.0000046374630104 
-68.6008986371281253 	 -0.0000046374630137 
-68.4016994379289258 	 -0.0000046374630179 
-68.2025002387297263 	 -0.0000046374630226 
-68.0033010395305269 	 -0.0000046374630276 
-67.8041018403313274 	 -0.0000046374630325 
-67.6049026411321279 	 -0.0000046374630370 
-67.4057034419329284 	 -0.0000046374630407 
-67.2065042427337289 	 -0.0000046374630435 
-67.0073050435345294 	 -0.0000046374630453 
-66.8081058443353299 	 -0.0000046374630459 
-66.6089066451361305 	 -0.0000046374630454 
-66.4097074459369310 	 -0.0000046374630435 
-66.2105082467377315 	 -0.0000046374630405 
-66.0113090475385320 	 -0.0000046374630368 
-65.8121098483393325 	 -0.0000046374630328 
-65.6129106491401330 	 -0.0000046374630292 
-65.4137114499409336 	 -0.0000046374630263 
-65.2145122507417341 	 -0.0000046374630245 
-65.0153130515425346 	 -0.0000046374630236 
-64.8161138523433351 	 -0.0000046374630234 
-64.6169146531441356 	 -0.0000046374630237 
-64.4177154539449361 	 -0.0000046374630244 
-64.2185162547457367 	 -0.0000046374630253 
-64.0193170555465372 	 -0.0000046374630265 
-63.8201178563473448 	 -0.0000046374630278 
-63.6209186571481453 	 -0.0000046374630294 
-63.4217194579489458 	 -0.0000046374630312 
-63.2225202587497463 	 -0.0000046374630331 
-63.0233210595505540 	 -0.0000046374630347 
-62.8241218603513545 	 -0.0000046374630354 
-62.6249226611521550 	 -0.0000046374630349 
-62.4257234619529555 	 -0.0000046374630326 
-62.2265242627537560 	 -0.0000046374630286 
-62.0273250635545566 	 -0.0000046374630236 
-61.8281258643553571 	 -0.0000046374630186 
-61.6289266651561576 	 -0.0000046374630145 
-61.4297274659569581 	 -0.0000046374630123 
-61.2305282667577586 	 -0.0000046374630123 
-61.0313290675585591 	 -0.0000046374630139 
-60.8321298683593596 	 -0.0000046374630165 
-60.6329306691601602 	 -0.0000046374630192 
-60.4337314699609607 	 -0.0000046374630214 
-60.2345322707617612 	 -0.0000046374630226 
-60.0353330715625617 	 -0.0000046374630234 
-59.8361338723633622 	 -0.0000046374630241 
-59.6369346731641627 	 -0.0000046374630253 
-59.4377354739649633 	 -0.0000046374630275 
-59.2385362747657638 	 -0.0000046374630310 
-59.0393370755665643 	 -0.0000046374630351 
-58.8401378763673648 	 -0.0000046374630391 
-58.6409386771681653 	 -0.0000046374630422 
-58.4417394779689658 	 -0.0000046374630438 
-58.2425402787697664 	 -0.0000046374630434 
-58.0433410795705740 	 -0.0000046374630416 
-57.8441418803713745 	 -0.0000046374630389 
-57.6449426811721750 	 -0.0000046374630360 
-57.4457434819729755 	 -0.0000046374630334 
-57.2465442827737760 	 -0.0000046374630316 
-57.0473450835745766 	 -0.0000046374630304 
-56.8481458843753771 	 -0.0000046374630293 
-56.6489466851761776 	 -0.0000046374630282 
-56.4497474859769781 	 -0.0000046374630267 
-56.2505482867777786 	 -0.0000046374630247 
-56.0513490875785791 	 -0.0000046374630225 
-55.8521498883793797 	 -0.0000046374630205 
-55.6529506891801802 	 -0.0000046374630193 
-55.4537514899809807 	 -0.0000046374630191 
-55.2545522907817812 	 -0.0000046374630203 
-55.0553530915825817 	 -0.0000046374630224 
-54.8561538923833822 	 -0.0000046374630248 
-54.6569546931841828 	 -0.0000046374630270 
-54.4577554939849833 	 -0.0000046374630283 
-54.2585562947857838 	 -0.0000046374630285 
-54.0593570955865843 	 -0.0000046374630278 
-53.8601578963873848 	 -0.0000046374630265 
-53.6609586971881853 	 -0.0000046374630252 
-53.4617594979889859 	 -0.0000046374630241 
-53.2625602987897864 	 -0.0000046374630237 
-53.0633610995905940 	 -0.0000046374630240 
-52.8641619003913945 	 -0.0000046374630250 
-52.6649627011921950 	 -0.0000046374630268 
-52.4657635019929955 	 -0.0000046374630294 
-52.2665643027937961 	 -0.0000046374630327 
-52.0673651035945966 	 -0.0000046374630361 
-51.8681659043953971 	 -0.0000046374630391 
-51.6689667051961976 	 -0.0000046374630409 
-51.4697675059969981 	 -0.0000046374630410 
-51.2705683067977986 	 -0.0000046374630389 
-51.0713691075985992 	 -0.0000046374630352 
-50.8721699083993997 	 -0.0000046374630306 
-50.6729707092002002 	 -0.0000046374630260 
-50.4737715100010007 	 -0.0000046374630221 
-50.2745723108018012 	 -0.0000046374630196 
-50.0753731116026017 	 -0.0000046374630183 
-49.8761739124034023 	 -0.0000046374630181 
-49.6769747132042028 	 -0.0000046374630189 
-49.4777755140050033 	 -0.0000046374630204 
-49.2785763148058038 	 -0.0000046374630225 
-49.0793771156066043 	 -0.0000046374630248 
-48.8801779164074048 	 -0.0000046374630269 
-48.6809787172082054 	 -0.0000046374630284 
-48.4817795180090059 	 -0.0000046374630289 
-48.2825803188098064 	 -0.0000046374630283 
-48.0833811196106140 	 -0.0000046374630269 
-47.8841819204114145 	 -0.0000046374630256 
-47.6849827212122150 	 -0.0000046374630251 
-47.4857835220130156 	 -0.0000046374630262 
-47.2865843228138161 	 -0.0000046374630294 
-47.0873851236146166 	 -0.0000046374630339 
-46.8881859244154171 	 -0.0000046374630385 
-46.6889867252162176 	 -0.0000046374630423 
-46.4897875260170181 	 -0.0000046374630441 
-46.2905883268178187 	 -0.0000046374630430 
-46.0913891276186192 	 -0.0000046374630395 
-45.8921899284194197 	 -0.0000046374630345 
-45.6929907292202202 	 -0.0000046374630288 
-45.4937915300210207 	 -0.0000046374630234 
-45.2945923308218212 	 -0.0000046374630189 
-45.0953931316226218 	 -0.0000046374630157 
-44.8961939324234223 	 -0.0000046374630138 
-44.6969947332242228 	 -0.0000046374630134 
-44.4977955340250233 	 -0.0000046374630144 
-44.2985963348258238 	 -0.0000046374630169 
-44.0993971356266243 	 -0.0000046374630205 
-43.9001979364274248 	 -0.0000046374630246 
-43.7009987372282254 	 -0.0000046374630286 
-43.5017995380290259 	 -0.0000046374630319 
-43.3026003388298264 	 -0.0000046374630341 
-43.1034011396306340 	 -0.0000046374630351 
-42.9042019404314345 	 -0.0000046374630351 
-42.7050027412322351 	 -0.0000046374630342 
-42.5058035420330356 	 -0.0000046374630325 
-42.3066043428338361 	 -0.0000046374630302 
-42.1074051436346366 	 -0.0000046374630277 
-41.9082059444354371 	 -0.0000046374630254 
-41.7090067452362376 	 -0.0000046374630238 
-41.5098075460370382 	 -0.0000046374630232 
-41.3106083468378387 	 -0.0000046374630241 
-41.1114091476386392 	 -0.0000046374630262 
-40.9122099484394397 	 -0.0000046374630290 
-40.7130107492402402 	 -0.0000046374630318 
-40.5138115500410407 	 -0.0000046374630343 
-40.3146123508418412 	 -0.0000046374630359 
-40.1154131516426418 	 -0.0000046374630365 
-39.9162139524434423 	 -0.0000046374630363 
-39.7170147532442428 	 -0.0000046374630354 
-39.5178155540450433 	 -0.0000046374630337 
-39.3186163548458438 	 -0.0000046374630315 
-39.1194171556466443 	 -0.0000046374630291 
-38.9202179564474449 	 -0.0000046374630266 
-38.7210187572482454 	 -0.0000046374630246 
-38.5218195580490459 	 -0.0000046374630234 
-38.3226203588498464 	 -0.0000046374630231 
-38.1234211596506540 	 -0.0000046374630239 
-37.9242219604514545 	 -0.0000046374630253 
-37.7250227612522551 	 -0.0000046374630270 
-37.5258235620530556 	 -0.0000046374630289 
-37.3266243628538490 	 -0.0000046374630306 
-37.1274251636546495 	 -0.0000046374630322 
-36.9282259644554500 	 -0.0000046374630337 
-36.7290267652562505 	 -0.0000046374630355 
-36.5298275660570511 	 -0.0000046374630377 
-36.3306283668578516 	 -0.0000046374630404 
-36.1314291676586521 	 -0.0000046374630437 
-35.9322299684594526 	 -0.0000046374630476 
-35.7330307692602673 	 -0.0000046374630521 
-35.5338315700610679 	 -0.0000046374630572 
-35.3346323708618684 	 -0.0000046374630629 
-35.1354331716626689 	 -0.0000046374630691 
-34.9362339724634694 	 -0.0000046374630755 
-34.7370347732642699 	 -0.0000046374630818 
-34.5378355740650704 	 -0.0000046374630878 
-34.3386363748658709 	 -0.0000046374630933 
-34.1394371756666715 	 -0.0000046374630984 
-33.9402379764674720 	 -0.0000046374631035 
-33.7410387772682725 	 -0.0000046374631092 
-33.5418395780690730 	 -0.0000046374631158 
-33.3426403788698735 	 -0.0000046374631237 
-33.1434411796706740 	 -0.0000046374631333 
-32.9442419804714746 	 -0.0000046374631446 
-32.7450427812722751 	 -0.0000046374631579 
-32.5458435820730756 	 -0.0000046374631733 
-32.3466443828738761 	 -0.0000046374631909 
-32.1474451836746766 	 -0.0000046374632101 
-31.9482459844754771 	 -0.0000046374632300 
-31.7490467852762777 	 -0.0000046374632493 
-31.5498475860770782 	 -0.0000046374632670 
-31.3506483868778787 	 -0.0000046374632820 
-31.1514491876786792 	 -0.0000046374632929 
-30.9522499884794797 	 -0.0000046374632982 
-30.7530507892802802 	 -0.0000046374632963 
-30.5538515900810808 	 -0.0000046374632856 
-30.3546523908818813 	 -0.0000046374632644 
-30.1554531916826818 	 -0.0000046374632296 
-29.9562539924834823 	 -0.0000046374631766 
-29.7570547932842828 	 -0.0000046374631010 
-29.5578555940850833 	 -0.0000046374629984 
-29.3586563948858839 	 -0.0000046374628640 
-29.1594571956866844 	 -0.0000046374626897 
-28.9602579964874849 	 -0.0000046374624643 
-28.7610587972882854 	 -0.0000046374621769 
-28.5618595980890859 	 -0.0000046374618161 
-28.3626603988898864 	 -0.0000046374613705 
-28.1634611996906870 	 -0.0000046374608205 
-27.9642620004914875 	 -0.0000046374601398 
-27.7650628012922880 	 -0.0000046374593020 
-27.5658636020930885 	 -0.0000046374582805 
-27.3666644028938890 	 -0.0000046374570480 
-27.1674652036946895 	 -0.0000046374555629 
-26.9682660044954901 	 -0.0000046374537705 
-26.7690668052962906 	 -0.0000046374516155 
-26.5698676060970911 	 -0.0000046374490426 
-26.3706684068978916 	 -0.0000046374459954 
-26.1714692076986921 	 -0.0000046374423919 
-25.9722700084994926 	 -0.0000046374381255 
-25.7730708093003074 	 -0.0000046374330885 
-25.5738716101011079 	 -0.0000046374271733 
-25.3746724109019084 	 -0.0000046374202705 
-25.1754732117027089 	 -0.0000046374122270 
-24.9762740125035094 	 -0.0000046374028457 
-24.7770748133043099 	 -0.0000046373919273 
-24.5778756141051105 	 -0.0000046373792725 
-24.3786764149059110 	 -0.0000046373646801 
-24.1794772157067115 	 -0.0000046373478927 
-23.9802780165075120 	 -0.0000046373285928 
-23.7810788173083125 	 -0.0000046373064601 
-23.5818796181091130 	 -0.0000046372811740 
-23.3826804189099136 	 -0.0000046372524127 
-23.1834812197107141 	 -0.0000046372198054 
-22.9842820205115146 	 -0.0000046371829271 
-22.7850828213123151 	 -0.0000046371413495 
-22.5858836221131156 	 -0.0000046370946442 
-22.3866844229139161 	 -0.0000046370423848 
-22.1874852237147167 	 -0.0000046369841990 
-21.9882860245155172 	 -0.0000046369197792 
-21.7890868253163177 	 -0.0000046368488218 
-21.5898876261171182 	 -0.0000046367710231 
-21.3906884269179187 	 -0.0000046366860907 
-21.1914892277187192 	 -0.0000046365941441 
-20.9922900285195198 	 -0.0000046364958207 
-20.7930908293203203 	 -0.0000046363917909 
-20.5938916301211208 	 -0.0000046362827254 
-20.3946924309219213 	 -0.0000046361693291 
-20.1954932317227218 	 -0.0000046360537155 
-19.9962940325235223 	 -0.0000046359398671 
-19.7970948333243228 	 -0.0000046358318951 
-19.5978956341251234 	 -0.0000046357339109 
-19.3986964349259239 	 -0.0000046356501084 
-19.1994972357267244 	 -0.0000046355885051 
-19.0002980365275249 	 -0.0000046355624676 
-18.8010988373283254 	 -0.0000046355857616 
-18.6018996381291259 	 -0.0000046356721524 
-18.4027004389299265 	 -0.0000046358355792 
-18.2035012397307270 	 -0.0000046360991358 
-18.0043020405315275 	 -0.0000046364994265 
-17.8051028413323280 	 -0.0000046370741415 
-17.6059036421331285 	 -0.0000046378609711 
-17.4067044429339290 	 -0.0000046388979350 
-17.2075052437347296 	 -0.0000046402430497 
-17.0083060445355301 	 -0.0000046419854666 
-16.8091068453363306 	 -0.0000046442170311 
-16.6099076461371311 	 -0.0000046470295891 
-16.4107084469379316 	 -0.0000046505155553 
-16.2115092477387321 	 -0.0000046548075231 
-16.0123100485395327 	 -0.0000046601041045 
-15.8131108493403474 	 -0.0000046666100516 
-15.6139116501411479 	 -0.0000046745301161 
-15.4147124509419484 	 -0.0000046840699383 
-15.2155132517427489 	 -0.0000046955088666 
-15.0163140525435495 	 -0.0000047092541078 
-14.8171148533443500 	 -0.0000047257256277 
-14.6179156541451505 	 -0.0000047453433921 
-14.4187164549459510 	 -0.0000047685285620 
-14.2195172557467515 	 -0.0000047958204372 
-14.0203180565475520 	 -0.0000048279747413 
-13.8211188573483525 	 -0.0000048657703379 
-13.6219196581491531 	 -0.0000049099860902 
-13.4227204589499536 	 -0.0000049614020708 
-13.2235212597507541 	 -0.0000050209428015 
-13.0243220605515546 	 -0.0000050898123818 
-12.8251228613523551 	 -0.0000051692468980 
-12.6259236621531556 	 -0.0000052604824365 
-12.4267244629539562 	 -0.0000053647552952 
-12.2275252637547567 	 -0.0000054833328382 
-12.0283260645555572 	 -0.0000056175459831 
-11.8291268653563577 	 -0.0000057687334192 
-11.6299276661571582 	 -0.0000059382338359 
-11.4307284669579587 	 -0.0000061273830127 
-11.2315292677587593 	 -0.0000063369786009 
-11.0323300685595598 	 -0.0000065666541702 
-10.8331308693603603 	 -0.0000068158912960 
-10.6339316701611608 	 -0.0000070841715538 
-10.4347324709619613 	 -0.0000073709670212 
-10.2355332717627618 	 -0.0000076734835276 
-10.0363340725635624 	 -0.0000079837405010 
-9.8371348733643629 	 -0.0000082930349981 
-9.6379356741651634 	 -0.0000085926640757 
-9.4387364749659639 	 -0.0000088739070202 
-9.2395372757667644 	 -0.0000091223950332 
-9.0403380765675649 	 -0.0000093100777902 
-8.8411388773683655 	 -0.0000094068739340 
-8.6419396781691660 	 -0.0000093827021079 
-8.4427404789699665 	 -0.0000092074585247 
-8.2435412797707670 	 -0.0000088411527323 
-8.0443420805715675 	 -0.0000082184326904 
-7.8451428813723680 	 -0.0000072699365203 
-7.6459436821731686 	 -0.0000059263023431 
-7.4467444829739691 	 -0.0000041181628695 
-7.2475452837747696 	 -0.0000017726659863 
-7.0483460845755701 	 0.0000011925119695 
-6.8491468853763706 	 0.0000048612885587 
-6.6499476861771711 	 0.0000093175813419 
-6.4507484869779717 	 0.0000146452714245 
-6.2515492877787722 	 0.0000208914309688 
-6.0523500885795727 	 0.0000279970785959 
-5.8531508893803874 	 0.0000358842478035 
-5.6539516901811879 	 0.0000444749720895 
-5.4547524909819884 	 0.0000536911710806 
-5.2555532917827890 	 0.0000632557046586 
-5.0563540925835895 	 0.0000722831615420 
-4.8571548933843900 	 0.0000797723507074 
-4.6579556941851905 	 0.0000847220811316 
-4.4587564949859910 	 0.0000861310515255 
-4.2595572957867915 	 0.0000826100762461 
-4.0603580965875921 	 0.0000715123357889 
-3.8611588973883926 	 0.0000499365783795 
-3.6619596981891931 	 0.0000149815522436 
-3.4627604989899936 	 -0.0000362540328642 
-3.2635612997907941 	 -0.0001070225270172 
-3.0643621005915946 	 -0.0002017844979389 
-2.8651629013923952 	 -0.0003252602409016 
-2.6659637021931957 	 -0.0004821700511774 
-2.4667645029939962 	 -0.0006772341397384 
-2.2675653037947967 	 -0.0009118107501763 
-2.0683661045955972 	 -0.0011749721116645 
-1.8691669053963977 	 -0.0014529847135537 
-1.6699677061971983 	 -0.0017321150451948 
-1.4707685069979988 	 -0.0019986295868588 
-1.2715693077987993 	 -0.0022295780275296 
-1.0723701085995998 	 -0.0023662377418861 
-0.8731709094004003 	 -0.0023412086575896 
-0.6739717102012008 	 -0.0020870907023012 
-0.4747725110020014 	 -0.0015364838036820 
-0.2755733118028019 	 -0.0006539417818186 
-0.0763741126036024 	 0.0004642533193630 
0.1228250865955971 	 0.0016878794783504 
0.3220242857947966 	 0.0028867146401953 
0.5212234849939961 	 0.0039305367499492 
0.7204226841931956 	 0.0047060358825067 
0.9196218833923950 	 0.0051739583988901 
1.1188210825915945 	 0.0053153155572469 
1.3180202817907940 	 0.0051111191238607 
1.5172194809899935 	 0.0045423808650155 
1.7164186801891930 	 0.0036139058745053 
1.9156178793883925 	 0.0024411826078188 
2.1148170785875919 	 0.0011718596878940 
2.3140162777867914 	 -0.0000464107380558 
2.5132154769859909 	 -0.0010659765228178 
2.7124146761851904 	 -0.0017668408372789 
2.9116138753843899 	 -0.0021657043887529 
3.1108130745835894 	 -0.0023214286733329 
3.3100122737827888 	 -0.0022928871723753 
3.5092114729819883 	 -0.0021389533672367 
3.7084106721811878 	 -0.0019138144958899 
3.9076098713803873 	 -0.0016470377144472 
4.1068090705795726 	 -0.0013601331355507 
4.3060082697787720 	 -0.0010746062628438 
4.5052074689779715 	 -0.0008119625999697 
4.7044066681771710 	 -0.0005905733146383 
4.9036058673763705 	 -0.0004113007374182 
5.1028050665755700 	 -0.0002689302515694 
5.3020042657747695 	 -0.0001582412217758 
5.5012034649739689 	 -0.0000740130127208 
5.7004026641731684 	 -0.0000112742490434 
5.8996018633723679 	 0.0000334652463760 
6.0988010625715674 	 0.0000631506802185 
6.2980002617707669 	 0.0000807264130405 
6.4971994609699664 	 0.0000891368053983 
6.6963986601691659 	 0.0000911513569562 
6.8955978593683653 	 0.0000884336001626 
7.0947970585675648 	 0.0000822159301333 
7.2939962577667643 	 0.0000737297638549 
7.4931954569659638 	 0.0000642065183139 
7.6923946561651633 	 0.0000547710651682 
7.8915938553643628 	 0.0000458305608902 
8.0907930545635622 	 0.0000374958707455 
8.2899922537627617 	 0.0000298769277778 
8.4891914529619612 	 0.0000230836650310 
8.6883906521611607 	 0.0000172096764867 
8.8875898513603602 	 0.0000122312466784 
9.0867890505595597 	 0.0000080734006551 
9.2859882497587591 	 0.0000046609486334 
9.4851874489579586 	 0.0000019187008295 
9.6843866481571581 	 -0.0000002285174081 
9.8835858473563576 	 -0.0000018557648391 
10.0827850465555571 	 -0.0000030380466493 
10.2819842457547566 	 -0.0000038503677345 
10.4811834449539560 	 -0.0000043677329908 
10.6803826441531555 	 -0.0000046619850869 
10.8795818433523550 	 -0.0000047791079721 
11.0787810425515545 	 -0.0000047524450985 
11.2779802417507540 	 -0.0000046152539789 
11.4771794409499535 	 -0.0000044007921259 
11.6763786401491529 	 -0.0000041407148342 
11.8755778393483524 	 -0.0000038526735680 
12.0747770385475519 	 -0.0000035470843927 
12.2739762377467514 	 -0.0000032343028295 
12.4731754369459509 	 -0.0000029246843997 
12.6723746361451504 	 -0.0000026279794049 
12.8715738353443498 	 -0.0000023482776702 
13.0707730345435493 	 -0.0000020865791393 
13.2699722337427488 	 -0.0000018438524957 
13.4691714329419483 	 -0.0000016210664231 
13.6683706321411478 	 -0.0000014190566671 
13.8675698313403473 	 -0.0000012373267997 
14.0667690305395325 	 -0.0000010746124128 
14.2659682297387320 	 -0.0000009296398457 
14.4651674289379315 	 -0.0000008011354376 
14.6643666281371310 	 -0.0000006878250217 
14.8635658273363305 	 -0.0000005884289905 
15.0627650265355300 	 -0.0000005016644257 
15.2619642257347294 	 -0.0000004262483618 
15.4611634249339289 	 -0.0000003608978334 
15.6603626241331284 	 -0.0000003043525464 
15.8595618233323279 	 -0.0000002556141658 
16.0587610225315274 	 -0.0000002138526072 
16.2579602217307269 	 -0.0000001782405571 
16.4571594209299263 	 -0.0000001479507017 
16.6563586201291258 	 -0.0000001221727476 
16.8555578193283253 	 -0.0000001003081002 
17.0547570185275248 	 -0.0000000819016170 
17.2539562177267243 	 -0.0000000665008754 
17.4531554169259238 	 -0.0000000536534524 
17.6523546161251232 	 -0.0000000429164162 
17.8515538153243227 	 -0.0000000339741480 
18.0507530145235222 	 -0.0000000266020230 
18.2499522137227217 	 -0.0000000205773851 
18.4491514129219212 	 -0.0000000156775786 
18.6483506121211207 	 -0.0000000116845122 
18.8475498113203201 	 -0.0000000084462700 
19.0467490105195196 	 -0.0000000058608104 
19.2459482097187191 	 -0.0000000038273146 
19.4451474089179186 	 -0.0000000022449640 
19.6443466081171181 	 -0.0000000010149385 
19.8435458073163176 	 -0.0000000000698029 
20.0427450065155170 	 0.0000000006329399 
20.2419442057147165 	 0.0000000011350990 
20.4411434049139160 	 0.0000000014784833 
20.6403426041131155 	 0.0000000017040992 
20.8395418033123150 	 0.0000000018392684 
21.0387410025115145 	 0.0000000018998504 
21.2379402017107139 	 0.0000000019013505 
21.4371394009099134 	 0.0000000018592744 
21.6363386001091129 	 0.0000000017888337 
21.8355377993083124 	 0.0000000016997842 
22.0347369985075119 	 0.0000000015970651 
22.2339361977067114 	 0.0000000014854503 
22.4331353969059109 	 0.0000000013697136 
22.6323345961051103 	 0.0000000012545335 
22.8315337953043098 	 0.0000000011426585 
23.0307329945035093 	 0.0000000010350416 
23.2299321937027088 	 0.0000000009325672 
23.4291313929019083 	 0.0000000008361197 
23.6283305921011078 	 0.0000000007465588 
23.8275297913003072 	 0.0000000006641906 
24.0267289904994925 	 0.0000000005887789 
24.2259281896986920 	 0.0000000005200645 
24.4251273888978915 	 0.0000000004577883 
24.6243265880970910 	 0.0000000004016878 
24.8235257872962904 	 0.0000000003514191 
25.0227249864954899 	 0.0000000003065543 
25.2219241856946894 	 0.0000000002666614 
25.4211233848938889 	 0.0000000002313086 
25.6203225840930884 	 0.0000000002000656 
25.8195217832922879 	 0.0000000001725459 
26.0187209824914873 	 0.0000000001484107 
26.2179201816906868 	 0.0000000001273237 
26.4171193808898863 	 0.0000000001089484 
26.6163185800891000 	 0.0000000000929504 
26.8155177792882995 	 0.0000000000790509 
27.0147169784874990 	 0.0000000000670352 
27.2139161776866985 	 0.0000000000566922 
27.4131153768858979 	 0.0000000000478106 
27.6123145760850974 	 0.0000000000401807 
27.8115137752842969 	 0.0000000000336332 
28.0107129744834964 	 0.0000000000280483 
28.2099121736826959 	 0.0000000000233091 
28.4091113728818954 	 0.0000000000192988 
28.6083105720810948 	 0.0000000000159012 
28.8075097712802943 	 0.0000000000130242 
29.0067089704794654 	 0.0000000000106065 
29.2059081696786649 	 0.0000000000085887 
29.4051073688778644 	 0.0000000000069116 
29.6043065680770638 	 0.0000000000055161 
29.8035057672762633 	 0.0000000000043557 
30.0027049664754628 	 0.0000000000034001 
30.2019041656746623 	 0.0000000000026205 
30.4011033648738618 	 0.0000000000019881 
30.6003025640730613 	 0.0000000000014739 
30.7995017632722607 	 0.0000000000010560 
30.9987009624714602 	 0.0000000000007216 
31.1979001616706597 	 0.0000000000004587 
31.3970993608698592 	 0.0000000000002553 
31.5962985600690587 	 0.0000000000000995 
31.7954977592682582 	 -0.0000000000000185 
31.9946969584674576 	 -0.0000000000001049 
32.1938961576666571 	 -0.0000000000001656 
32.3930953568658566 	 -0.0000000000002065 
32.5922945560650561 	 -0.0000000000002336 
32.7914937552642556 	 -0.0000000000002511 
32.9906929544634551 	 -0.0000000000002604 
33.1898921536626546 	 -0.0000000000002628 
33.3890913528618540 	 -0.0000000000002595 
33.5882905520610535 	 -0.0000000000002517 
33.7874897512602530 	 -0.0000000000002405 
33.9866889504594525 	 -0.0000000000002263 
34.1858881496586520 	 -0.0000000000002099 
34.3850873488578515 	 -0.0000000000001918 
34.5842865480570509 	 -0.0000000000001726 
34.7834857472562504 	 -0.0000000000001529 
34.9826849464554499 	 -0.0000000000001333 
35.1818841456546494 	 -0.0000000000001146 
35.3810833448538489 	 -0.0000000000000973 
35.5802825440530484 	 -0.0000000000000822 
35.7794817432522478 	 -0.0000000000000696 
35.9786809424514473 	 -0.0000000000000594 
36.1778801416506468 	 -0.0000000000000516 
36.3770793408498463 	 -0.0000000000000460 
36.5762785400490458 	 -0.0000000000000424 
36.7754777392482453 	 -0.0000000000000407 
36.9746769384474447 	 -0.0000000000000402 
37.1738761376466442 	 -0.0000000000000403 
37.3730753368458437 	 -0.0000000000000405 
37.5722745360450432 	 -0.0000000000000402 
37.7714737352442427 	 -0.0000000000000389 
37.9706729344434422 	 -0.0000000000000367 
38.1698721336426416 	 -0.0000000000000336 
38.3690713328418411 	 -0.0000000000000298 
38.5682705320410406 	 -0.0000000000000252 
38.7674697312402401 	 -0.0000000000000202 
38.9666689304394396 	 -0.0000000000000151 
39.1658681296386391 	 -0.0000000000000104 
39.3650673288378385 	 -0.0000000000000066 
39.5642665280370380 	 -0.0000000000000041 
39.7634657272362375 	 -0.0000000000000031 
39.9626649264354370 	 -0.0000000000000031 
40.1618641256346365 	 -0.0000000000000035 
40.3610633248338360 	 -0.0000000000000037 
40.5602625240330354 	 -0.0000000000000030 
40.7594617232322349 	 -0.0000000000000011 
40.9586609224314344 	 0.0000000000000015 
41.1578601216306339 	 0.0000000000000041 
41.3570593208298334 	 0.0000000000000062 
41.5562585200290329 	 0.0000000000000072 
41.7554577192282323 	 0.0000000000000066 
41.9546569184274318 	 0.0000000000000050 
42.1538561176266313 	 0.0000000000000027 
42.3530553168258308 	 0.0000000000000004 
42.5522545160250303 	 -0.0000000000000017 
42.7514537152242298 	 -0.0000000000000030 
42.9506529144234293 	 -0.0000000000000035 
43.1498521136226287 	 -0.0000000000000034 
43.3490513128218282 	 -0.0000000000000026 
43.5482505120210277 	 -0.0000000000000013 
43.7474497112202272 	 0.0000000000000005 
43.9466489104194267 	 0.0000000000000025 
44.1458481096186262 	 0.0000000000000044 
44.3450473088178256 	 0.0000000000000060 
44.5442465080170251 	 0.0000000000000068 
44.7434457072162246 	 0.0000000000000067 
44.9426449064154241 	 0.0000000000000059 
45.1418441056146236 	 0.0000000000000045 
45.3410433048138231 	 0.0000000000000027 
45.5402425040130225 	 0.0000000000000007 
45.7394417032122220 	 -0.0000000000000014 
45.9386409024114215 	 -0.0000000000000032 
46.1378401016106210 	 -0.0000000000000047 
46.3370393008098205 	 -0.0000000000000057 
46.5362385000090200 	 -0.0000000000000058 
46.7354376992082194 	 -0.0000000000000052 
46.9346368984074189 	 -0.0000000000000039 
47.1338360976066184 	 -0.0000000000000025 
47.3330352968058179 	 -0.0000000000000012 
47.5322344960050174 	 -0.0000000000000005 
47.7314336952042169 	 -0.0000000000000005 
47.9306328944034163 	 -0.0000000000000013 
48.1298320936026158 	 -0.0000000000000026 
48.3290312928018153 	 -0.0000000000000042 
48.5282304920010148 	 -0.0000000000000059 
48.7274296912002143 	 -0.0000000000000076 
48.9266288903993853 	 -0.0000000000000087 
49.1258280895985848 	 -0.0000000000000089 
49.3250272887977843 	 -0.0000000000000078 
49.5242264879969838 	 -0.0000000000000050 
49.7234256871961833 	 -0.0000000000000003 
49.9226248863953828 	 0.0000000000000055 
50.1218240855945822 	 0.0000000000000112 
50.3210232847937817 	 0.0000000000000158 
50.5202224839929812 	 0.0000000000000179 
50.7194216831921807 	 0.0000000000000170 
50.9186208823913802 	 0.0000000000000134 
51.1178200815905797 	 0.0000000000000083 
51.3170192807897791 	 0.0000000000000025 
51.5162184799889786 	 -0.0000000000000029 
51.7154176791881781 	 -0.0000000000000071 
51.9146168783873776 	 -0.0000000000000100 
52.1138160775865771 	 -0.0000000000000114 
52.3130152767857766 	 -0.0000000000000114 
52.5122144759849760 	 -0.0000000000000098 
52.7114136751841755 	 -0.0000000000000067 
52.9106128743833750 	 -0.0000000000000025 
53.1098120735825745 	 0.0000000000000023 
53.3090112727817740 	 0.0000000000000071 
53.5082104719809735 	 0.0000000000000114 
53.7074096711801729 	 0.0000000000000148 
53.9066088703793724 	 0.0000000000000168 
54.1058080695785719 	 0.0000000000000173 
54.3050072687777714 	 0.0000000000000159 
54.5042064679769709 	 0.0000000000000124 
54.7034056671761704 	 0.0000000000000067 
54.9026048663753699 	 -0.0000000000000005 
55.1018040655745693 	 -0.0000000000000081 
55.3010032647737688 	 -0.0000000000000149 
55.5002024639729683 	 -0.0000000000000199 
55.6994016631721678 	 -0.0000000000000221 
55.8986008623713673 	 -0.0000000000000218 
56.0978000615705668 	 -0.0000000000000197 
56.2969992607697662 	 -0.0000000000000164 
56.4961984599689657 	 -0.0000000000000126 
56.6953976591681652 	 -0.0000000000000090 
56.8945968583673647 	 -0.0000000000000057 
57.0937960575665642 	 -0.0000000000000027 
57.2929952567657637 	 0.0000000000000001 
57.4921944559649631 	 0.0000000000000027 
57.6913936551641626 	 0.0000000000000050 
57.8905928543633621 	 0.0000000000000070 
58.0897920535625616 	 0.0000000000000087 
58.2889912527617611 	 0.0000000000000099 
58.4881904519609606 	 0.0000000000000107 
58.6873896511601600 	 0.0000000000000108 
58.8865888503593595 	 0.0000000000000105 
59.0857880495585590 	 0.0000000000000099 
59.2849872487577585 	 0.0000000000000090 
59.4841864479569580 	 0.0000000000000081 
59.6833856471561575 	 0.0000000000000074 
59.8825848463553569 	 0.0000000000000066 
60.0817840455545564 	 0.0000000000000057 
60.2809832447537559 	 0.0000000000000044 
60.4801824439529554 	 0.0000000000000027 
60.6793816431521549 	 0.0000000000000003 
60.8785808423513544 	 -0.0000000000000025 
61.0777800415505538 	 -0.0000000000000052 
61.2769792407497533 	 -0.0000000000000075 
61.4761784399489528 	 -0.0000000000000090 
61.6753776391481523 	 -0.0000000000000093 
61.8745768383473518 	 -0.0000000000000085 
62.0737760375465513 	 -0.0000000000000067 
62.2729752367457507 	 -0.0000000000000042 
62.4721744359449502 	 -0.0000000000000014 
62.6713736351441497 	 0.0000000000000016 
62.8705728343433492 	 0.0000000000000044 
63.0697720335425487 	 0.0000000000000065 
63.2689712327417482 	 0.0000000000000075 
63.4681704319409477 	 0.0000000000000071 
63.6673696311401471 	 0.0000000000000047 
63.8665688303393466 	 0.0000000000000009 
64.0657680295385461 	 -0.0000000000000036 
64.2649672287377456 	 -0.0000000000000081 
64.4641664279369451 	 -0.0000000000000117 
64.6633656271361446 	 -0.0000000000000136 
64.8625648263353440 	 -0.0000000000000138 
65.0617640255345435 	 -0.0000000000000125 
65.2609632247337430 	 -0.0000000000000097 
65.4601624239329425 	 -0.0000000000000057 
65.6593616231321420 	 -0.0000000000000008 
65.8585608223313415 	 0.0000000000000045 
66.0577600215305409 	 0.0000000000000095 
66.2569592207297404 	 0.0000000000000133 
66.4561584199289399 	 0.0000000000000153 
66.6553576191281394 	 0.0000000000000148 
66.8545568183273389 	 0.0000000000000119 
67.0537560175265384 	 0.0000000000000075 
67.2529552167257378 	 0.0000000000000023 
67.4521544159249373 	 -0.0000000000000029 
67.6513536151241368 	 -0.0000000000000073 
67.8505528143233363 	 -0.0000000000000104 
68.0497520135225358 	 -0.0000000000000118 
68.2489512127217353 	 -0.0000000000000112 
68.4481504119209347 	 -0.0000000000000084 
68.6473496111201342 	 -0.0000000000000031 
68.8465488103193053 	 0.0000000000000041 
69.0457480095185048 	 0.0000000000000117 
69.2449472087177043 	 0.0000000000000183 
69.4441464079169037 	 0.0000000000000225 
69.6433456071161032 	 0.0000000000000229 
69.8425448063153027 	 0.0000000000000196 
70.0417440055145022 	 0.0000000000000136 
70.2409432047137017 	 0.0000000000000061 
70.4401424039129012 	 -0.0000000000000017 
70.6393416031121006 	 -0.0000000000000088 
70.8385408023113001 	 -0.0000000000000146 
71.0377400015104996 	 -0.0000000000000191 
71.2369392007096991 	 -0.0000000000000223 
71.4361383999088986 	 -0.0000000000000241 
71.6353375991080981 	 -0.0000000000000247 
71.8345367983072975 	 -0.0000000000000240 
72.0337359975064970 	 -0.0000000000000220 
72.2329351967056965 	 -0.0000000000000189 
72.4321343959048960 	 -0.0000000000000146 
72.6313335951040955 	 -0.0000000000000093 
72.8305327943032950 	 -0.0000000000000031 
73.0297319935024944 	 0.0000000000000036 
73.2289311927016939 	 0.0000000000000102 
73.4281303919008934 	 0.0000000000000164 
73.6273295911000929 	 0.0000000000000218 
73.8265287902992924 	 0.0000000000000260 
74.0257279894984919 	 0.0000000000000286 
74.2249271886976913 	 0.0000000000000292 
74.4241263878968908 	 0.0000000000000277 
74.6233255870960903 	 0.0000000000000235 
74.8225247862952898 	 0.0000000000000170 
75.0217239854944893 	 0.0000000000000090 
75.2209231846936888 	 0.0000000000000005 
75.4201223838928883 	 -0.0000000000000078 
75.6193215830920877 	 -0.0000000000000148 
75.8185207822912872 	 -0.0000000000000200 
76.0177199814904867 	 -0.0000000000000231 
76.2169191806896862 	 -0.0000000000000237 
76.4161183798888857 	 -0.0000000000000216 
76.6153175790880852 	 -0.0000000000000165 
76.8145167782872846 	 -0.0000000000000088 
77.0137159774864841 	 0.0000000000000001 
77.2129151766856836 	 0.0000000000000087 
77.4121143758848831 	 0.0000000000000158 
77.6113135750840826 	 0.0000000000000199 
77.8105127742832821 	 0.0000000000000205 
78.0097119734824815 	 0.0000000000000183 
78.2089111726816810 	 0.0000000000000138 
78.4081103718808805 	 0.0000000000000077 
78.6073095710800800 	 0.0000000000000008 
78.8065087702792795 	 -0.0000000000000064 
79.0057079694784790 	 -0.0000000000000129 
79.2049071686776784 	 -0.0000000000000180 
79.4041063678768779 	 -0.0000000000000208 
79.6033055670760774 	 -0.0000000000000205 
79.8025047662752769 	 -0.0000000000000172 
80.0017039654744764 	 -0.0000000000000119 
80.2009031646736759 	 -0.0000000000000058 
80.4001023638728753 	 -0.0000000000000002 
80.5993015630720748 	 0.0000000000000038 
80.7985007622712743 	 0.0000000000000057 
80.9976999614704738 	 0.0000000000000059 
81.1968991606696733 	 0.0000000000000049 
81.3960983598688728 	 0.0000000000000031 
81.5952975590680722 	 0.0000000000000012 
81.7944967582672717 	 -0.0000000000000005 
81.9936959574664712 	 -0.0000000000000018 
82.1928951566656707 	 -0.0000000000000024 
82.3920943558648702 	 -0.0000000000000021 
82.5912935550640697 	 -0.0000000000000006 
82.7904927542632691 	 0.0000000000000020 
82.9896919534624686 	 0.0000000000000051 
83.1888911526616681 	 0.0000000000000082 
83.3880903518608676 	 0.0000000000000107 
83.5872895510600671 	 0.0000000000000120 
83.7864887502592666 	 0.0000000000000120 
83.9856879494584661 	 0.0000000000000108 
84.1848871486576655 	 0.0000000000000089 
84.3840863478568650 	 0.0000000000000066 
84.5832855470560645 	 0.0000000000000043 
84.7824847462552640 	 0.0000000000000023 
84.9816839454544635 	 0.0000000000000005 
85.1808831446536630 	 -0.0000000000000009 
85.3800823438528624 	 -0.0000000000000020 
85.5792815430520619 	 -0.0000000000000028 
85.7784807422512614 	 -0.0000000000000033 
85.9776799414504609 	 -0.0000000000000037 
86.1768791406496604 	 -0.0000000000000043 
86.3760783398488599 	 -0.0000000000000053 
86.5752775390480593 	 -0.0000000000000070 
86.7744767382472588 	 -0.0000000000000093 
86.9736759374464583 	 -0.0000000000000117 
87.1728751366456578 	 -0.0000000000000137 
87.3720743358448573 	 -0.0000000000000147 
87.5712735350440568 	 -0.0000000000000142 
87.7704727342432562 	 -0.0000000000000118 
87.9696719334424557 	 -0.0000000000000082 
88.1688711326416552 	 -0.0000000000000039 
88.3680703318408547 	 0.0000000000000004 
88.5672695310400542 	 0.0000000000000041 
88.7664687302392252 	 0.0000000000000069 
88.9656679294384247 	 0.0000000000000087 
89.1648671286376242 	 0.0000000000000095 
89.3640663278368237 	 0.0000000000000095 
89.5632655270360232 	 0.0000000000000087 
89.7624647262352227 	 0.0000000000000073 
89.9616639254344221 	 0.0000000000000055 
90.1608631246336216 	 0.0000000000000037 
90.3600623238328211 	 0.0000000000000023 
90.5592615230320206 	 0.0000000000000016 
90.7584607222312201 	 0.0000000000000017 
90.9576599214304196 	 0.0000000000000026 
91.1568591206296190 	 0.0000000000000038 
91.3560583198288185 	 0.0000000000000051 
91.5552575190280180 	 0.0000000000000063 
91.7544567182272175 	 0.0000000000000071 
91.9536559174264170 	 0.0000000000000074 
92.1528551166256165 	 0.0000000000000071 
92.3520543158248159 	 0.0000000000000061 
92.5512535150240154 	 0.0000000000000044 
92.7504527142232149 	 0.0000000000000021 
92.9496519134224144 	 -0.0000000000000008 
93.1488511126216139 	 -0.0000000000000040 
93.3480503118208134 	 -0.0000000000000071 
93.5472495110200128 	 -0.0000000000000099 
93.7464487102192123 	 -0.0000000000000122 
93.9456479094184118 	 -0.0000000000000137 
94.1448471086176113 	 -0.0000000000000144 
94.3440463078168108 	 -0.0000000000000138 
94.5432455070160103 	 -0.0000000000000119 
94.7424447062152097 	 -0.0000000000000086 
94.9416439054144092 	 -0.0000000000000045 
95.1408431046136087 	 -0.0000000000000003 
95.3400423038128082 	 0.0000000000000033 
95.5392415030120077 	 0.0000000000000057 
95.7384407022112072 	 0.0000000000000065 
95.9376399014104067 	 0.0000000000000059 
96.1368391006096061 	 0.0000000000000045 
96.3360382998088056 	 0.0000000000000029 
96.5352374990080051 	 0.0000000000000016 
96.7344366982072046 	 0.0000000000000009 
96.9336358974064041 	 0.0000000000000009 
97.1328350966056036 	 0.0000000000000014 
97.3320342958048030 	 0.0000000000000020 
97.5312334950040025 	 0.0000000000000027 
97.7304326942032020 	 0.0000000000000033 
97.9296318934024015 	 0.0000000000000035 
98.1288310926016010 	 0.0000000000000031 
98.3280302918008005 	 0.0000000000000021 
98.5272294909999999 	 0.0000000000000000 


==> tikzsup/pp4.dat <==
-100.8284477170000031 	 -0.0000036004000871 
-100.6292485178008036 	 -0.0000036004000871 
-100.4300493186016041 	 -0.0000036004000872 
-100.2308501194024046 	 -0.0000036004000871 
-100.0316509202032051 	 -0.0000036004000871 
-99.8324517210040057 	 -0.0000036004000871 
-99.6332525218048062 	 -0.0000036004000870 
-99.4340533226056067 	 -0.0000036004000870 
-99.2348541234064072 	 -0.0000036004000870 
-99.0356549242072077 	 -0.0000036004000871 
-98.8364557250080082 	 -0.0000036004000872 
-98.6372565258088088 	 -0.0000036004000873 
-98.4380573266096093 	 -0.0000036004000875 
-98.2388581274104098 	 -0.0000036004000876 
-98.0396589282112103 	 -0.0000036004000876 
-97.8404597290120108 	 -0.0000036004000875 
-97.6412605298128113 	 -0.0000036004000872 
-97.4420613306136119 	 -0.0000036004000867 
-97.2428621314144124 	 -0.0000036004000863 
-97.0436629322152129 	 -0.0000036004000859 
-96.8444637330160134 	 -0.0000036004000858 
-96.6452645338168139 	 -0.0000036004000859 
-96.4460653346176144 	 -0.0000036004000863 
-96.2468661354184150 	 -0.0000036004000867 
-96.0476669362192297 	 -0.0000036004000871 
-95.8484677370200302 	 -0.0000036004000874 
-95.6492685378208307 	 -0.0000036004000873 
-95.4500693386216312 	 -0.0000036004000871 
-95.2508701394224317 	 -0.0000036004000869 
-95.0516709402232323 	 -0.0000036004000867 
-94.8524717410240328 	 -0.0000036004000867 
-94.6532725418248333 	 -0.0000036004000871 
-94.4540733426256338 	 -0.0000036004000876 
-94.2548741434264343 	 -0.0000036004000882 
-94.0556749442272348 	 -0.0000036004000886 
-93.8564757450280354 	 -0.0000036004000887 
-93.6572765458288359 	 -0.0000036004000882 
-93.4580773466296364 	 -0.0000036004000874 
-93.2588781474304369 	 -0.0000036004000865 
-93.0596789482312374 	 -0.0000036004000857 
-92.8604797490320379 	 -0.0000036004000852 
-92.6612805498328385 	 -0.0000036004000852 
-92.4620813506336390 	 -0.0000036004000857 
-92.2628821514344395 	 -0.0000036004000864 
-92.0636829522352400 	 -0.0000036004000871 
-91.8644837530360405 	 -0.0000036004000877 
-91.6652845538368410 	 -0.0000036004000879 
-91.4660853546376416 	 -0.0000036004000878 
-91.2668861554384421 	 -0.0000036004000876 
-91.0676869562392426 	 -0.0000036004000872 
-90.8684877570400431 	 -0.0000036004000869 
-90.6692885578408436 	 -0.0000036004000866 
-90.4700893586416441 	 -0.0000036004000866 
-90.2708901594424447 	 -0.0000036004000866 
-90.0716909602432452 	 -0.0000036004000867 
-89.8724917610440457 	 -0.0000036004000869 
-89.6732925618448462 	 -0.0000036004000871 
-89.4740933626456467 	 -0.0000036004000874 
-89.2748941634464472 	 -0.0000036004000876 
-89.0756949642472478 	 -0.0000036004000877 
-88.8764957650480483 	 -0.0000036004000876 
-88.6772965658488488 	 -0.0000036004000874 
-88.4780973666496493 	 -0.0000036004000871 
-88.2788981674504498 	 -0.0000036004000868 
-88.0796989682512503 	 -0.0000036004000865 
-87.8804997690520509 	 -0.0000036004000864 
-87.6813005698528514 	 -0.0000036004000864 
-87.4821013706536519 	 -0.0000036004000867 
-87.2829021714544524 	 -0.0000036004000870 
-87.0837029722552529 	 -0.0000036004000873 
-86.8845037730560534 	 -0.0000036004000875 
-86.6853045738568539 	 -0.0000036004000875 
-86.4861053746576545 	 -0.0000036004000873 
-86.2869061754584550 	 -0.0000036004000871 
-86.0877069762592555 	 -0.0000036004000869 
-85.8885077770600560 	 -0.0000036004000866 
-85.6893085778608565 	 -0.0000036004000865 
-85.4901093786616570 	 -0.0000036004000865 
-85.2909101794624576 	 -0.0000036004000866 
-85.0917109802632581 	 -0.0000036004000868 
-84.8925117810640586 	 -0.0000036004000869 
-84.6933125818648591 	 -0.0000036004000871 
-84.4941133826656738 	 -0.0000036004000872 
-84.2949141834664744 	 -0.0000036004000873 
-84.0957149842672749 	 -0.0000036004000874 
-83.8965157850680754 	 -0.0000036004000874 
-83.6973165858688759 	 -0.0000036004000873 
-83.4981173866696764 	 -0.0000036004000872 
-83.2989181874704769 	 -0.0000036004000871 
-83.0997189882712775 	 -0.0000036004000870 
-82.9005197890720780 	 -0.0000036004000869 
-82.7013205898728785 	 -0.0000036004000869 
-82.5021213906736790 	 -0.0000036004000869 
-82.3029221914744795 	 -0.0000036004000870 
-82.1037229922752800 	 -0.0000036004000871 
-81.9045237930760806 	 -0.0000036004000871 
-81.7053245938768811 	 -0.0000036004000872 
-81.5061253946776816 	 -0.0000036004000872 
-81.3069261954784821 	 -0.0000036004000871 
-81.1077269962792826 	 -0.0000036004000870 
-80.9085277970800831 	 -0.0000036004000869 
-80.7093285978808836 	 -0.0000036004000868 
-80.5101293986816842 	 -0.0000036004000867 
-80.3109301994824847 	 -0.0000036004000866 
-80.1117310002832852 	 -0.0000036004000865 
-79.9125318010840857 	 -0.0000036004000865 
-79.7133326018848862 	 -0.0000036004000867 
-79.5141334026856867 	 -0.0000036004000869 
-79.3149342034864873 	 -0.0000036004000872 
-79.1157350042872878 	 -0.0000036004000874 
-78.9165358050880883 	 -0.0000036004000877 
-78.7173366058888888 	 -0.0000036004000878 
-78.5181374066896893 	 -0.0000036004000878 
-78.3189382074904898 	 -0.0000036004000878 
-78.1197390082912904 	 -0.0000036004000876 
-77.9205398090920909 	 -0.0000036004000874 
-77.7213406098928914 	 -0.0000036004000870 
-77.5221414106936919 	 -0.0000036004000867 
-77.3229422114944924 	 -0.0000036004000864 
-77.1237430122953072 	 -0.0000036004000861 
-76.9245438130961077 	 -0.0000036004000861 
-76.7253446138969082 	 -0.0000036004000862 
-76.5261454146977087 	 -0.0000036004000865 
-76.3269462154985092 	 -0.0000036004000869 
-76.1277470162993097 	 -0.0000036004000873 
-75.9285478171001103 	 -0.0000036004000876 
-75.7293486179009108 	 -0.0000036004000877 
-75.5301494187017113 	 -0.0000036004000876 
-75.3309502195025118 	 -0.0000036004000874 
-75.1317510203033123 	 -0.0000036004000870 
-74.9325518211041128 	 -0.0000036004000867 
-74.7333526219049133 	 -0.0000036004000865 
-74.5341534227057139 	 -0.0000036004000864 
-74.3349542235065144 	 -0.0000036004000864 
-74.1357550243073149 	 -0.0000036004000865 
-73.9365558251081154 	 -0.0000036004000866 
-73.7373566259089159 	 -0.0000036004000868 
-73.5381574267097164 	 -0.0000036004000871 
-73.3389582275105170 	 -0.0000036004000874 
-73.1397590283113175 	 -0.0000036004000876 
-72.9405598291121180 	 -0.0000036004000877 
-72.7413606299129185 	 -0.0000036004000876 
-72.5421614307137190 	 -0.0000036004000875 
-72.3429622315145195 	 -0.0000036004000873 
-72.1437630323153201 	 -0.0000036004000870 
-71.9445638331161206 	 -0.0000036004000869 
-71.7453646339169211 	 -0.0000036004000869 
-71.5461654347177216 	 -0.0000036004000871 
-71.3469662355185221 	 -0.0000036004000873 
-71.1477670363193226 	 -0.0000036004000875 
-70.9485678371201232 	 -0.0000036004000875 
-70.7493686379209237 	 -0.0000036004000872 
-70.5501694387217242 	 -0.0000036004000868 
-70.3509702395225247 	 -0.0000036004000862 
-70.1517710403233252 	 -0.0000036004000858 
-69.9525718411241257 	 -0.0000036004000856 
-69.7533726419249263 	 -0.0000036004000857 
-69.5541734427257268 	 -0.0000036004000863 
-69.3549742435265273 	 -0.0000036004000870 
-69.1557750443273278 	 -0.0000036004000878 
-68.9565758451281283 	 -0.0000036004000884 
-68.7573766459289288 	 -0.0000036004000886 
-68.5581774467297294 	 -0.0000036004000883 
-68.3589782475305299 	 -0.0000036004000877 
-68.1597790483313304 	 -0.0000036004000870 
-67.9605798491321309 	 -0.0000036004000865 
-67.7613806499329314 	 -0.0000036004000862 
-67.5621814507337319 	 -0.0000036004000862 
-67.3629822515345325 	 -0.0000036004000865 
-67.1637830523353330 	 -0.0000036004000869 
-66.9645838531361335 	 -0.0000036004000872 
-66.7653846539369340 	 -0.0000036004000873 
-66.5661854547377345 	 -0.0000036004000872 
-66.3669862555385350 	 -0.0000036004000870 
-66.1677870563393355 	 -0.0000036004000868 
-65.9685878571401361 	 -0.0000036004000866 
-65.7693886579409366 	 -0.0000036004000866 
-65.5701894587417371 	 -0.0000036004000868 
-65.3709902595425376 	 -0.0000036004000872 
-65.1717910603433381 	 -0.0000036004000875 
-64.9725918611441386 	 -0.0000036004000877 
-64.7733926619449392 	 -0.0000036004000877 
-64.5741934627457397 	 -0.0000036004000874 
-64.3749942635465402 	 -0.0000036004000869 
-64.1757950643473407 	 -0.0000036004000865 
-63.9765958651481483 	 -0.0000036004000861 
-63.7773966659489489 	 -0.0000036004000861 
-63.5781974667497494 	 -0.0000036004000864 
-63.3789982675505570 	 -0.0000036004000868 
-63.1797990683513575 	 -0.0000036004000873 
-62.9805998691521580 	 -0.0000036004000876 
-62.7814006699529585 	 -0.0000036004000877 
-62.5822014707537591 	 -0.0000036004000875 
-62.3830022715545596 	 -0.0000036004000870 
-62.1838030723553601 	 -0.0000036004000866 
-61.9846038731561606 	 -0.0000036004000863 
-61.7854046739569611 	 -0.0000036004000863 
-61.5862054747577616 	 -0.0000036004000866 
-61.3870062755585622 	 -0.0000036004000872 
-61.1878070763593627 	 -0.0000036004000878 
-60.9886078771601632 	 -0.0000036004000882 
-60.7894086779609637 	 -0.0000036004000881 
-60.5902094787617642 	 -0.0000036004000876 
-60.3910102795625647 	 -0.0000036004000868 
-60.1918110803633652 	 -0.0000036004000859 
-59.9926118811641658 	 -0.0000036004000853 
-59.7934126819649663 	 -0.0000036004000852 
-59.5942134827657668 	 -0.0000036004000857 
-59.3950142835665673 	 -0.0000036004000866 
-59.1958150843673678 	 -0.0000036004000875 
-58.9966158851681683 	 -0.0000036004000883 
-58.7974166859689689 	 -0.0000036004000886 
-58.5982174867697694 	 -0.0000036004000884 
-58.3990182875705770 	 -0.0000036004000877 
-58.1998190883713775 	 -0.0000036004000869 
-58.0006198891721780 	 -0.0000036004000862 
-57.8014206899729786 	 -0.0000036004000859 
-57.6022214907737791 	 -0.0000036004000861 
-57.4030222915745796 	 -0.0000036004000867 
-57.2038230923753801 	 -0.0000036004000873 
-57.0046238931761806 	 -0.0000036004000879 
-56.8054246939769811 	 -0.0000036004000881 
-56.6062254947777816 	 -0.0000036004000879 
-56.4070262955785822 	 -0.0000036004000874 
-56.2078270963793827 	 -0.0000036004000867 
-56.0086278971801832 	 -0.0000036004000862 
-55.8094286979809837 	 -0.0000036004000860 
-55.6102294987817842 	 -0.0000036004000862 
-55.4110302995825847 	 -0.0000036004000867 
-55.2118311003833853 	 -0.0000036004000872 
-55.0126319011841858 	 -0.0000036004000877 
-54.8134327019849863 	 -0.0000036004000878 
-54.6142335027857868 	 -0.0000036004000876 
-54.4150343035865873 	 -0.0000036004000870 
-54.2158351043873878 	 -0.0000036004000864 
-54.0166359051881884 	 -0.0000036004000860 
-53.8174367059889889 	 -0.0000036004000858 
-53.6182375067897894 	 -0.0000036004000861 
-53.4190383075905970 	 -0.0000036004000866 
-53.2198391083913975 	 -0.0000036004000873 
-53.0206399091921980 	 -0.0000036004000878 
-52.8214407099929986 	 -0.0000036004000881 
-52.6222415107937991 	 -0.0000036004000880 
-52.4230423115945996 	 -0.0000036004000876 
-52.2238431123954001 	 -0.0000036004000870 
-52.0246439131962006 	 -0.0000036004000866 
-51.8254447139970011 	 -0.0000036004000863 
-51.6262455147978017 	 -0.0000036004000864 
-51.4270463155986022 	 -0.0000036004000868 
-51.2278471163994027 	 -0.0000036004000872 
-51.0286479172002032 	 -0.0000036004000876 
-50.8294487180010037 	 -0.0000036004000878 
-50.6302495188018042 	 -0.0000036004000877 
-50.4310503196026048 	 -0.0000036004000874 
-50.2318511204034053 	 -0.0000036004000871 
-50.0326519212042058 	 -0.0000036004000867 
-49.8334527220050063 	 -0.0000036004000865 
-49.6342535228058068 	 -0.0000036004000866 
-49.4350543236066073 	 -0.0000036004000868 
-49.2358551244074079 	 -0.0000036004000871 
-49.0366559252082084 	 -0.0000036004000874 
-48.8374567260090089 	 -0.0000036004000874 
-48.6382575268098094 	 -0.0000036004000872 
-48.4390583276106170 	 -0.0000036004000869 
-48.2398591284114175 	 -0.0000036004000865 
-48.0406599292122181 	 -0.0000036004000861 
-47.8414607300130186 	 -0.0000036004000860 
-47.6422615308138191 	 -0.0000036004000862 
-47.4430623316146196 	 -0.0000036004000866 
-47.2438631324154201 	 -0.0000036004000871 
-47.0446639332162206 	 -0.0000036004000876 
-46.8454647340170212 	 -0.0000036004000879 
-46.6462655348178217 	 -0.0000036004000880 
-46.4470663356186222 	 -0.0000036004000879 
-46.2478671364194227 	 -0.0000036004000876 
-46.0486679372202232 	 -0.0000036004000873 
-45.8494687380210237 	 -0.0000036004000869 
-45.6502695388218243 	 -0.0000036004000866 
-45.4510703396226248 	 -0.0000036004000864 
-45.2518711404234253 	 -0.0000036004000862 
-45.0526719412242258 	 -0.0000036004000861 
-44.8534727420250263 	 -0.0000036004000861 
-44.6542735428258268 	 -0.0000036004000861 
-44.4550743436266274 	 -0.0000036004000862 
-44.2558751444274279 	 -0.0000036004000863 
-44.0566759452282284 	 -0.0000036004000866 
-43.8574767460290289 	 -0.0000036004000870 
-43.6582775468298294 	 -0.0000036004000875 
-43.4590783476306370 	 -0.0000036004000881 
-43.2598791484314376 	 -0.0000036004000885 
-43.0606799492322381 	 -0.0000036004000887 
-42.8614807500330386 	 -0.0000036004000886 
-42.6622815508338391 	 -0.0000036004000880 
-42.4630823516346396 	 -0.0000036004000871 
-42.2638831524354401 	 -0.0000036004000861 
-42.0646839532362407 	 -0.0000036004000852 
-41.8654847540370412 	 -0.0000036004000847 
-41.6662855548378417 	 -0.0000036004000847 
-41.4670863556386422 	 -0.0000036004000853 
-41.2678871564394427 	 -0.0000036004000861 
-41.0686879572402432 	 -0.0000036004000869 
-40.8694887580410438 	 -0.0000036004000877 
-40.6702895588418443 	 -0.0000036004000881 
-40.4710903596426448 	 -0.0000036004000882 
-40.2718911604434453 	 -0.0000036004000881 
-40.0726919612442458 	 -0.0000036004000879 
-39.8734927620450463 	 -0.0000036004000878 
-39.6742935628458468 	 -0.0000036004000878 
-39.4750943636466474 	 -0.0000036004000880 
-39.2758951644474479 	 -0.0000036004000883 
-39.0766959652482484 	 -0.0000036004000889 
-38.8774967660490489 	 -0.0000036004000897 
-38.6782975668498494 	 -0.0000036004000906 
-38.4790983676506571 	 -0.0000036004000919 
-38.2798991684514576 	 -0.0000036004000933 
-38.0806999692522581 	 -0.0000036004000951 
-37.8815007700530586 	 -0.0000036004000971 
-37.6823015708538520 	 -0.0000036004000995 
-37.4831023716546525 	 -0.0000036004001022 
-37.2839031724554530 	 -0.0000036004001054 
-37.0847039732562536 	 -0.0000036004001091 
-36.8855047740570541 	 -0.0000036004001133 
-36.6863055748578546 	 -0.0000036004001183 
-36.4871063756586551 	 -0.0000036004001239 
-36.2879071764594556 	 -0.0000036004001305 
-36.0887079772602704 	 -0.0000036004001380 
-35.8895087780610709 	 -0.0000036004001465 
-35.6903095788618714 	 -0.0000036004001563 
-35.4911103796626719 	 -0.0000036004001674 
-35.2919111804634724 	 -0.0000036004001803 
-35.0927119812642729 	 -0.0000036004001950 
-34.8935127820650735 	 -0.0000036004002119 
-34.6943135828658740 	 -0.0000036004002312 
-34.4951143836666745 	 -0.0000036004002531 
-34.2959151844674750 	 -0.0000036004002777 
-34.0967159852682755 	 -0.0000036004003051 
-33.8975167860690760 	 -0.0000036004003354 
-33.6983175868698765 	 -0.0000036004003687 
-33.4991183876706771 	 -0.0000036004004052 
-33.2999191884714776 	 -0.0000036004004452 
-33.1007199892722781 	 -0.0000036004004890 
-32.9015207900730786 	 -0.0000036004005368 
-32.7023215908738791 	 -0.0000036004005890 
-32.5031223916746796 	 -0.0000036004006453 
-32.3039231924754802 	 -0.0000036004007052 
-32.1047239932762807 	 -0.0000036004007683 
-31.9055247940770812 	 -0.0000036004008341 
-31.7063255948778817 	 -0.0000036004009021 
-31.5071263956786822 	 -0.0000036004009707 
-31.3079271964794827 	 -0.0000036004010381 
-31.1087279972802833 	 -0.0000036004011021 
-30.9095287980810838 	 -0.0000036004011606 
-30.7103295988818843 	 -0.0000036004012114 
-30.5111303996826848 	 -0.0000036004012499 
-30.3119312004834853 	 -0.0000036004012695 
-30.1127320012842858 	 -0.0000036004012635 
-29.9135328020850864 	 -0.0000036004012254 
-29.7143336028858869 	 -0.0000036004011481 
-29.5151344036866874 	 -0.0000036004010191 
-29.3159352044874879 	 -0.0000036004008213 
-29.1167360052882884 	 -0.0000036004005374 
-28.9175368060890889 	 -0.0000036004001502 
-28.7183376068898895 	 -0.0000036003996419 
-28.5191384076906900 	 -0.0000036003989827 
-28.3199392084914905 	 -0.0000036003981329 
-28.1207400092922910 	 -0.0000036003970524 
-27.9215408100930915 	 -0.0000036003957010 
-27.7223416108938920 	 -0.0000036003940374 
-27.5231424116946926 	 -0.0000036003919975 
-27.3239432124954931 	 -0.0000036003894962 
-27.1247440132962936 	 -0.0000036003864476 
-26.9255448140970941 	 -0.0000036003827659 
-26.7263456148978946 	 -0.0000036003783631 
-26.5271464156986951 	 -0.0000036003731100 
-26.3279472164994957 	 -0.0000036003668370 
-26.1287480173003104 	 -0.0000036003593728 
-25.9295488181011109 	 -0.0000036003505461 
-25.7303496189019114 	 -0.0000036003401829 
-25.5311504197027119 	 -0.0000036003280406 
-25.3319512205035124 	 -0.0000036003138066 
-25.1327520213043130 	 -0.0000036002971656 
-24.9335528221051135 	 -0.0000036002778018 
-24.7343536229059140 	 -0.0000036002553959 
-24.5351544237067145 	 -0.0000036002295295 
-24.3359552245075150 	 -0.0000036001996774 
-24.1367560253083155 	 -0.0000036001653095 
-23.9375568261091161 	 -0.0000036001258952 
-23.7383576269099166 	 -0.0000036000809007 
-23.5391584277107171 	 -0.0000036000296821 
-23.3399592285115176 	 -0.0000035999714717 
-23.1407600293123181 	 -0.0000035999054950 
-22.9415608301131186 	 -0.0000035998309774 
-22.7423616309139192 	 -0.0000035997471436 
-22.5431624317147197 	 -0.0000035996531876 
-22.3439632325155202 	 -0.0000035995482671 
-22.1447640333163207 	 -0.0000035994315376 
-21.9455648341171212 	 -0.0000035993021548 
-21.7463656349179217 	 -0.0000035991592828 
-21.5471664357187223 	 -0.0000035990023970 
-21.3479672365195228 	 -0.0000035988313645 
-21.1487680373203233 	 -0.0000035986460773 
-20.9495688381211238 	 -0.0000035984464273 
-20.7503696389219243 	 -0.0000035982323386 
-20.5511704397227248 	 -0.0000035980050346 
-20.3519712405235254 	 -0.0000035977674634 
-20.1527720413243259 	 -0.0000035975226919 
-19.9535728421251264 	 -0.0000035972737872 
-19.7543736429259269 	 -0.0000035970238965 
-19.5551744437267274 	 -0.0000035967798846 
-19.3559752445275279 	 -0.0000035965538173 
-19.1567760453283285 	 -0.0000035963581481 
-18.9575768461291290 	 -0.0000035962053305 
-18.7583776469299295 	 -0.0000035961079891 
-18.5591784477307300 	 -0.0000035960877781 
-18.3599792485315305 	 -0.0000035961796766 
-18.1607800493323310 	 -0.0000035964197353 
-17.9615808501331315 	 -0.0000035968440047 
-17.7623816509339321 	 -0.0000035974888601 
-17.5631824517347326 	 -0.0000035984103958 
-17.3639832525355331 	 -0.0000035996954082 
-17.1647840533363336 	 -0.0000036014333504 
-16.9655848541371341 	 -0.0000036037136759 
-16.7663856549379346 	 -0.0000036066263970 
-16.5671864557387352 	 -0.0000036103010002 
-16.3679872565395357 	 -0.0000036149318325 
-16.1687880573403504 	 -0.0000036207192732 
-15.9695888581411509 	 -0.0000036278637016 
-15.7703896589419514 	 -0.0000036365663671 
-15.5711904597427520 	 -0.0000036471007386 
-15.3719912605435525 	 -0.0000036598655594 
-15.1727920613443530 	 -0.0000036752720744 
-14.9735928621451535 	 -0.0000036937315283 
-14.7743936629459540 	 -0.0000037156563606 
-14.5751944637467545 	 -0.0000037415770930 
-14.3759952645475551 	 -0.0000037722405666 
-14.1767960653483556 	 -0.0000038084167519 
-13.9775968661491561 	 -0.0000038508756189 
-13.7783976669499566 	 -0.0000039003884519 
-13.5791984677507571 	 -0.0000039578835596 
-13.3799992685515576 	 -0.0000040245931652 
-13.1808000693523582 	 -0.0000041017842638 
-12.9816008701531587 	 -0.0000041907238504 
-12.7824016709539592 	 -0.0000042926796862 
-12.5832024717547597 	 -0.0000044090321920 
-12.3840032725555602 	 -0.0000045413922576 
-12.1848040733563607 	 -0.0000046913989568 
-11.9856048741571612 	 -0.0000048606913631 
-11.7864056749579618 	 -0.0000050509071683 
-11.5872064757587623 	 -0.0000052634285297 
-11.3880072765595628 	 -0.0000054990848310 
-11.1888080773603633 	 -0.0000057586332801 
-10.9896088781611638 	 -0.0000060428310849 
-10.7904096789619643 	 -0.0000063524295590 
-10.5912104797627649 	 -0.0000066867736360 
-10.3920112805635654 	 -0.0000070419896901 
-10.1928120813643659 	 -0.0000074137558090 
-9.9936128821651664 	 -0.0000077977500805 
-9.7944136829659669 	 -0.0000081896374985 
-9.5952144837667674 	 -0.0000085809213830 
-9.3960152845675680 	 -0.0000089530241051 
-9.1968160853683685 	 -0.0000092858715119 
-8.9976168861691690 	 -0.0000095593894506 
-8.7984176869699695 	 -0.0000097534860762 
-8.5992184877707700 	 -0.0000098402712813 
-8.4000192885715705 	 -0.0000097718506074 
-8.2008200893723711 	 -0.0000094971667731 
-8.0016208901731716 	 -0.0000089651624969 
-7.8024216909739721 	 -0.0000081247661207 
-7.6032224917747726 	 -0.0000069156464797 
-7.4040232925755731 	 -0.0000052523056030 
-7.2048240933763736 	 -0.0000030450103830 
-7.0056248941771742 	 -0.0000002040277119 
-6.8064256949779747 	 0.0000033603597433 
-6.6072264957787752 	 0.0000077219417748 
-6.4080272965795757 	 0.0000129086179108 
-6.2088280973803904 	 0.0000189400726558 
-6.0096288981811909 	 0.0000258359905145 
-5.8104296989819915 	 0.0000336160049071 
-5.6112304997827920 	 0.0000422104477257 
-5.4120313005835925 	 0.0000512767702527 
-5.2128321013843930 	 0.0000604204830438 
-5.0136329021851935 	 0.0000692470966546 
-4.8144337029859940 	 0.0000773620275777 
-4.6152345037867946 	 0.0000840398052965 
-4.4160353045875951 	 0.0000874821273971 
-4.2168361053883956 	 0.0000856736465344 
-4.0176369061891961 	 0.0000765990153636 
-3.8184377069899966 	 0.0000582428627802 
-3.6192385077907971 	 0.0000283730049213 
-3.4200393085915977 	 -0.0000159889311309 
-3.2208401093923982 	 -0.0000779817247033 
-3.0216409101931987 	 -0.0001607441551226 
-2.8224417109939992 	 -0.0002674149867037 
-2.6232425117947997 	 -0.0004005342996602 
-2.4240433125956002 	 -0.0005604543357555 
-2.2248441133964008 	 -0.0007470277031651 
-2.0256449141972013 	 -0.0009601070100647 
-1.8264457149980018 	 -0.0011995448562558 
-1.6272465157988023 	 -0.0014566936451805 
-1.4280473165996028 	 -0.0016899147222907 
-1.2288481174004033 	 -0.0018495666475510 
-1.0296489182012039 	 -0.0018860079809262 
-0.8304497190020044 	 -0.0017495972823808 
-0.6312505198028049 	 -0.0014050812612131 
-0.4320513206036054 	 -0.0008765210079176 
-0.2328521214044059 	 -0.0002032600536816 
-0.0336529222052064 	 0.0005753580552521 
0.1655462769939930 	 0.0014199897726408 
0.3647454761931925 	 0.0022835810475402 
0.5639446753923920 	 0.0030853144090423 
0.7631438745915915 	 0.0037351333024566 
0.9623430737907910 	 0.0041429809414252 
1.1615422729899905 	 0.0042188005395905 
1.3607414721891899 	 0.0039016448832152 
1.5599406713883894 	 0.0032659805779926 
1.7591398705875889 	 0.0024256200810717 
1.9583390697867884 	 0.0014943801613204 
2.1575382689859879 	 0.0005860775876064 
2.3567374681851874 	 -0.0002001825837743 
2.5559366673843869 	 -0.0008380138549572 
2.7551358665835863 	 -0.0013234578702556 
2.9543350657827858 	 -0.0016525626497457 
3.1535342649819853 	 -0.0018213762135038 
3.3527334641811848 	 -0.0018315058864824 
3.5519326633803843 	 -0.0017137658721391 
3.7511318625795695 	 -0.0015085284692724 
3.9503310617787690 	 -0.0012561714443506 
4.1495302609779685 	 -0.0009970725638420 
4.3487294601771680 	 -0.0007665165337136 
4.5479286593763675 	 -0.0005713375144975 
4.7471278585755670 	 -0.0004084950837307 
4.9463270577747664 	 -0.0002749390392156 
5.1455262569739659 	 -0.0001676191787545 
5.3447254561731654 	 -0.0000835111977537 
5.5439246553723649 	 -0.0000197446851131 
5.7431238545715644 	 0.0000264941489439 
5.9423230537707639 	 0.0000580190062832 
6.1415222529699633 	 0.0000776435887707 
6.3407214521691628 	 0.0000880655498554 
6.5399206513683623 	 0.0000912485552836 
6.7391198505675618 	 0.0000888701416147 
6.9383190497667613 	 0.0000826071962614 
7.1375182489659608 	 0.0000741366066366 
7.3367174481651602 	 0.0000649984818555 
7.5359166473643597 	 0.0000558115592327 
7.7351158465635592 	 0.0000468142102114 
7.9343150457627587 	 0.0000382436094879 
8.1335142449619582 	 0.0000303369317589 
8.3327134441611577 	 0.0000233063719542 
8.5319126433603572 	 0.0000171847779493 
8.7311118425595566 	 0.0000119266302102 
8.9303110417587561 	 0.0000074860807591 
9.1295102409579556 	 0.0000038172816180 
9.3287094401571551 	 0.0000008711138585 
9.5279086393563546 	 -0.0000014265927557 
9.7271078385555541 	 -0.0000031615891026 
9.9263070377547535 	 -0.0000044196886818 
10.1255062369539530 	 -0.0000052867049925 
10.3247054361531525 	 -0.0000058452412085 
10.5239046353523520 	 -0.0000061516484624 
10.7231038345515515 	 -0.0000062494451231 
10.9223030337507510 	 -0.0000061820623125 
11.1215022329499504 	 -0.0000059929311526 
11.3207014321491499 	 -0.0000057235592945 
11.5199006313483494 	 -0.0000053986427158 
11.7190998305475489 	 -0.0000050341912598 
11.9182990297467484 	 -0.0000046461420859 
12.1174982289459479 	 -0.0000042504323538 
12.3166974281451473 	 -0.0000038621475832 
12.5158966273443468 	 -0.0000034884081049 
12.7150958265435463 	 -0.0000031319862966 
12.9142950257427458 	 -0.0000027956105481 
13.1134942249419453 	 -0.0000024820092490 
13.3126934241411448 	 -0.0000021936823764 
13.5118926233403442 	 -0.0000019308409816 
13.7110918225395295 	 -0.0000016923765812 
13.9102910217387290 	 -0.0000014771647938 
14.1094902209379285 	 -0.0000012840812377 
14.3086894201371280 	 -0.0000011119749608 
14.5078886193363275 	 -0.0000009594093166 
14.7070878185355269 	 -0.0000008247737862 
14.9062870177347264 	 -0.0000007064553880 
15.1054862169339259 	 -0.0000006028411403 
15.3046854161331254 	 -0.0000005123403114 
15.5038846153323249 	 -0.0000004336192606 
15.7030838145315244 	 -0.0000003655094716 
15.9022830137307238 	 -0.0000003068451470 
16.1014822129299233 	 -0.0000002564604895 
16.3006814121291228 	 -0.0000002132113956 
16.4998806113283223 	 -0.0000001762235942 
16.6990798105275218 	 -0.0000001448056591 
16.8982790097267213 	 -0.0000001182696301 
17.0974782089259207 	 -0.0000000959275474 
17.2966774081251202 	 -0.0000000771049857 
17.4958766073243197 	 -0.0000000613090804 
17.6950758065235192 	 -0.0000000481767317 
17.8942750057227187 	 -0.0000000373476482 
18.0934742049219182 	 -0.0000000284615383 
18.2926734041211176 	 -0.0000000211651399 
18.4918726033203171 	 -0.0000000152070932 
18.6910718025195166 	 -0.0000000104128397 
18.8902710017187161 	 -0.0000000066097038 
19.0894702009179156 	 -0.0000000036250101 
19.2886694001171151 	 -0.0000000012893674 
19.4878685993163145 	 0.0000000005150442 
19.6870677985155140 	 0.0000000018650665 
19.8862669977147135 	 0.0000000028364105 
20.0854661969139130 	 0.0000000035047872 
20.2846653961131125 	 0.0000000039445064 
20.4838645953123120 	 0.0000000042059857 
20.6830637945115114 	 0.0000000043196306 
20.8822629937107109 	 0.0000000043152288 
21.0814621929099104 	 0.0000000042225683 
21.2806613921091099 	 0.0000000040708909 
21.4798605913083094 	 0.0000000038793063 
21.6790597905075089 	 0.0000000036579792 
21.8782589897067083 	 0.0000000034167669 
22.0774581889059078 	 0.0000000031655267 
22.2766573881051073 	 0.0000000029139267 
22.4758565873043068 	 0.0000000026677982 
22.6750557865035063 	 0.0000000024294024 
22.8742549857027058 	 0.0000000022008649 
23.0734541849019053 	 0.0000000019843113 
23.2726533841011047 	 0.0000000017818126 
23.4718525833003042 	 0.0000000015942316 
23.6710517824994895 	 0.0000000014212463 
23.8702509816986890 	 0.0000000012624850 
24.0694501808978885 	 0.0000000011175760 
24.2686493800970879 	 0.0000000009861378 
24.4678485792962874 	 0.0000000008675560 
24.6670477784954869 	 0.0000000007609745 
24.8662469776946864 	 0.0000000006655265 
25.0654461768938859 	 0.0000000005803451 
25.2646453760930854 	 0.0000000005045655 
25.4638445752922848 	 0.0000000004373849 
25.6630437744914843 	 0.0000000003780680 
25.8622429736906838 	 0.0000000003258826 
26.0614421728898833 	 0.0000000002800968 
26.2606413720890970 	 0.0000000002399820 
26.4598405712882965 	 0.0000000002049203 
26.6590397704874960 	 0.0000000001744199 
26.8582389696866954 	 0.0000000001479961 
27.0574381688858949 	 0.0000000001251643 
27.2566373680850944 	 0.0000000001054423 
27.4558365672842939 	 0.0000000000884355 
27.6550357664834934 	 0.0000000000738548 
27.8542349656826929 	 0.0000000000614174 
28.0534341648818923 	 0.0000000000508407 
28.2526333640810918 	 0.0000000000418433 
28.4518325632802913 	 0.0000000000341993 
28.6510317624794624 	 0.0000000000277533 
28.8502309616786619 	 0.0000000000223545 
29.0494301608778613 	 0.0000000000178519 
29.2486293600770608 	 0.0000000000140955 
29.4478285592762603 	 0.0000000000109661 
29.6470277584754598 	 0.0000000000083860 
29.8462269576746593 	 0.0000000000062805 
30.0454261568738588 	 0.0000000000045747 
30.2446253560730582 	 0.0000000000031942 
30.4438245552722577 	 0.0000000000020805 
30.6430237544714572 	 0.0000000000011976 
30.8422229536706567 	 0.0000000000005110 
31.0414221528698562 	 -0.0000000000000136 
31.2406213520690557 	 -0.0000000000004105 
31.4398205512682551 	 -0.0000000000007062 
31.6390197504674546 	 -0.0000000000009163 
31.8382189496666541 	 -0.0000000000010553 
32.0374181488658536 	 -0.0000000000011377 
32.2366173480650531 	 -0.0000000000011779 
32.4358165472642526 	 -0.0000000000011872 
32.6350157464634520 	 -0.0000000000011713 
32.8342149456626515 	 -0.0000000000011357 
33.0334141448618510 	 -0.0000000000010857 
33.2326133440610505 	 -0.0000000000010269 
33.4318125432602500 	 -0.0000000000009631 
33.6310117424594495 	 -0.0000000000008962 
33.8302109416586489 	 -0.0000000000008278 
34.0294101408578484 	 -0.0000000000007595 
34.2286093400570479 	 -0.0000000000006928 
34.4278085392562474 	 -0.0000000000006289 
34.6270077384554469 	 -0.0000000000005682 
34.8262069376546464 	 -0.0000000000005110 
35.0254061368538459 	 -0.0000000000004577 
35.2246053360530453 	 -0.0000000000004086 
35.4238045352522448 	 -0.0000000000003638 
35.6230037344514443 	 -0.0000000000003231 
35.8222029336506438 	 -0.0000000000002861 
36.0214021328498433 	 -0.0000000000002526 
36.2206013320490428 	 -0.0000000000002223 
36.4198005312482422 	 -0.0000000000001948 
36.6189997304474417 	 -0.0000000000001701 
36.8181989296466412 	 -0.0000000000001480 
37.0173981288458407 	 -0.0000000000001284 
37.2165973280450402 	 -0.0000000000001110 
37.4157965272442397 	 -0.0000000000000957 
37.6149957264434391 	 -0.0000000000000823 
37.8141949256426386 	 -0.0000000000000707 
38.0133941248418381 	 -0.0000000000000606 
38.2125933240410376 	 -0.0000000000000518 
38.4117925232402371 	 -0.0000000000000442 
38.6109917224394366 	 -0.0000000000000376 
38.8101909216386360 	 -0.0000000000000319 
39.0093901208378355 	 -0.0000000000000270 
39.2085893200370350 	 -0.0000000000000227 
39.4077885192362345 	 -0.0000000000000189 
39.6069877184354340 	 -0.0000000000000156 
39.8061869176346335 	 -0.0000000000000127 
40.0053861168338329 	 -0.0000000000000102 
40.2045853160330324 	 -0.0000000000000081 
40.4037845152322319 	 -0.0000000000000064 
40.6029837144314314 	 -0.0000000000000050 
40.8021829136306309 	 -0.0000000000000040 
41.0013821128298304 	 -0.0000000000000032 
41.2005813120290298 	 -0.0000000000000026 
41.3997805112282293 	 -0.0000000000000022 
41.5989797104274288 	 -0.0000000000000019 
41.7981789096266283 	 -0.0000000000000017 
41.9973781088258278 	 -0.0000000000000015 
42.1965773080250273 	 -0.0000000000000012 
42.3957765072242267 	 -0.0000000000000009 
42.5949757064234262 	 -0.0000000000000004 
42.7941749056226257 	 -0.0000000000000000 
42.9933741048218252 	 0.0000000000000004 
43.1925733040210247 	 0.0000000000000007 
43.3917725032202242 	 0.0000000000000010 
43.5909717024194237 	 0.0000000000000011 
43.7901709016186231 	 0.0000000000000011 
43.9893701008178226 	 0.0000000000000010 
44.1885693000170221 	 0.0000000000000008 
44.3877684992162216 	 0.0000000000000004 
44.5869676984154211 	 0.0000000000000000 
44.7861668976146206 	 -0.0000000000000003 
44.9853660968138200 	 -0.0000000000000006 
45.1845652960130195 	 -0.0000000000000007 
45.3837644952122190 	 -0.0000000000000006 
45.5829636944114185 	 -0.0000000000000003 
45.7821628936106180 	 0.0000000000000001 
45.9813620928098175 	 0.0000000000000005 
46.1805612920090169 	 0.0000000000000007 
46.3797604912082164 	 0.0000000000000008 
46.5789596904074159 	 0.0000000000000008 
46.7781588896066154 	 0.0000000000000007 
46.9773580888058149 	 0.0000000000000005 
47.1765572880050144 	 0.0000000000000002 
47.3757564872042138 	 -0.0000000000000000 
47.5749556864034133 	 -0.0000000000000002 
47.7741548856026128 	 -0.0000000000000004 
47.9733540848018123 	 -0.0000000000000005 
48.1725532840010118 	 -0.0000000000000005 
48.3717524832002113 	 -0.0000000000000004 
48.5709516823993823 	 -0.0000000000000002 
48.7701508815985818 	 0.0000000000000000 
48.9693500807977813 	 0.0000000000000002 
49.1685492799969808 	 0.0000000000000003 
49.3677484791961803 	 0.0000000000000003 
49.5669476783953797 	 0.0000000000000003 
49.7661468775945792 	 0.0000000000000002 
49.9653460767937787 	 0.0000000000000001 
50.1645452759929782 	 0.0000000000000000 
50.3637444751921777 	 0.0000000000000001 
50.5629436743913772 	 0.0000000000000001 
50.7621428735905766 	 0.0000000000000002 
50.9613420727897761 	 0.0000000000000002 
51.1605412719889756 	 0.0000000000000001 
51.3597404711881751 	 -0.0000000000000001 
51.5589396703873746 	 -0.0000000000000003 
51.7581388695865741 	 -0.0000000000000006 
51.9573380687857735 	 -0.0000000000000006 
52.1565372679849730 	 -0.0000000000000005 
52.3557364671841725 	 -0.0000000000000002 
52.5549356663833720 	 0.0000000000000004 
52.7541348655825715 	 0.0000000000000009 
52.9533340647817710 	 0.0000000000000013 
53.1525332639809704 	 0.0000000000000014 
53.3517324631801699 	 0.0000000000000011 
53.5509316623793694 	 0.0000000000000006 
53.7501308615785689 	 -0.0000000000000001 
53.9493300607777684 	 -0.0000000000000008 
54.1485292599769679 	 -0.0000000000000012 
54.3477284591761673 	 -0.0000000000000013 
54.5469276583753668 	 -0.0000000000000011 
54.7461268575745663 	 -0.0000000000000007 
54.9453260567737658 	 -0.0000000000000003 
55.1445252559729653 	 0.0000000000000001 
55.3437244551721648 	 0.0000000000000004 
55.5429236543713643 	 0.0000000000000005 
55.7421228535705637 	 0.0000000000000005 
55.9413220527697632 	 0.0000000000000005 
56.1405212519689627 	 0.0000000000000003 
56.3397204511681622 	 0.0000000000000002 
56.5389196503673617 	 -0.0000000000000000 
56.7381188495665612 	 -0.0000000000000002 
56.9373180487657606 	 -0.0000000000000004 
57.1365172479649601 	 -0.0000000000000004 
57.3357164471641596 	 -0.0000000000000004 
57.5349156463633591 	 -0.0000000000000003 
57.7341148455625586 	 -0.0000000000000002 
57.9333140447617581 	 0.0000000000000000 
58.1325132439609575 	 0.0000000000000002 
58.3317124431601570 	 0.0000000000000003 
58.5309116423593565 	 0.0000000000000004 
58.7301108415585560 	 0.0000000000000004 
58.9293100407577555 	 0.0000000000000004 
59.1285092399569550 	 0.0000000000000004 
59.3277084391561544 	 0.0000000000000003 
59.5269076383553539 	 0.0000000000000002 
59.7261068375545534 	 0.0000000000000001 
59.9253060367537529 	 0.0000000000000000 
60.1245052359529524 	 -0.0000000000000001 
60.3237044351521519 	 -0.0000000000000001 
60.5229036343513513 	 -0.0000000000000002 
60.7221028335505508 	 -0.0000000000000002 
60.9213020327497503 	 -0.0000000000000003 
61.1205012319489498 	 -0.0000000000000003 
61.3197004311481493 	 -0.0000000000000002 
61.5188996303473488 	 -0.0000000000000002 
61.7180988295465482 	 -0.0000000000000001 
61.9172980287457477 	 0.0000000000000000 
62.1164972279449472 	 0.0000000000000001 
62.3156964271441467 	 0.0000000000000001 
62.5148956263433462 	 0.0000000000000002 
62.7140948255425457 	 0.0000000000000002 
62.9132940247417451 	 0.0000000000000002 
63.1124932239409446 	 0.0000000000000001 
63.3116924231401441 	 0.0000000000000000 
63.5108916223393436 	 -0.0000000000000001 
63.7100908215385431 	 -0.0000000000000002 
63.9092900207377426 	 -0.0000000000000002 
64.1084892199369420 	 -0.0000000000000003 
64.3076884191361415 	 -0.0000000000000002 
64.5068876183353410 	 -0.0000000000000001 
64.7060868175345405 	 0.0000000000000000 
64.9052860167337400 	 0.0000000000000001 
65.1044852159329395 	 0.0000000000000002 
65.3036844151321390 	 0.0000000000000001 
65.5028836143313384 	 -0.0000000000000000 
65.7020828135305379 	 -0.0000000000000002 
65.9012820127297374 	 -0.0000000000000003 
66.1004812119289369 	 -0.0000000000000003 
66.2996804111281364 	 -0.0000000000000001 
66.4988796103273359 	 0.0000000000000002 
66.6980788095265353 	 0.0000000000000005 
66.8972780087257348 	 0.0000000000000008 
67.0964772079249343 	 0.0000000000000008 
67.2956764071241338 	 0.0000000000000006 
67.4948756063233333 	 0.0000000000000002 
67.6940748055225328 	 -0.0000000000000003 
67.8932740047217322 	 -0.0000000000000007 
68.0924732039209317 	 -0.0000000000000010 
68.2916724031201312 	 -0.0000000000000009 
68.4908716023193023 	 -0.0000000000000006 
68.6900708015185018 	 -0.0000000000000001 
68.8892700007177012 	 0.0000000000000004 
69.0884691999169007 	 0.0000000000000008 
69.2876683991161002 	 0.0000000000000009 
69.4868675983152997 	 0.0000000000000007 
69.6860667975144992 	 0.0000000000000003 
69.8852659967136987 	 -0.0000000000000000 
70.0844651959128981 	 -0.0000000000000003 
70.2836643951120976 	 -0.0000000000000004 
70.4828635943112971 	 -0.0000000000000002 
70.6820627935104966 	 0.0000000000000000 
70.8812619927096961 	 0.0000000000000003 
71.0804611919088956 	 0.0000000000000005 
71.2796603911080950 	 0.0000000000000004 
71.4788595903072945 	 0.0000000000000002 
71.6780587895064940 	 -0.0000000000000001 
71.8772579887056935 	 -0.0000000000000005 
72.0764571879048930 	 -0.0000000000000007 
72.2756563871040925 	 -0.0000000000000008 
72.4748555863032919 	 -0.0000000000000006 
72.6740547855024914 	 -0.0000000000000004 
72.8732539847016909 	 -0.0000000000000001 
73.0724531839008904 	 0.0000000000000001 
73.2716523831000899 	 0.0000000000000002 
73.4708515822992894 	 0.0000000000000001 
73.6700507814984888 	 -0.0000000000000000 
73.8692499806976883 	 -0.0000000000000002 
74.0684491798968878 	 -0.0000000000000002 
74.2676483790960873 	 -0.0000000000000000 
74.4668475782952868 	 0.0000000000000003 
74.6660467774944863 	 0.0000000000000006 
74.8652459766936857 	 0.0000000000000010 
75.0644451758928852 	 0.0000000000000011 
75.2636443750920847 	 0.0000000000000011 
75.4628435742912842 	 0.0000000000000007 
75.6620427734904837 	 0.0000000000000002 
75.8612419726896832 	 -0.0000000000000003 
76.0604411718888826 	 -0.0000000000000008 
76.2596403710880821 	 -0.0000000000000010 
76.4588395702872816 	 -0.0000000000000010 
76.6580387694864811 	 -0.0000000000000007 
76.8572379686856806 	 -0.0000000000000004 
77.0564371678848801 	 -0.0000000000000001 
77.2556363670840796 	 0.0000000000000002 
77.4548355662832790 	 0.0000000000000003 
77.6540347654824785 	 0.0000000000000004 
77.8532339646816780 	 0.0000000000000004 
78.0524331638808775 	 0.0000000000000003 
78.2516323630800770 	 0.0000000000000002 
78.4508315622792765 	 -0.0000000000000000 
78.6500307614784759 	 -0.0000000000000002 
78.8492299606776754 	 -0.0000000000000004 
79.0484291598768749 	 -0.0000000000000005 
79.2476283590760744 	 -0.0000000000000005 
79.4468275582752739 	 -0.0000000000000004 
79.6460267574744734 	 -0.0000000000000002 
79.8452259566736728 	 0.0000000000000000 
80.0444251558728723 	 0.0000000000000003 
80.2436243550720718 	 0.0000000000000004 
80.4428235542712713 	 0.0000000000000005 
80.6420227534704708 	 0.0000000000000006 
80.8412219526696703 	 0.0000000000000006 
81.0404211518688697 	 0.0000000000000005 
81.2396203510680692 	 0.0000000000000003 
81.4388195502672687 	 0.0000000000000001 
81.6380187494664682 	 -0.0000000000000001 
81.8372179486656677 	 -0.0000000000000002 
82.0364171478648672 	 -0.0000000000000004 
82.2356163470640666 	 -0.0000000000000005 
82.4348155462632661 	 -0.0000000000000005 
82.6340147454624656 	 -0.0000000000000004 
82.8332139446616651 	 -0.0000000000000003 
83.0324131438608646 	 -0.0000000000000001 
83.2316123430600641 	 0.0000000000000001 
83.4308115422592635 	 0.0000000000000003 
83.6300107414584630 	 0.0000000000000005 
83.8292099406576625 	 0.0000000000000006 
84.0284091398568620 	 0.0000000000000005 
84.2276083390560615 	 0.0000000000000004 
84.4268075382552610 	 0.0000000000000000 
84.6260067374544604 	 -0.0000000000000004 
84.8252059366536599 	 -0.0000000000000008 
85.0244051358528594 	 -0.0000000000000010 
85.2236043350520589 	 -0.0000000000000010 
85.4228035342512584 	 -0.0000000000000007 
85.6220027334504579 	 -0.0000000000000002 
85.8212019326496574 	 0.0000000000000002 
86.0204011318488568 	 0.0000000000000006 
86.2196003310480563 	 0.0000000000000007 
86.4187995302472558 	 0.0000000000000006 
86.6179987294464553 	 0.0000000000000002 
86.8171979286456548 	 -0.0000000000000002 
87.0163971278448543 	 -0.0000000000000004 
87.2155963270440537 	 -0.0000000000000005 
87.4147955262432532 	 -0.0000000000000003 
87.6139947254424527 	 0.0000000000000001 
87.8131939246416522 	 0.0000000000000005 
88.0123931238408517 	 0.0000000000000008 
88.2115923230400512 	 0.0000000000000009 
88.4107915222392222 	 0.0000000000000007 
88.6099907214384217 	 0.0000000000000002 
88.8091899206376212 	 -0.0000000000000002 
89.0083891198368207 	 -0.0000000000000006 
89.2075883190360202 	 -0.0000000000000007 
89.4067875182352196 	 -0.0000000000000004 
89.6059867174344191 	 0.0000000000000000 
89.8051859166336186 	 0.0000000000000005 
90.0043851158328181 	 0.0000000000000008 
90.2035843150320176 	 0.0000000000000009 
90.4027835142312171 	 0.0000000000000007 
90.6019827134304165 	 0.0000000000000003 
90.8011819126296160 	 -0.0000000000000003 
91.0003811118288155 	 -0.0000000000000007 
91.1995803110280150 	 -0.0000000000000010 
91.3987795102272145 	 -0.0000000000000009 
91.5979787094264140 	 -0.0000000000000007 
91.7971779086256134 	 -0.0000000000000003 
91.9963771078248129 	 0.0000000000000000 
92.1955763070240124 	 0.0000000000000003 
92.3947755062232119 	 0.0000000000000004 
92.5939747054224114 	 0.0000000000000004 
92.7931739046216109 	 0.0000000000000003 
92.9923731038208103 	 0.0000000000000002 
93.1915723030200098 	 0.0000000000000002 
93.3907715022192093 	 0.0000000000000003 
93.5899707014184088 	 0.0000000000000004 
93.7891699006176083 	 0.0000000000000005 
93.9883690998168078 	 0.0000000000000005 
94.1875682990160072 	 0.0000000000000004 
94.3867674982152067 	 0.0000000000000002 
94.5859666974144062 	 -0.0000000000000002 
94.7851658966136057 	 -0.0000000000000005 
94.9843650958128052 	 -0.0000000000000008 
95.1835642950120047 	 -0.0000000000000009 
95.3827634942112041 	 -0.0000000000000008 
95.5819626934104036 	 -0.0000000000000006 
95.7811618926096031 	 -0.0000000000000003 
95.9803610918088026 	 0.0000000000000000 
96.1795602910080021 	 0.0000000000000003 
96.3787594902072016 	 0.0000000000000004 
96.5779586894064010 	 0.0000000000000005 
96.7771578886056005 	 0.0000000000000005 
96.9763570878048000 	 0.0000000000000004 
97.1755562870039995 	 0.0000000000000003 
97.3747554862031990 	 0.0000000000000002 
97.5739546854023985 	 0.0000000000000000 
97.7731538846015980 	 -0.0000000000000001 
97.9723530838007974 	 -0.0000000000000001 
98.1715522829999969 	 -0.0000000000000002 


==> tikzsup/pp5.dat <==
-101.3222101050000106 	 0.0000006794089427 
-101.1230109058008111 	 0.0000006794089461 
-100.9238117066016116 	 0.0000006794089487 
-100.7246125074024121 	 0.0000006794089505 
-100.5254133082032126 	 0.0000006794089517 
-100.3262141090040132 	 0.0000006794089522 
-100.1270149098048137 	 0.0000006794089522 
-99.9278157106056142 	 0.0000006794089517 
-99.7286165114064147 	 0.0000006794089507 
-99.5294173122072152 	 0.0000006794089493 
-99.3302181130080157 	 0.0000006794089476 
-99.1310189138088163 	 0.0000006794089456 
-98.9318197146096168 	 0.0000006794089436 
-98.7326205154104173 	 0.0000006794089417 
-98.5334213162112178 	 0.0000006794089402 
-98.3342221170120183 	 0.0000006794089394 
-98.1350229178128188 	 0.0000006794089394 
-97.9358237186136193 	 0.0000006794089401 
-97.7366245194144199 	 0.0000006794089412 
-97.5374253202152204 	 0.0000006794089426 
-97.3382261210160209 	 0.0000006794089441 
-97.1390269218168214 	 0.0000006794089455 
-96.9398277226176219 	 0.0000006794089466 
-96.7406285234184224 	 0.0000006794089475 
-96.5414293242192230 	 0.0000006794089480 
-96.3422301250200235 	 0.0000006794089482 
-96.1430309258208240 	 0.0000006794089480 
-95.9438317266216387 	 0.0000006794089475 
-95.7446325274224392 	 0.0000006794089470 
-95.5454333282232398 	 0.0000006794089464 
-95.3462341290240403 	 0.0000006794089461 
-95.1470349298248408 	 0.0000006794089460 
-94.9478357306256413 	 0.0000006794089463 
-94.7486365314264418 	 0.0000006794089467 
-94.5494373322272423 	 0.0000006794089473 
-94.3502381330280429 	 0.0000006794089479 
-94.1510389338288434 	 0.0000006794089484 
-93.9518397346296439 	 0.0000006794089488 
-93.7526405354304444 	 0.0000006794089490 
-93.5534413362312449 	 0.0000006794089489 
-93.3542421370320454 	 0.0000006794089484 
-93.1550429378328460 	 0.0000006794089474 
-92.9558437386336465 	 0.0000006794089461 
-92.7566445394344470 	 0.0000006794089447 
-92.5574453402352475 	 0.0000006794089433 
-92.3582461410360480 	 0.0000006794089421 
-92.1590469418368485 	 0.0000006794089414 
-91.9598477426376490 	 0.0000006794089411 
-91.7606485434384496 	 0.0000006794089412 
-91.5614493442392501 	 0.0000006794089417 
-91.3622501450400506 	 0.0000006794089426 
-91.1630509458408511 	 0.0000006794089437 
-90.9638517466416516 	 0.0000006794089450 
-90.7646525474424521 	 0.0000006794089465 
-90.5654533482432527 	 0.0000006794089478 
-90.3662541490440532 	 0.0000006794089489 
-90.1670549498448537 	 0.0000006794089498 
-89.9678557506456542 	 0.0000006794089503 
-89.7686565514464547 	 0.0000006794089505 
-89.5694573522472552 	 0.0000006794089504 
-89.3702581530480558 	 0.0000006794089500 
-89.1710589538488563 	 0.0000006794089495 
-88.9718597546496568 	 0.0000006794089487 
-88.7726605554504573 	 0.0000006794089478 
-88.5734613562512578 	 0.0000006794089468 
-88.3742621570520583 	 0.0000006794089456 
-88.1750629578528589 	 0.0000006794089444 
-87.9758637586536594 	 0.0000006794089432 
-87.7766645594544599 	 0.0000006794089421 
-87.5774653602552604 	 0.0000006794089412 
-87.3782661610560609 	 0.0000006794089405 
-87.1790669618568614 	 0.0000006794089402 
-86.9798677626576762 	 0.0000006794089402 
-86.7806685634584767 	 0.0000006794089406 
-86.5814693642592772 	 0.0000006794089412 
-86.3822701650600777 	 0.0000006794089421 
-86.1830709658608782 	 0.0000006794089432 
-85.9838717666616787 	 0.0000006794089444 
-85.7846725674624793 	 0.0000006794089457 
-85.5854733682632798 	 0.0000006794089468 
-85.3862741690640803 	 0.0000006794089477 
-85.1870749698648808 	 0.0000006794089482 
-84.9878757706656813 	 0.0000006794089485 
-84.7886765714664818 	 0.0000006794089485 
-84.5894773722672824 	 0.0000006794089483 
-84.3902781730680829 	 0.0000006794089481 
-84.1910789738688834 	 0.0000006794089479 
-83.9918797746696839 	 0.0000006794089478 
-83.7926805754704844 	 0.0000006794089477 
-83.5934813762712849 	 0.0000006794089476 
-83.3942821770720855 	 0.0000006794089477 
-83.1950829778728860 	 0.0000006794089478 
-82.9958837786736865 	 0.0000006794089479 
-82.7966845794744870 	 0.0000006794089481 
-82.5974853802752875 	 0.0000006794089481 
-82.3982861810760880 	 0.0000006794089481 
-82.1990869818768886 	 0.0000006794089478 
-81.9998877826776891 	 0.0000006794089474 
-81.8006885834784896 	 0.0000006794089467 
-81.6014893842792901 	 0.0000006794089460 
-81.4022901850800906 	 0.0000006794089452 
-81.2030909858808911 	 0.0000006794089444 
-81.0038917866816917 	 0.0000006794089437 
-80.8046925874824922 	 0.0000006794089430 
-80.6054933882832927 	 0.0000006794089425 
-80.4062941890840932 	 0.0000006794089422 
-80.2070949898848937 	 0.0000006794089423 
-80.0078957906856942 	 0.0000006794089426 
-79.8086965914864948 	 0.0000006794089431 
-79.6094973922872953 	 0.0000006794089438 
-79.4102981930880958 	 0.0000006794089445 
-79.2110989938888963 	 0.0000006794089454 
-79.0118997946896968 	 0.0000006794089461 
-78.8127005954904973 	 0.0000006794089468 
-78.6135013962912979 	 0.0000006794089473 
-78.4143021970920984 	 0.0000006794089476 
-78.2151029978928989 	 0.0000006794089476 
-78.0159037986936994 	 0.0000006794089472 
-77.8167045994944999 	 0.0000006794089467 
-77.6175054002953004 	 0.0000006794089462 
-77.4183062010961009 	 0.0000006794089457 
-77.2191070018969015 	 0.0000006794089454 
-77.0199078026977020 	 0.0000006794089453 
-76.8207086034985025 	 0.0000006794089455 
-76.6215094042993030 	 0.0000006794089458 
-76.4223102051001035 	 0.0000006794089464 
-76.2231110059009040 	 0.0000006794089471 
-76.0239118067017046 	 0.0000006794089480 
-75.8247126075025051 	 0.0000006794089489 
-75.6255134083033056 	 0.0000006794089495 
-75.4263142091041061 	 0.0000006794089499 
-75.2271150099049066 	 0.0000006794089499 
-75.0279158107057214 	 0.0000006794089494 
-74.8287166115065219 	 0.0000006794089486 
-74.6295174123073224 	 0.0000006794089476 
-74.4303182131081229 	 0.0000006794089465 
-74.2311190139089234 	 0.0000006794089454 
-74.0319198147097239 	 0.0000006794089444 
-73.8327206155105245 	 0.0000006794089436 
-73.6335214163113250 	 0.0000006794089430 
-73.4343222171121255 	 0.0000006794089427 
-73.2351230179129260 	 0.0000006794089427 
-73.0359238187137265 	 0.0000006794089430 
-72.8367246195145270 	 0.0000006794089434 
-72.6375254203153276 	 0.0000006794089438 
-72.4383262211161281 	 0.0000006794089441 
-72.2391270219169286 	 0.0000006794089440 
-72.0399278227177291 	 0.0000006794089436 
-71.8407286235185296 	 0.0000006794089431 
-71.6415294243193301 	 0.0000006794089425 
-71.4423302251201306 	 0.0000006794089420 
-71.2431310259209312 	 0.0000006794089419 
-71.0439318267217317 	 0.0000006794089421 
-70.8447326275225322 	 0.0000006794089427 
-70.6455334283233327 	 0.0000006794089437 
-70.4463342291241332 	 0.0000006794089449 
-70.2471350299249337 	 0.0000006794089465 
-70.0479358307257343 	 0.0000006794089482 
-69.8487366315265348 	 0.0000006794089499 
-69.6495374323273353 	 0.0000006794089514 
-69.4503382331281358 	 0.0000006794089525 
-69.2511390339289363 	 0.0000006794089529 
-69.0519398347297368 	 0.0000006794089526 
-68.8527406355305516 	 0.0000006794089518 
-68.6535414363313521 	 0.0000006794089506 
-68.4543422371321526 	 0.0000006794089492 
-68.2551430379329531 	 0.0000006794089477 
-68.0559438387337536 	 0.0000006794089462 
-67.8567446395345542 	 0.0000006794089448 
-67.6575454403353547 	 0.0000006794089435 
-67.4583462411361552 	 0.0000006794089425 
-67.2591470419369557 	 0.0000006794089416 
-67.0599478427377562 	 0.0000006794089410 
-66.8607486435385567 	 0.0000006794089406 
-66.6615494443393573 	 0.0000006794089405 
-66.4623502451401578 	 0.0000006794089406 
-66.2631510459409583 	 0.0000006794089409 
-66.0639518467417588 	 0.0000006794089414 
-65.8647526475425593 	 0.0000006794089421 
-65.6655534483433598 	 0.0000006794089429 
-65.4663542491441603 	 0.0000006794089439 
-65.2671550499449609 	 0.0000006794089450 
-65.0679558507457614 	 0.0000006794089462 
-64.8687566515465619 	 0.0000006794089474 
-64.6695574523473624 	 0.0000006794089485 
-64.4703582531481629 	 0.0000006794089494 
-64.2711590539489634 	 0.0000006794089501 
-64.0719598547497640 	 0.0000006794089505 
-63.8727606555505645 	 0.0000006794089506 
-63.6735614563513650 	 0.0000006794089505 
-63.4743622571521655 	 0.0000006794089502 
-63.2751630579529660 	 0.0000006794089498 
-63.0759638587537665 	 0.0000006794089493 
-62.8767646595545671 	 0.0000006794089487 
-62.6775654603553676 	 0.0000006794089481 
-62.4783662611561681 	 0.0000006794089474 
-62.2791670619569686 	 0.0000006794089467 
-62.0799678627577691 	 0.0000006794089460 
-61.8807686635585696 	 0.0000006794089453 
-61.6815694643593702 	 0.0000006794089446 
-61.4823702651601707 	 0.0000006794089439 
-61.2831710659609712 	 0.0000006794089433 
-61.0839718667617717 	 0.0000006794089427 
-60.8847726675625722 	 0.0000006794089422 
-60.6855734683633727 	 0.0000006794089419 
-60.4863742691641733 	 0.0000006794089417 
-60.2871750699649738 	 0.0000006794089418 
-60.0879758707657743 	 0.0000006794089421 
-59.8887766715665748 	 0.0000006794089427 
-59.6895774723673753 	 0.0000006794089433 
-59.4903782731681758 	 0.0000006794089440 
-59.2911790739689764 	 0.0000006794089446 
-59.0919798747697769 	 0.0000006794089451 
-58.8927806755705845 	 0.0000006794089456 
-58.6935814763713850 	 0.0000006794089460 
-58.4943822771721855 	 0.0000006794089464 
-58.2951830779729860 	 0.0000006794089468 
-58.0959838787737866 	 0.0000006794089473 
-57.8967846795745871 	 0.0000006794089478 
-57.6975854803753876 	 0.0000006794089482 
-57.4983862811761881 	 0.0000006794089486 
-57.2991870819769886 	 0.0000006794089490 
-57.0999878827777891 	 0.0000006794089492 
-56.9007886835785897 	 0.0000006794089494 
-56.7015894843793902 	 0.0000006794089494 
-56.5023902851801907 	 0.0000006794089491 
-56.3031910859809912 	 0.0000006794089487 
-56.1039918867817917 	 0.0000006794089480 
-55.9047926875825922 	 0.0000006794089471 
-55.7055934883833928 	 0.0000006794089463 
-55.5063942891841933 	 0.0000006794089456 
-55.3071950899849938 	 0.0000006794089452 
-55.1079958907857943 	 0.0000006794089451 
-54.9087966915865948 	 0.0000006794089453 
-54.7095974923873953 	 0.0000006794089458 
-54.5103982931881959 	 0.0000006794089463 
-54.3111990939889964 	 0.0000006794089469 
-54.1119998947897969 	 0.0000006794089474 
-53.9128006955906045 	 0.0000006794089478 
-53.7136014963914050 	 0.0000006794089480 
-53.5144022971922055 	 0.0000006794089479 
-53.3152030979930061 	 0.0000006794089474 
-53.1160038987938066 	 0.0000006794089465 
-52.9168046995946071 	 0.0000006794089453 
-52.7176055003954076 	 0.0000006794089440 
-52.5184063011962081 	 0.0000006794089427 
-52.3192071019970086 	 0.0000006794089417 
-52.1200079027978092 	 0.0000006794089410 
-51.9208087035986097 	 0.0000006794089407 
-51.7216095043994102 	 0.0000006794089407 
-51.5224103052002107 	 0.0000006794089411 
-51.3232111060010112 	 0.0000006794089417 
-51.1240119068018117 	 0.0000006794089425 
-50.9248127076026122 	 0.0000006794089434 
-50.7256135084034128 	 0.0000006794089444 
-50.5264143092042133 	 0.0000006794089454 
-50.3272151100050138 	 0.0000006794089462 
-50.1280159108058143 	 0.0000006794089468 
-49.9288167116066148 	 0.0000006794089473 
-49.7296175124074153 	 0.0000006794089477 
-49.5304183132082159 	 0.0000006794089481 
-49.3312191140090164 	 0.0000006794089486 
-49.1320199148098169 	 0.0000006794089492 
-48.9328207156106245 	 0.0000006794089497 
-48.7336215164114250 	 0.0000006794089501 
-48.5344223172122256 	 0.0000006794089502 
-48.3352231180130261 	 0.0000006794089500 
-48.1360239188138266 	 0.0000006794089492 
-47.9368247196146271 	 0.0000006794089480 
-47.7376255204154276 	 0.0000006794089466 
-47.5384263212162281 	 0.0000006794089452 
-47.3392271220170286 	 0.0000006794089438 
-47.1400279228178292 	 0.0000006794089427 
-46.9408287236186297 	 0.0000006794089419 
-46.7416295244194302 	 0.0000006794089415 
-46.5424303252202307 	 0.0000006794089416 
-46.3432311260210312 	 0.0000006794089423 
-46.1440319268218317 	 0.0000006794089436 
-45.9448327276226323 	 0.0000006794089453 
-45.7456335284234328 	 0.0000006794089471 
-45.5464343292242333 	 0.0000006794089488 
-45.3472351300250338 	 0.0000006794089500 
-45.1480359308258343 	 0.0000006794089506 
-44.9488367316266348 	 0.0000006794089505 
-44.7496375324274354 	 0.0000006794089499 
-44.5504383332282359 	 0.0000006794089490 
-44.3512391340290364 	 0.0000006794089478 
-44.1520399348298369 	 0.0000006794089467 
-43.9528407356306445 	 0.0000006794089456 
-43.7536415364314450 	 0.0000006794089447 
-43.5544423372322456 	 0.0000006794089442 
-43.3552431380330461 	 0.0000006794089441 
-43.1560439388338466 	 0.0000006794089447 
-42.9568447396346471 	 0.0000006794089456 
-42.7576455404354476 	 0.0000006794089467 
-42.5584463412362481 	 0.0000006794089478 
-42.3592471420370487 	 0.0000006794089486 
-42.1600479428378492 	 0.0000006794089490 
-41.9608487436386497 	 0.0000006794089488 
-41.7616495444394502 	 0.0000006794089484 
-41.5624503452402507 	 0.0000006794089478 
-41.3632511460410512 	 0.0000006794089472 
-41.1640519468418518 	 0.0000006794089468 
-40.9648527476426523 	 0.0000006794089465 
-40.7656535484434528 	 0.0000006794089465 
-40.5664543492442533 	 0.0000006794089468 
-40.3672551500450538 	 0.0000006794089475 
-40.1680559508458543 	 0.0000006794089487 
-39.9688567516466549 	 0.0000006794089500 
-39.7696575524474554 	 0.0000006794089512 
-39.5704583532482559 	 0.0000006794089521 
-39.3712591540490564 	 0.0000006794089522 
-39.1720599548498569 	 0.0000006794089513 
-38.9728607556506645 	 0.0000006794089493 
-38.7736615564514651 	 0.0000006794089462 
-38.5744623572522656 	 0.0000006794089419 
-38.3752631580530661 	 0.0000006794089364 
-38.1760639588538595 	 0.0000006794089297 
-37.9768647596546600 	 0.0000006794089217 
-37.7776655604554605 	 0.0000006794089125 
-37.5784663612562611 	 0.0000006794089020 
-37.3792671620570616 	 0.0000006794088902 
-37.1800679628578621 	 0.0000006794088770 
-36.9808687636586626 	 0.0000006794088623 
-36.7816695644594631 	 0.0000006794088457 
-36.5824703652602778 	 0.0000006794088267 
-36.3832711660610784 	 0.0000006794088051 
-36.1840719668618789 	 0.0000006794087804 
-35.9848727676626794 	 0.0000006794087519 
-35.7856735684634799 	 0.0000006794087190 
-35.5864743692642804 	 0.0000006794086806 
-35.3872751700650809 	 0.0000006794086361 
-35.1880759708658815 	 0.0000006794085846 
-34.9888767716666820 	 0.0000006794085253 
-34.7896775724674825 	 0.0000006794084574 
-34.5904783732682830 	 0.0000006794083801 
-34.3912791740690835 	 0.0000006794082926 
-34.1920799748698840 	 0.0000006794081940 
-33.9928807756706846 	 0.0000006794080836 
-33.7936815764714851 	 0.0000006794079605 
-33.5944823772722856 	 0.0000006794078238 
-33.3952831780730861 	 0.0000006794076726 
-33.1960839788738866 	 0.0000006794075060 
-32.9968847796746871 	 0.0000006794073232 
-32.7976855804754877 	 0.0000006794071233 
-32.5984863812762882 	 0.0000006794069053 
-32.3992871820770887 	 0.0000006794066684 
-32.2000879828778892 	 0.0000006794064117 
-32.0008887836786897 	 0.0000006794061358 
-31.8016895844794902 	 0.0000006794058422 
-31.6024903852802908 	 0.0000006794055325 
-31.4032911860810913 	 0.0000006794052082 
-31.2040919868818918 	 0.0000006794048712 
-31.0048927876826923 	 0.0000006794045269 
-30.8056935884834928 	 0.0000006794041835 
-30.6064943892842933 	 0.0000006794038494 
-30.4072951900850939 	 0.0000006794035329 
-30.2080959908858944 	 0.0000006794032429 
-30.0088967916866949 	 0.0000006794029964 
-29.8096975924874954 	 0.0000006794028173 
-29.6104983932882959 	 0.0000006794027296 
-29.4112991940890964 	 0.0000006794027574 
-29.2120999948898969 	 0.0000006794029257 
-29.0129007956906975 	 0.0000006794032780 
-28.8137015964914980 	 0.0000006794038736 
-28.6145023972922985 	 0.0000006794047724 
-28.4153031980930990 	 0.0000006794060343 
-28.2161039988938995 	 0.0000006794077211 
-28.0169047996947000 	 0.0000006794099305 
-27.8177056004955006 	 0.0000006794127938 
-27.6185064012963011 	 0.0000006794164432 
-27.4193072020971016 	 0.0000006794210111 
-27.2201080028979021 	 0.0000006794266327 
-27.0209088036987026 	 0.0000006794335093 
-26.8217096044995031 	 0.0000006794419054 
-26.6225104053003179 	 0.0000006794520884 
-26.4233112061011184 	 0.0000006794643255 
-26.2241120069019189 	 0.0000006794788888 
-26.0249128077027194 	 0.0000006794961605 
-25.8257136085035199 	 0.0000006795166353 
-25.6265144093043205 	 0.0000006795408131 
-25.4273152101051210 	 0.0000006795691937 
-25.2281160109059215 	 0.0000006796022834 
-25.0289168117067220 	 0.0000006796407550 
-24.8297176125075225 	 0.0000006796854605 
-24.6305184133083230 	 0.0000006797372607 
-24.4313192141091235 	 0.0000006797970165 
-24.2321200149099241 	 0.0000006798655960 
-24.0329208157107246 	 0.0000006799440797 
-23.8337216165115251 	 0.0000006800337883 
-23.6345224173123256 	 0.0000006801360559 
-23.4353232181131261 	 0.0000006802522162 
-23.2361240189139266 	 0.0000006803836087 
-23.0369248197147272 	 0.0000006805317510 
-22.8377256205155277 	 0.0000006806983735 
-22.6385264213163282 	 0.0000006808852194 
-22.4393272221171287 	 0.0000006810940317 
-22.2401280229179292 	 0.0000006813265504 
-22.0409288237187297 	 0.0000006815844118 
-21.8417296245195303 	 0.0000006818691214 
-21.6425304253203308 	 0.0000006821821762 
-21.4433312261211313 	 0.0000006825250734 
-21.2441320269219318 	 0.0000006828992855 
-21.0449328277227323 	 0.0000006833052823 
-20.8457336285235328 	 0.0000006837422032 
-20.6465344293243334 	 0.0000006842090956 
-20.4473352301251339 	 0.0000006847050071 
-20.2481360309259344 	 0.0000006852289151 
-20.0489368317267349 	 0.0000006857765490 
-19.8497376325275354 	 0.0000006863390941 
-19.6505384333283359 	 0.0000006869073971 
-19.4513392341291365 	 0.0000006874723046 
-19.2521400349299370 	 0.0000006880245083 
-19.0529408357307375 	 0.0000006885465314 
-18.8537416365315380 	 0.0000006890088422 
-18.6545424373323385 	 0.0000006893809398 
-18.4553432381331390 	 0.0000006896323234 
-18.2561440389339396 	 0.0000006897321962 
-18.0569448397347401 	 0.0000006896317917 
-17.8577456405355406 	 0.0000006892543652 
-17.6585464413363411 	 0.0000006885207507 
-17.4593472421371416 	 0.0000006873517821 
-17.2601480429379421 	 0.0000006856677852 
-17.0609488437387427 	 0.0000006833532026 
-16.8617496445395432 	 0.0000006802335163 
-16.6625504453403579 	 0.0000006761287251 
-16.4633512461411584 	 0.0000006708588274 
-16.2641520469419589 	 0.0000006642430320 
-16.0649528477427594 	 0.0000006560349746 
-15.8657536485435600 	 0.0000006458745460 
-15.6665544493443605 	 0.0000006333902861 
-15.4673552501451610 	 0.0000006182107351 
-15.2681560509459615 	 0.0000005999633347 
-15.0689568517467620 	 0.0000005781669961 
-14.8697576525475625 	 0.0000005521418080 
-14.6705584533483631 	 0.0000005211866010 
-14.4713592541491636 	 0.0000004846002057 
-14.2721600549499641 	 0.0000004416801593 
-14.0729608557507646 	 0.0000003915694241 
-13.8737616565515651 	 0.0000003331117892 
-13.6745624573523656 	 0.0000002651168143 
-13.4753632581531662 	 0.0000001863940589 
-13.2761640589539667 	 0.0000000957519963 
-13.0769648597547672 	 -0.0000000081607122 
-12.8777656605555677 	 -0.0000001270223329 
-12.6785664613563682 	 -0.0000002625511120 
-12.4793672621571687 	 -0.0000004164652953 
-12.2801680629579693 	 -0.0000005904830417 
-12.0809688637587698 	 -0.0000007863064290 
-11.8817696645595703 	 -0.0000010056027471 
-11.6825704653603708 	 -0.0000012500347439 
-11.4833712661611713 	 -0.0000015212651674 
-11.2841720669619718 	 -0.0000018209539324 
-11.0849728677627724 	 -0.0000021500849844 
-10.8857736685635729 	 -0.0000025080952850 
-10.6865744693643734 	 -0.0000028942063295 
-10.4873752701651739 	 -0.0000033076396128 
-10.2881760709659744 	 -0.0000037476089849 
-10.0889768717667749 	 -0.0000042108983742 
-9.8897776725675755 	 -0.0000046884056367 
-9.6905784733683760 	 -0.0000051701548368 
-9.4913792741691765 	 -0.0000056461700391 
-9.2921800749699770 	 -0.0000061064628863 
-9.0929808757707775 	 -0.0000065355698724 
-8.8937816765715780 	 -0.0000069039824653 
-8.6945824773723785 	 -0.0000071799715190 
-8.4953832781731791 	 -0.0000073318078880 
-8.2961840789739796 	 -0.0000073277483816 
-8.0969848797747801 	 -0.0000071270039897 
-7.8977856805755806 	 -0.0000066641996841 
-7.6985864813763811 	 -0.0000058698230370 
-7.4993872821771816 	 -0.0000046743616206 
-7.3001880829779822 	 -0.0000030083006897 
-7.1009888837787827 	 -0.0000007997858869 
-6.9017896845795832 	 0.0000020297780120 
-6.7025904853803979 	 0.0000055601929441 
-6.5033912861811984 	 0.0000098712608467 
-6.3041920869819990 	 0.0000150427669685 
-6.1049928877827995 	 0.0000211253231957 
-5.9057936885836000 	 0.0000280803957407 
-5.7065944893844005 	 0.0000358524826216 
-5.5073952901852010 	 0.0000443860818569 
-5.3081960909860015 	 0.0000536256455754 
-5.1089968917868021 	 0.0000633541994001 
-4.9097976925876026 	 0.0000728313772848 
-4.7105984933884031 	 0.0000812109256631 
-4.5113992941892036 	 0.0000876465909687 
-4.3122000949900041 	 0.0000912920919245 
-4.1130008957908046 	 0.0000910482764882 
-3.9138016965916052 	 0.0000849457052842 
-3.7146024973924057 	 0.0000708278554296 
-3.5154032981932062 	 0.0000465382040412 
-3.3162040989940067 	 0.0000099202233271 
-3.1170048997948072 	 -0.0000413783765905 
-2.9178057005956077 	 -0.0001104252809344 
-2.7186065013964082 	 -0.0002004515487553 
-2.5194073021972088 	 -0.0003146882391042 
-2.3202081029980093 	 -0.0004563664078492 
-2.1210089037988098 	 -0.0006254865870615 
-1.9218097045996103 	 -0.0008095109634112 
-1.7226105054004108 	 -0.0009928602421877 
-1.5234113062012113 	 -0.0011599551286804 
-1.3242121070020119 	 -0.0012952163281787 
-1.1250129078028124 	 -0.0013811035044645 
-0.9258137086036129 	 -0.0013919920318937 
-0.7266145094044134 	 -0.0013001743553335 
-0.5274153102052139 	 -0.0010779429175993 
-0.3282161110060144 	 -0.0006975901615062 
-0.1290169118068150 	 -0.0001474492825222 
0.0701822873923845 	 0.0005139058990089 
0.2693814865915840 	 0.0012086807901184 
0.4685806857907835 	 0.0018590803158822 
0.6677798849899830 	 0.0023873094013763 
0.8669790841891825 	 0.0027278043596599 
1.0661782833883819 	 0.0028719002767584 
1.2653774825875814 	 0.0028274647512477 
1.4645766817867809 	 0.0026023671934203 
1.6637758809859804 	 0.0022044770135688 
1.8629750801851799 	 0.0016501485223386 
2.0621742793843794 	 0.0009976760641450 
2.2613734785835788 	 0.0003182892926374 
2.4605726777827783 	 -0.0003167784613485 
2.6597718769819778 	 -0.0008362938669767 
2.8589710761811773 	 -0.0011820155051703 
3.0581702753803768 	 -0.0013639574666180 
3.2573694745795621 	 -0.0014144707949214 
3.4565686737787615 	 -0.0013659193114462 
3.6557678729779610 	 -0.0012506668375575 
3.8549670721771605 	 -0.0010986918555190 
4.0541662713763600 	 -0.0009266480110876 
4.2533654705755595 	 -0.0007465641809005 
4.4525646697747590 	 -0.0005704646612478 
4.6517638689739584 	 -0.0004103737484197 
4.8509630681731579 	 -0.0002766429988706 
5.0501622673723574 	 -0.0001696839074771 
5.2493614665715569 	 -0.0000862507680964 
5.4485606657707564 	 -0.0000230921963930 
5.6477598649699559 	 0.0000230431919687 
5.8469590641691553 	 0.0000552860573758 
6.0461582633683548 	 0.0000760035005222 
6.2453574625675543 	 0.0000872649649161 
6.4445566617667538 	 0.0000911392187650 
6.6437558609659533 	 0.0000896950302767 
6.8429550601651528 	 0.0000848736633627 
7.0421542593643522 	 0.0000777574820582 
7.2413534585635517 	 0.0000690742745365 
7.4405526577627512 	 0.0000595507133677 
7.6397518569619507 	 0.0000499134711220 
7.8389510561611502 	 0.0000408278690981 
8.0381502553603497 	 0.0000325187453059 
8.2373494545595491 	 0.0000250184643732 
8.4365486537587486 	 0.0000183585842563 
8.6357478529579481 	 0.0000125706629112 
8.8349470521571476 	 0.0000076768691313 
9.0341462513563471 	 0.0000036274626980 
9.2333454505555466 	 0.0000003394615153 
9.4325446497547460 	 -0.0000022702962654 
9.6317438489539455 	 -0.0000042849724929 
9.8309430481531450 	 -0.0000057864084467 
10.0301422473523445 	 -0.0000068456466144 
10.2293414465515440 	 -0.0000075284507186 
10.4285406457507435 	 -0.0000079005485932 
10.6277398449499429 	 -0.0000080276680721 
10.8269390441491424 	 -0.0000079729793871 
11.0261382433483419 	 -0.0000077772986176 
11.2253374425475414 	 -0.0000074698920596 
11.4245366417467409 	 -0.0000070799293633 
11.6237358409459404 	 -0.0000066365801788 
11.8229350401451399 	 -0.0000061676945025 
12.0221342393443393 	 -0.0000056887799155 
12.2213334385435388 	 -0.0000052086066516 
12.4205326377427383 	 -0.0000047358767833 
12.6197318369419378 	 -0.0000042792923832 
12.8189310361411373 	 -0.0000038470619920 
13.0181302353403368 	 -0.0000034424484603 
13.2173294345395220 	 -0.0000030658635159 
13.4165286337387215 	 -0.0000027176845356 
13.6157278329379210 	 -0.0000023982888959 
13.8149270321371205 	 -0.0000021079395441 
14.0141262313363200 	 -0.0000018456690626 
14.2133254305355194 	 -0.0000016097612375 
14.4125246297347189 	 -0.0000013984892490 
14.6117238289339184 	 -0.0000012101262772 
14.8109230281331179 	 -0.0000010429478817 
15.0101222273323174 	 -0.0000008952571166 
15.2093214265315169 	 -0.0000007653746946 
15.4085206257307163 	 -0.0000006516216196 
15.6077198249299158 	 -0.0000005523188951 
15.8069190241291153 	 -0.0000004658119387 
16.0061182233283148 	 -0.0000003907498305 
16.2053174225275143 	 -0.0000003259874198 
16.4045166217267138 	 -0.0000002703834568 
16.6037158209259132 	 -0.0000002227966915 
16.8029150201251127 	 -0.0000001821055541 
17.0021142193243122 	 -0.0000001474524685 
17.2013134185235117 	 -0.0000001181685405 
17.4005126177227112 	 -0.0000000935889592 
17.5997118169219107 	 -0.0000000730489135 
17.7989110161211102 	 -0.0000000558954133 
17.9981102153203096 	 -0.0000000416468295 
18.1973094145195091 	 -0.0000000299506840 
18.3965086137187086 	 -0.0000000204576654 
18.5957078129179081 	 -0.0000000128184621 
18.7949070121171076 	 -0.0000000066899072 
18.9941062113163071 	 -0.0000000018253187 
19.1933054105155065 	 0.0000000019453189 
19.3925046097147060 	 0.0000000047899059 
19.5917038089139055 	 0.0000000068763424 
19.7909030081131050 	 0.0000000083696364 
19.9901022073123045 	 0.0000000093854864 
20.1893014065115040 	 0.0000000099982891 
20.3885006057107034 	 0.0000000102811662 
20.5876998049099029 	 0.0000000103072395 
20.7868990041091024 	 0.0000000101483877 
20.9860982033083019 	 0.0000000098534185 
21.1852974025075014 	 0.0000000094507719 
21.3844966017067009 	 0.0000000089681877 
21.5836958009059003 	 0.0000000084334063 
21.7828950001050998 	 0.0000000078736850 
21.9820941993042993 	 0.0000000073064991 
22.1812933985034988 	 0.0000000067402224 
22.3804925977026983 	 0.0000000061828823 
22.5796917969018978 	 0.0000000056425062 
22.7788909961010972 	 0.0000000051269591 
22.9780901953002967 	 0.0000000046404982 
23.1772893944994820 	 0.0000000041838432 
23.3764885936986815 	 0.0000000037575656 
23.5756877928978810 	 0.0000000033622365 
23.7748869920970805 	 0.0000000029983860 
23.9740861912962799 	 0.0000000026655323 
24.1732853904954794 	 0.0000000023621484 
24.3724845896946789 	 0.0000000020866591 
24.5716837888938784 	 0.0000000018374893 
24.7708829880930779 	 0.0000000016130613 
24.9700821872922774 	 0.0000000014117316 
25.1692813864914768 	 0.0000000012317847 
25.3684805856906763 	 0.0000000010715017 
25.5676797848898758 	 0.0000000009291636 
25.7668789840890895 	 0.0000000008030579 
25.9660781832882890 	 0.0000000006916636 
26.1652773824874885 	 0.0000000005936799 
26.3644765816866880 	 0.0000000005078181 
26.5636757808858874 	 0.0000000004327893 
26.7628749800850869 	 0.0000000003673109 
26.9620741792842864 	 0.0000000003103017 
27.1612733784834859 	 0.0000000002609243 
27.3604725776826854 	 0.0000000002183559 
27.5596717768818849 	 0.0000000001817736 
27.7588709760810843 	 0.0000000001503584 
27.9580701752802838 	 0.0000000001234379 
28.1572693744794549 	 0.0000000001005257 
28.3564685736786544 	 0.0000000000811479 
28.5556677728778538 	 0.0000000000648304 
28.7548669720770533 	 0.0000000000511014 
28.9540661712762528 	 0.0000000000395794 
29.1532653704754523 	 0.0000000000300046 
29.3524645696746518 	 0.0000000000221257 
29.5516637688738513 	 0.0000000000156914 
29.7508629680730508 	 0.0000000000104515 
29.9500621672722502 	 0.0000000000062059 
30.1492613664714497 	 0.0000000000028253 
30.3484605656706492 	 0.0000000000001859 
30.5476597648698487 	 -0.0000000000018361 
30.7468589640690482 	 -0.0000000000033640 
30.9460581632682477 	 -0.0000000000044953 
31.1452573624674471 	 -0.0000000000052888 
31.3444565616666466 	 -0.0000000000058002 
31.5436557608658461 	 -0.0000000000060852 
31.7428549600650456 	 -0.0000000000061992 
31.9420541592642451 	 -0.0000000000061852 
32.1412533584634446 	 -0.0000000000060670 
32.3404525576626440 	 -0.0000000000058662 
32.5396517568618435 	 -0.0000000000056048 
32.7388509560610430 	 -0.0000000000053045 
32.9380501552602425 	 -0.0000000000049820 
33.1372493544594420 	 -0.0000000000046457 
33.3364485536586415 	 -0.0000000000043029 
33.5356477528578409 	 -0.0000000000039612 
33.7348469520570404 	 -0.0000000000036280 
33.9340461512562399 	 -0.0000000000033087 
34.1332453504554394 	 -0.0000000000030049 
34.3324445496546389 	 -0.0000000000027177 
34.5316437488538384 	 -0.0000000000024485 
34.7308429480530378 	 -0.0000000000021984 
34.9300421472522373 	 -0.0000000000019680 
35.1292413464514368 	 -0.0000000000017565 
35.3284405456506363 	 -0.0000000000015627 
35.5276397448498358 	 -0.0000000000013857 
35.7268389440490353 	 -0.0000000000012245 
35.9260381432482347 	 -0.0000000000010781 
36.1252373424474342 	 -0.0000000000009457 
36.3244365416466337 	 -0.0000000000008264 
36.5236357408458332 	 -0.0000000000007194 
36.7228349400450327 	 -0.0000000000006238 
36.9220341392442322 	 -0.0000000000005388 
37.1212333384434316 	 -0.0000000000004637 
37.3204325376426311 	 -0.0000000000003975 
37.5196317368418306 	 -0.0000000000003397 
37.7188309360410301 	 -0.0000000000002892 
37.9180301352402296 	 -0.0000000000002455 
38.1172293344394291 	 -0.0000000000002078 
38.3164285336386286 	 -0.0000000000001755 
38.5156277328378280 	 -0.0000000000001479 
38.7148269320370275 	 -0.0000000000001243 
38.9140261312362270 	 -0.0000000000001042 
39.1132253304354265 	 -0.0000000000000872 
39.3124245296346260 	 -0.0000000000000729 
39.5116237288338255 	 -0.0000000000000609 
39.7108229280330249 	 -0.0000000000000509 
39.9100221272322244 	 -0.0000000000000426 
40.1092213264314239 	 -0.0000000000000355 
40.3084205256306234 	 -0.0000000000000295 
40.5076197248298229 	 -0.0000000000000242 
40.7068189240290224 	 -0.0000000000000192 
40.9060181232282218 	 -0.0000000000000145 
41.1052173224274213 	 -0.0000000000000099 
41.3044165216266208 	 -0.0000000000000057 
41.5036157208258203 	 -0.0000000000000020 
41.7028149200250198 	 0.0000000000000012 
41.9020141192242193 	 0.0000000000000038 
42.1012133184234187 	 0.0000000000000057 
42.3004125176226182 	 0.0000000000000069 
42.4996117168218177 	 0.0000000000000074 
42.6988109160210172 	 0.0000000000000072 
42.8980101152202167 	 0.0000000000000064 
43.0972093144194162 	 0.0000000000000051 
43.2964085136186156 	 0.0000000000000037 
43.4956077128178151 	 0.0000000000000024 
43.6948069120170146 	 0.0000000000000015 
43.8940061112162141 	 0.0000000000000013 
44.0932053104154136 	 0.0000000000000015 
44.2924045096146131 	 0.0000000000000021 
44.4916037088138125 	 0.0000000000000028 
44.6908029080130120 	 0.0000000000000036 
44.8900021072122115 	 0.0000000000000043 
45.0892013064114110 	 0.0000000000000048 
45.2884005056106105 	 0.0000000000000051 
45.4875997048098100 	 0.0000000000000050 
45.6867989040090094 	 0.0000000000000045 
45.8859981032082089 	 0.0000000000000036 
46.0851973024074084 	 0.0000000000000024 
46.2843965016066079 	 0.0000000000000011 
46.4835957008058074 	 -0.0000000000000001 
46.6827949000050069 	 -0.0000000000000012 
46.8819940992042063 	 -0.0000000000000018 
47.0811932984034058 	 -0.0000000000000022 
47.2803924976026053 	 -0.0000000000000022 
47.4795916968018048 	 -0.0000000000000019 
47.6787908960010043 	 -0.0000000000000015 
47.8779900952002038 	 -0.0000000000000008 
48.0771892943993748 	 -0.0000000000000001 
48.2763884935985743 	 0.0000000000000005 
48.4755876927977738 	 0.0000000000000010 
48.6747868919969733 	 0.0000000000000013 
48.8739860911961728 	 0.0000000000000011 
49.0731852903953722 	 0.0000000000000008 
49.2723844895945717 	 0.0000000000000002 
49.4715836887937712 	 -0.0000000000000004 
49.6707828879929707 	 -0.0000000000000010 
49.8699820871921702 	 -0.0000000000000015 
50.0691812863913697 	 -0.0000000000000018 
50.2683804855905692 	 -0.0000000000000018 
50.4675796847897686 	 -0.0000000000000015 
50.6667788839889681 	 -0.0000000000000008 
50.8659780831881676 	 0.0000000000000004 
51.0651772823873671 	 0.0000000000000019 
51.2643764815865666 	 0.0000000000000035 
51.4635756807857661 	 0.0000000000000050 
51.6627748799849655 	 0.0000000000000062 
51.8619740791841650 	 0.0000000000000069 
52.0611732783833645 	 0.0000000000000071 
52.2603724775825640 	 0.0000000000000068 
52.4595716767817635 	 0.0000000000000060 
52.6587708759809630 	 0.0000000000000047 
52.8579700751801624 	 0.0000000000000030 
53.0571692743793619 	 0.0000000000000009 
53.2563684735785614 	 -0.0000000000000012 
53.4555676727777609 	 -0.0000000000000033 
53.6547668719769604 	 -0.0000000000000050 
53.8539660711761599 	 -0.0000000000000063 
54.0531652703753593 	 -0.0000000000000071 
54.2523644695745588 	 -0.0000000000000075 
54.4515636687737583 	 -0.0000000000000075 
54.6507628679729578 	 -0.0000000000000071 
54.8499620671721573 	 -0.0000000000000063 
55.0491612663713568 	 -0.0000000000000053 
55.2483604655705562 	 -0.0000000000000041 
55.4475596647697557 	 -0.0000000000000028 
55.6467588639689552 	 -0.0000000000000014 
55.8459580631681547 	 -0.0000000000000000 
56.0451572623673542 	 0.0000000000000013 
56.2443564615665537 	 0.0000000000000024 
56.4435556607657531 	 0.0000000000000032 
56.6427548599649526 	 0.0000000000000036 
56.8419540591641521 	 0.0000000000000034 
57.0411532583633516 	 0.0000000000000030 
57.2403524575625511 	 0.0000000000000022 
57.4395516567617506 	 0.0000000000000015 
57.6387508559609500 	 0.0000000000000009 
57.8379500551601495 	 0.0000000000000005 
58.0371492543593490 	 0.0000000000000005 
58.2363484535585485 	 0.0000000000000008 
58.4355476527577480 	 0.0000000000000013 
58.6347468519569475 	 0.0000000000000020 
58.8339460511561470 	 0.0000000000000028 
59.0331452503553464 	 0.0000000000000037 
59.2323444495545459 	 0.0000000000000045 
59.4315436487537454 	 0.0000000000000049 
59.6307428479529449 	 0.0000000000000048 
59.8299420471521444 	 0.0000000000000041 
60.0291412463513439 	 0.0000000000000028 
60.2283404455505433 	 0.0000000000000013 
60.4275396447497428 	 -0.0000000000000003 
60.6267388439489423 	 -0.0000000000000016 
60.8259380431481418 	 -0.0000000000000025 
61.0251372423473413 	 -0.0000000000000029 
61.2243364415465408 	 -0.0000000000000029 
61.4235356407457402 	 -0.0000000000000026 
61.6227348399449397 	 -0.0000000000000022 
61.8219340391441392 	 -0.0000000000000016 
62.0211332383433387 	 -0.0000000000000011 
62.2203324375425382 	 -0.0000000000000008 
62.4195316367417377 	 -0.0000000000000007 
62.6187308359409371 	 -0.0000000000000010 
62.8179300351401366 	 -0.0000000000000018 
63.0171292343393361 	 -0.0000000000000029 
63.2163284335385356 	 -0.0000000000000043 
63.4155276327377351 	 -0.0000000000000055 
63.6147268319369346 	 -0.0000000000000064 
63.8139260311361340 	 -0.0000000000000068 
64.0131252303353335 	 -0.0000000000000066 
64.2123244295345330 	 -0.0000000000000059 
64.4115236287337325 	 -0.0000000000000048 
64.6107228279329320 	 -0.0000000000000034 
64.8099220271321315 	 -0.0000000000000018 
65.0091212263313309 	 -0.0000000000000000 
65.2083204255305304 	 0.0000000000000017 
65.4075196247297299 	 0.0000000000000033 
65.6067188239289294 	 0.0000000000000047 
65.8059180231281289 	 0.0000000000000058 
66.0051172223273284 	 0.0000000000000065 
66.2043164215265278 	 0.0000000000000070 
66.4035156207257273 	 0.0000000000000071 
66.6027148199249268 	 0.0000000000000069 
66.8019140191241263 	 0.0000000000000065 
67.0011132183233258 	 0.0000000000000059 
67.2003124175225253 	 0.0000000000000050 
67.3995116167217247 	 0.0000000000000041 
67.5987108159209242 	 0.0000000000000030 
67.7979100151201237 	 0.0000000000000019 
67.9971092143192948 	 0.0000000000000007 
68.1963084135184943 	 -0.0000000000000004 
68.3955076127176937 	 -0.0000000000000014 
68.5947068119168932 	 -0.0000000000000022 
68.7939060111160927 	 -0.0000000000000027 
68.9931052103152922 	 -0.0000000000000030 
69.1923044095144917 	 -0.0000000000000031 
69.3915036087136912 	 -0.0000000000000030 
69.5907028079128906 	 -0.0000000000000029 
69.7899020071120901 	 -0.0000000000000028 
69.9891012063112896 	 -0.0000000000000027 
70.1883004055104891 	 -0.0000000000000027 
70.3874996047096886 	 -0.0000000000000028 
70.5866988039088881 	 -0.0000000000000028 
70.7858980031080876 	 -0.0000000000000028 
70.9850972023072870 	 -0.0000000000000028 
71.1842964015064865 	 -0.0000000000000027 
71.3834956007056860 	 -0.0000000000000025 
71.5826947999048855 	 -0.0000000000000020 
71.7818939991040850 	 -0.0000000000000012 
71.9810931983032845 	 -0.0000000000000002 
72.1802923975024839 	 0.0000000000000009 
72.3794915967016834 	 0.0000000000000020 
72.5786907959008829 	 0.0000000000000030 
72.7778899951000824 	 0.0000000000000037 
72.9770891942992819 	 0.0000000000000041 
73.1762883934984814 	 0.0000000000000042 
73.3754875926976808 	 0.0000000000000040 
73.5746867918968803 	 0.0000000000000036 
73.7738859910960798 	 0.0000000000000029 
73.9730851902952793 	 0.0000000000000020 
74.1722843894944788 	 0.0000000000000011 
74.3714835886936783 	 0.0000000000000002 
74.5706827878928777 	 -0.0000000000000006 
74.7698819870920772 	 -0.0000000000000010 
74.9690811862912767 	 -0.0000000000000012 
75.1682803854904762 	 -0.0000000000000011 
75.3674795846896757 	 -0.0000000000000009 
75.5666787838888752 	 -0.0000000000000007 
75.7658779830880746 	 -0.0000000000000005 
75.9650771822872741 	 -0.0000000000000003 
76.1642763814864736 	 -0.0000000000000003 
76.3634755806856731 	 -0.0000000000000004 
76.5626747798848726 	 -0.0000000000000006 
76.7618739790840721 	 -0.0000000000000009 
76.9610731782832715 	 -0.0000000000000014 
77.1602723774824710 	 -0.0000000000000019 
77.3594715766816705 	 -0.0000000000000023 
77.5586707758808700 	 -0.0000000000000026 
77.7578699750800695 	 -0.0000000000000026 
77.9570691742792690 	 -0.0000000000000024 
78.1562683734784684 	 -0.0000000000000019 
78.3554675726776679 	 -0.0000000000000013 
78.5546667718768674 	 -0.0000000000000006 
78.7538659710760669 	 0.0000000000000001 
78.9530651702752664 	 0.0000000000000008 
79.1522643694744659 	 0.0000000000000014 
79.3514635686736653 	 0.0000000000000019 
79.5506627678728648 	 0.0000000000000022 
79.7498619670720643 	 0.0000000000000023 
79.9490611662712638 	 0.0000000000000021 
80.1482603654704633 	 0.0000000000000018 
80.3474595646696628 	 0.0000000000000013 
80.5466587638688623 	 0.0000000000000008 
80.7458579630680617 	 0.0000000000000003 
80.9450571622672612 	 -0.0000000000000001 
81.1442563614664607 	 -0.0000000000000005 
81.3434555606656602 	 -0.0000000000000007 
81.5426547598648597 	 -0.0000000000000009 
81.7418539590640592 	 -0.0000000000000008 
81.9410531582632586 	 -0.0000000000000006 
82.1402523574624581 	 -0.0000000000000003 
82.3394515566616576 	 0.0000000000000000 
82.5386507558608571 	 0.0000000000000004 
82.7378499550600566 	 0.0000000000000008 
82.9370491542592561 	 0.0000000000000012 
83.1362483534584555 	 0.0000000000000014 
83.3354475526576550 	 0.0000000000000015 
83.5346467518568545 	 0.0000000000000015 
83.7338459510560540 	 0.0000000000000012 
83.9330451502552535 	 0.0000000000000007 
84.1322443494544530 	 0.0000000000000001 
84.3314435486536524 	 -0.0000000000000005 
84.5306427478528519 	 -0.0000000000000011 
84.7298419470520514 	 -0.0000000000000016 
84.9290411462512509 	 -0.0000000000000020 
85.1282403454504504 	 -0.0000000000000021 
85.3274395446496499 	 -0.0000000000000021 
85.5266387438488493 	 -0.0000000000000019 
85.7258379430480488 	 -0.0000000000000016 
85.9250371422472483 	 -0.0000000000000012 
86.1242363414464478 	 -0.0000000000000007 
86.3234355406456473 	 -0.0000000000000002 
86.5226347398448468 	 0.0000000000000002 
86.7218339390440462 	 0.0000000000000005 
86.9210331382432457 	 0.0000000000000006 
87.1202323374424452 	 0.0000000000000005 
87.3194315366416447 	 0.0000000000000003 
87.5186307358408442 	 0.0000000000000001 
87.7178299350400437 	 -0.0000000000000000 
87.9170291342392147 	 -0.0000000000000001 
88.1162283334384142 	 -0.0000000000000001 
88.3154275326376137 	 0.0000000000000001 
88.5146267318368132 	 0.0000000000000004 
88.7138259310360127 	 0.0000000000000008 
88.9130251302352121 	 0.0000000000000013 
89.1122243294344116 	 0.0000000000000018 
89.3114235286336111 	 0.0000000000000023 
89.5106227278328106 	 0.0000000000000025 
89.7098219270320101 	 0.0000000000000024 
89.9090211262312096 	 0.0000000000000020 
90.1082203254304090 	 0.0000000000000013 
90.3074195246296085 	 0.0000000000000005 
90.5066187238288080 	 -0.0000000000000005 
90.7058179230280075 	 -0.0000000000000014 
90.9050171222272070 	 -0.0000000000000021 
91.1042163214264065 	 -0.0000000000000027 
91.3034155206256060 	 -0.0000000000000030 
91.5026147198248054 	 -0.0000000000000031 
91.7018139190240049 	 -0.0000000000000028 
91.9010131182232044 	 -0.0000000000000023 
92.1002123174224039 	 -0.0000000000000015 
92.2994115166216034 	 -0.0000000000000006 
92.4986107158208029 	 0.0000000000000002 
92.6978099150200023 	 0.0000000000000009 
92.8970091142192018 	 0.0000000000000014 
93.0962083134184013 	 0.0000000000000017 
93.2954075126176008 	 0.0000000000000017 
93.4946067118168003 	 0.0000000000000016 
93.6938059110159998 	 0.0000000000000014 
93.8930051102151992 	 0.0000000000000012 
94.0922043094143987 	 0.0000000000000008 
94.2914035086135982 	 0.0000000000000005 
94.4906027078127977 	 0.0000000000000002 
94.6898019070119972 	 -0.0000000000000000 
94.8890011062111967 	 -0.0000000000000001 
95.0882003054103961 	 -0.0000000000000001 
95.2873995046095956 	 0.0000000000000000 
95.4865987038087951 	 0.0000000000000001 
95.6857979030079946 	 0.0000000000000002 
95.8849971022071941 	 0.0000000000000003 
96.0841963014063936 	 0.0000000000000003 
96.2833955006055930 	 0.0000000000000003 
96.4825946998047925 	 0.0000000000000002 
96.6817938990039920 	 0.0000000000000001 
96.8809930982031915 	 -0.0000000000000000 
97.0801922974023910 	 -0.0000000000000002 
97.2793914966015905 	 -0.0000000000000003 
97.4785906958007899 	 -0.0000000000000005 
97.6777898949999894 	 -0.0000000000000007 

